Shape Optimization of Supercapacitor Electrode to Maximize Charge Storage

We build a new mathematical model of shape optimization for maximizing ionic concentration governed by the multi-physical coupling steady-state Poisson-Nernst-Planck system. Shape sensitivity analysis is performed to obtain the Eulerian derivative of the cost functional. The Gummel fixed-point method with inverse harmonic averaging technique on exponential coefficient is used to solve efficiently the steady-state Poisson-Nernst-Planck system. Various numerical results using a shape gradient algorithm in 2d and 3d are presented.

==> figures/Case1_2ion/Efield.dat <==
Variables=X,Y,u,v,M
Zone   N=3574,E=6874,F=FEPOINT,ET=TRIANGLE
3.55059e-35   2.20238e-37   0.381996   1.87781e-31     0.381996
0.0196078   1.11568e-36   0.382146   -2.4444e-05     0.382146
0.0140269   0.0138948   0.382083   -1.14359e-05     0.382083
2.00101e-34   0.0196078   0.382002   -2.76477e-33     0.382002
3.41822e-34   0.0392157   0.382009   -2.56794e-33     0.382009
0.0392157   1.66909e-36   0.382434   -4.31322e-05     0.382434
0.0314147   0.0172346   0.382294   -2.77331e-05     0.382294
0.017552   0.0309229   0.382125   2.84623e-06     0.382125
4.73738e-34   0.0588235   0.382021   -2.36895e-33     0.382021
0.0181882   0.0488156   0.382009   -2.56794e-33     0.382009
0.0588235   2.10986e-36   0.382862   -5.45009e-05     0.382862
0.0499234   0.0182495   0.382668   -7.18191e-05     0.382668
0.0370397   0.03623   0.382125   2.84623e-06     0.382125
0.04899   0.0489946   0.382619   -1.34116e-05     0.382619
5.9571e-34   0.0784314   0.382037   -2.37934e-33     0.382037
0.0344112   0.0581858   0.382144   3.09475e-05     0.382144
0.0179147   0.068741   0.382021   -2.36895e-33     0.382021
7.18402e-34   0.0980392   0.382053   -2.25872e-33     0.382053
0.0784314   2.45394e-36   0.38344   -7.18414e-05     0.38344
0.066173   0.0515425   0.38296   -2.18224e-06     0.38296
0.0704734   0.0197296   0.382903   9.15347e-05     0.382903
0.0600685   0.0347286   0.382903   9.15347e-05     0.382903
0.0530802   0.0669511   0.38242   7.03471e-05     0.38242
0.0188714   0.0879683   0.382037   -2.37934e-33     0.382037
0.0370374   0.0779793   0.38217   3.72627e-05     0.38217
0.018397   0.10673   0.38218   2.39589e-05     0.38218
8.35068e-34   0.117647   0.382053   -2.25872e-33     0.382053
0.0885041   0.0192098   0.383804   0.000108903     0.383804
0.0980392   2.74277e-36   0.383804   0.000108903     0.383804
0.0728875   0.066392   0.38296   -2.18224e-06     0.38296
0.0822265   0.0426919   0.382903   9.15347e-05     0.382903
0.0581225   0.0856269   0.382917   -2.12983e-05     0.382917
0.0386234   0.0969808   0.38218   2.29283e-05     0.38218
0.0353936   0.115708   0.38218   2.39589e-05     0.38218
0.0173497   0.126303   0.382086   2.09131e-05     0.382086
9.42975e-34   0.137255   0.382086   2.09131e-05     0.382086
0.0993222   0.0341123   0.38418   0.000141348     0.38418
0.108564   0.0174312   0.38418   0.000141348     0.38418
0.117647   2.99633e-36   0.38501   -0.000111023     0.38501
0.0809351   0.0827168   0.38327   -3.2794e-05     0.38327
0.105194   0.0514816   0.384494   0.000170182     0.384494
0.0925639   0.0650295   0.383683   -6.21433e-05     0.383683
0.0713106   0.0986675   0.382917   -2.12983e-05     0.382917
0.0338739   0.135635   0.382426   4.20359e-05     0.382426
0.0497659   0.126253   0.382676   0.000117928     0.382676
0.056523   0.109263   0.382676   0.000117928     0.382676
0.0168246   0.146298   0.382111   2.33054e-05     0.382111
1.05592e-33   0.156863   0.382111   2.33054e-05     0.382111
0.0340523   0.154038   0.382437   6.2544e-05     0.382437
0.118424   0.0358428   0.38418   0.000141348     0.38418
0.128179   0.0182854   0.385524   0.000144307     0.385524
0.137255   3.21475e-36   0.385524   0.000144307     0.385524
0.126736   0.0545805   0.385507   0.000209848     0.385507
0.0896495   0.100744   0.383482   0.00017466     0.383482
0.101673   0.0844672   0.383852   0.00019443     0.383852
0.114561   0.0708262   0.384527   -6.22409e-05     0.384527
0.077632   0.11653   0.38314   0.000172375     0.38314
0.0524389   0.144489   0.382437   6.2544e-05     0.382437
0.0668434   0.131079   0.382676   0.000117928     0.382676
1.15394e-33   0.176471   0.382125   -1.89563e-33     0.382125
0.0169104   0.166476   0.382111   2.33054e-05     0.382111
0.0337328   0.171941   0.38225   3.16997e-06     0.38225
0.0513682   0.16223   0.382437   6.2544e-05     0.382437
1.5232e-33   0.254902   0.382277   -1.49654e-33     0.382277
1.60149e-33   0.27451   0.382294   2.88729e-05     0.382294
0.138103   0.0372637   0.385507   0.000209848     0.385507
0.147574   0.0188835   0.385524   0.000144307     0.385524
0.156863   3.41744e-36   0.387165   -0.000147142     0.387165
0.147967   0.0562854   0.38672   -7.99065e-05     0.38672
0.135473   0.0737677   0.386025   -5.31976e-05     0.386025
0.107634   0.102658   0.384452   8.13372e-05     0.384452
0.0976718   0.119496   0.384222   4.79576e-06     0.384222
0.123109   0.0925   0.384452   8.13372e-05     0.384452
1.25581e-33   0.196078   0.382157   -1.96309e-33     0.382157
0.0863748   0.135937   0.383178   1.97755e-05     0.383178
0.0721477   0.1523   0.382799   8.43783e-05     0.382799
0.0220778   0.187474   0.38225   3.16997e-06     0.38225
0.0465346   0.182447   0.382378   9.89451e-05     0.382378
0.0646011   0.171758   0.382735   0.000108886     0.382735
1.34683e-33   0.215686   0.382224   -1.80214e-33     0.382224
1.44137e-33   0.235294   0.382224   -1.80214e-33     0.382224
0.017058   0.263982   0.382357   2.3789e-05     0.382357
0.0158467   0.245605   0.382357   2.3789e-05     0.382357
1.67433e-33   0.294118   0.382342   -1.27488e-33     0.382342
1.74118e-33   0.313725   0.38236   2.87957e-05     0.38236
0.0170671   0.283181   0.382294   2.88729e-05     0.382294
1.80224e-33   0.333333   0.382405   -1.03975e-33     0.382405
0.157921   0.0381434   0.38607   0.000184849     0.38607
0.166672   0.0183291   0.387165   -0.000147142     0.387165
0.176471   3.59085e-36   0.387165   -0.000147142     0.387165
0.170111   0.0575275   0.388094   0.000238045     0.388094
0.157338   0.074796   0.386546   0.000333888     0.386546
0.144706   0.0918186   0.386546   0.000333888     0.386546
0.134539   0.110947   0.385985   0.000323696     0.385985
0.108205   0.136783   0.384215   0.000281419     0.384215
0.118039   0.117582   0.384452   8.13372e-05     0.384452
0.0214397   0.208385   0.382365   6.95495e-05     0.382365
0.0950759   0.153815   0.383417   2.15065e-05     0.383417
0.0823361   0.17102   0.383749   2.32476e-05     0.383749
0.0425924   0.199945   0.382365   6.95495e-05     0.382365
0.0659499   0.18977   0.382721   8.48306e-05     0.382721
0.0233725   0.229587   0.382224   -1.80214e-33     0.382224
0.0341809   0.271146   0.382621   5.84881e-05     0.382621
0.033703   0.251406   0.382621   5.84881e-05     0.382621
1.85693e-33   0.352941   0.382434   -9.14405e-34     0.382434
1.90511e-33   0.372549   0.382461   -7.87275e-34     0.382461
0.0170984   0.303067   0.382434   2.81342e-05     0.382434
0.0175837   0.322545   0.38236   2.87957e-05     0.38236
0.0334108   0.291948   0.382624   6.1327e-05     0.382624
0.0483702   0.281   0.382624   6.1327e-05     0.382624
0.0177458   0.341971   0.382526   5.40334e-05     0.382526
0.176576   0.0355499   0.388488   -0.000134921     0.388488
0.196078   3.75711e-36   0.389882   -0.000198211     0.389882
0.18647   0.0174342   0.389198   -0.000182147     0.389198
0.187477   0.0489759   0.388488   -0.000134921     0.388488
0.192088   0.0651735   0.389676   0.000349223     0.389676
0.154774   0.108442   0.385985   0.000323696     0.385985
0.145726   0.124596   0.386594   1.90655e-05     0.386594
0.178726   0.0789686   0.387342   -7.05187e-05     0.387342
0.166703   0.0932237   0.386546   0.000333888     0.386546
0.117885   0.155027   0.384215   0.000281419     0.384215
0.130121   0.136175   0.385695   0.000203826     0.385695
0.0427019   0.220399   0.382365   6.95495e-05     0.382365
0.103728   0.171847   0.383749   2.32476e-05     0.383749
0.0896628   0.187995   0.383749   2.32476e-05     0.383749
0.0613328   0.210634   0.38273   0.000131777     0.38273
0.0788273   0.202804   0.38365   6.16252e-05     0.38365
0.0478853   0.240547   0.38258   0.000131502     0.38258
0.0543579   0.262773   0.382621   5.84881e-05     0.382621
1.94667e-33   0.392157   0.382475   2.28311e-05     0.382475
0.017765   0.361602   0.382434   -9.14405e-34     0.382434
0.0178661   0.381463   0.382475   2.28311e-05     0.382475
0.0349077   0.311482   0.382472   2.59918e-05     0.382472
0.0355628   0.330712   0.382753   8.73728e-05     0.382753
0.0513675   0.299852   0.383016   0.000144811     0.383016
0.0649511   0.284578   0.383016   0.000144811     0.383016
0.0354886   0.350161   0.382792   5.19446e-05     0.382792
0.199332   0.0825452   0.39031   -5.26329e-05     0.39031
0.197374   0.0334106   0.390012   0.000301495     0.390012
0.215686   3.91475e-36   0.390773   0.000250842     0.390773
0.207038   0.0171479   0.390773   0.000250842     0.390773
0.206738   0.050641   0.389676   0.000349223     0.389676
0.213553   0.0678737   0.389676   0.000349223     0.389676
0.174269   0.110626   0.388143   0.000211802     0.388143
0.165341   0.125691   0.38789   -3.51825e-05     0.38789
0.151454   0.140696   0.386594   1.90655e-05     0.386594
0.188918   0.100589   0.388143   0.000211802     0.388143
0.124514   0.17472   0.385508   0.000337663     0.385508
0.140476   0.159021   0.386452   0.000406427     0.386452
0.0648626   0.230384   0.383344   3.95557e-05     0.383344
0.110487   0.191044   0.384026   0.00026436     0.384026
0.0977552   0.206878   0.38365   6.16252e-05     0.38365
0.0820292   0.220405   0.383854   4.78815e-05     0.383854
0.0703095   0.250124   0.383344   3.95557e-05     0.383344
0.0767906   0.269977   0.383323   0.00020567     0.383324
1.98149e-33   0.411765   0.382486   -6.58517e-34     0.382486
0.0181583   0.401438   0.382475   2.28311e-05     0.382475
0.0354036   0.370066   0.382823   4.51921e-05     0.382823
0.0357158   0.39026   0.382598   2.10266e-05     0.382598
0.0534587   0.319179   0.382753   8.73728e-05     0.382753
0.0535511   0.338344   0.383142   8.88921e-05     0.383142
0.0697457   0.306123   0.383016   0.000144811     0.383016
0.0831503   0.291683   0.383323   0.00020567     0.383324
0.052875   0.358068   0.383142   8.88921e-05     0.383142
2.00949e-33   0.431373   0.382519   1.8734e-05     0.382519
3.55451e-35   1   0.382221   6.99965e-06     0.382221
0.159701   0.1548   0.386452   0.000406427     0.386452
0.208664   0.0982134   0.39031   -5.26329e-05     0.39031
0.220565   0.0850421   0.391892   0.000431399     0.391892
0.235294   4.0592e-36   0.392475   0.000257194     0.392475
0.217801   0.0346792   0.391719   -0.000146101     0.391719
0.227307   0.0179464   0.392475   0.000257194     0.392475
0.227179   0.0526755   0.392599   -0.000122263     0.392599
0.235081   0.0703414   0.391892   0.000431399     0.391892
0.188011   0.124952   0.388143   0.000211802     0.388143
0.17439   0.140655   0.38789   -3.51825e-05     0.38789
0.207686   0.114947   0.38946   0.000127547     0.38946
2.00202e-34   0.980392   0.382216   -4.929e-06     0.382216
0.143974   0.180105   0.385508   0.000337663     0.385508
0.129915   0.195351   0.38588   0.000100348     0.38588
0.164051   0.171709   0.388006   0.000530399     0.388007
0.160868   0.188136   0.386572   0.000174783     0.386572
0.0872551   0.23897   0.384111   5.20003e-05     0.384111
0.117222   0.211417   0.385258   0.000112255     0.385258
0.103001   0.226337   0.383854   4.78815e-05     0.383854
0.0974078   0.277138   0.383761   7.73529e-05     0.383761
0.0931941   0.257663   0.384111   5.20003e-05     0.384111
0.0186884   0.421386   0.382629   1.74099e-05     0.382629
0.0365773   0.410411   0.382629   1.74099e-05     0.382629
0.0527949   0.378478   0.383179   0.000108169     0.383179
0.0538624   0.398593   0.382862   3.6148e-05     0.382862
0.0709167   0.345739   0.383142   8.88921e-05     0.383142
0.0725324   0.326703   0.383669   0.000145573     0.383669
0.0888926   0.314261   0.384209   0.000255769     0.384209
0.100793   0.29864   0.3846   0.000245227     0.3846
0.116263   0.303097   0.3846   0.000245227     0.3846
0.0693436   0.366451   0.383179   0.000108169     0.383179
2.03061e-33   0.45098   0.382545   -2.66511e-34     0.382545
0.0193677   0.441236   0.382519   1.8734e-05     0.382519
2.04501e-33   0.470588   0.382545   -2.66511e-34     0.382545
0.013832   0.985991   0.382292   -2.21309e-05     0.382292
0.0196079   1   0.382365   2.39968e-05     0.382365
0.177524   0.157565   0.388006   0.000530399     0.388007
0.227802   0.105002   0.390839   0.000425544     0.390839
0.238782   0.0877036   0.391892   0.000431399     0.391892
0.206301   0.132411   0.38944   0.000127112     0.38944
0.254902   4.19501e-36   0.394292   0.00025757     0.394292
0.247228   0.0189007   0.392475   0.000257194     0.392475
0.23842   0.0366459   0.393499   0.000336781     0.393499
0.248413   0.0561415   0.393218   0.000459174     0.393218
0.256884   0.0773021   0.393218   0.000459174     0.393218
0.1878   0.170217   0.388006   0.000530399     0.388007
0.195048   0.148763   0.38944   0.000127112     0.38944
0.22709   0.127276   0.390854   0.000402904     0.390855
3.37844e-34   0.960784   0.382222   -5.9127e-06     0.382222
0.0171875   0.968561   0.382222   -5.9127e-06     0.382222
0.148293   0.201669   0.386897   9.48175e-05     0.386897
0.136931   0.215849   0.386359   0.000140302     0.386359
0.16644   0.204364   0.386897   9.48175e-05     0.386897
0.18014   0.189893   0.388931   0.000329893     0.388931
0.110162   0.245773   0.385039   0.000374528     0.38504
0.123576   0.231793   0.385258   0.000112255     0.385258
0.142575   0.233767   0.386399   0.000395011     0.386399
0.116033   0.283236   0.38531   0.000162098     0.38531
0.115982   0.264471   0.384302   0.000323394     0.384302
0.130733   0.29244   0.38531   0.000162098     0.38531
0.0378429   0.43057   0.38296   1.98343e-05     0.38296
0.0553809   0.418686   0.383334   2.85116e-05     0.383334
0.0707493   0.38627   0.383179   0.000108169     0.383179
0.0724219   0.406061   0.383262   4.50373e-05     0.383262
0.0850139   0.354727   0.384099   8.28736e-05     0.384099
0.0926536   0.336311   0.383669   0.000145573     0.383669
0.109765   0.321157   0.385202   0.000280764     0.385203
0.13075   0.312124   0.385202   0.000280764     0.385203
0.0872312   0.373444   0.384099   8.28736e-05     0.384099
0.0202244   0.460892   0.382545   -2.66511e-34     0.382545
0.0393296   0.450739   0.382991   6.84416e-05     0.382991
2.05198e-33   0.490196   0.382555   -1.27428e-34     0.382555
0.0188215   0.47986   0.382694   5.51231e-06     0.382694
2.05206e-33   0.509804   0.382564   5.19344e-36     0.382564
0.0307453   0.982318   0.382365   2.39968e-05     0.382365
0.0392157   1   0.382654   4.3857e-05     0.382654
0.242973   0.1162   0.394003   0.000647385     0.394003
0.250771   0.0991046   0.394003   0.000647385     0.394003
0.216523   0.146481   0.391842   0.000674443     0.391843
0.199504   0.184166   0.390323   0.000389079     0.390324
0.27451   4.3239e-36   0.395063   -0.000197035     0.395063
0.266671   0.0199834   0.395506   0.000345789     0.395506
0.258948   0.0386584   0.395506   0.000345789     0.395506
0.269058   0.058919   0.396588   0.000513303     0.396588
0.279611   0.0782666   0.397923   -7.05354e-05     0.397923
0.270186   0.0954393   0.396816   0.000694897     0.396817
0.20984   0.167681   0.391434   0.000172016     0.391434
0.238209   0.144524   0.392577   0.000707562     0.392578
0.251621   0.13245   0.393982   2.81252e-05     0.393982
4.72736e-34   0.941176   0.382235   2.35166e-33     0.382235
0.0182289   0.950141   0.382349   -1.02044e-05     0.382349
1.05095e-33   0.843137   0.382302   -1.86763e-05     0.382302
0.0361444   0.962589   0.382557   -2.29337e-05     0.382557
0.159041   0.221669   0.387667   0.000246562     0.387667
0.180559   0.213028   0.387667   0.000246562     0.387667
0.198052   0.202471   0.38896   0.000378413     0.38896
0.13468   0.252205   0.386399   0.000395011     0.386399
0.157919   0.243438   0.386399   0.000395011     0.386399
0.137693   0.274868   0.386361   0.000191414     0.386361
0.146474   0.297243   0.386922   0.000455816     0.386923
0.057585   0.43883   0.382991   6.84416e-05     0.382991
0.0745411   0.426025   0.383334   2.85116e-05     0.383334
0.089235   0.392833   0.383773   0.00013976     0.383773
0.091203   0.412479   0.384483   5.96097e-05     0.384483
0.101812   0.357644   0.384099   8.28736e-05     0.384099
0.114361   0.342627   0.384766   0.000281473     0.384766
0.130699   0.330755   0.386261   0.000136841     0.386261
0.148687   0.318067   0.387151   0.000379641     0.387152
0.105388   0.37848   0.384979   0.000246477     0.384979
0.0410617   0.471355   0.382706   2.15953e-05     0.382706
0.0597799   0.458672   0.382991   6.84416e-05     0.382991
1.94643e-33   0.607843   0.382548   -1.22968e-05     0.382548
1.98129e-33   0.588235   0.382559   -8.56764e-06     0.382559
2.00954e-33   0.568627   0.382563   5.46257e-34     0.382563
2.03081e-33   0.54902   0.38257   -2.81625e-06     0.38257
2.04493e-33   0.529412   0.382572   1.41873e-34     0.382572
0.0191994   0.500844   0.382694   5.51231e-06     0.382694
0.0338391   0.490399   0.382694   5.51231e-06     0.382694
0.021021   0.519539   0.382568   9.06547e-06     0.382568
0.0483025   0.981996   0.382832   5.18718e-05     0.382832
0.0588236   1   0.382654   4.3857e-05     0.382654
0.262696   0.115554   0.394003   0.000647385     0.394003
0.226846   0.159622   0.392643   0.000141845     0.392643
0.217716   0.190264   0.390313   0.000373168     0.390314
0.284757   0.0181354   0.39823   0.00035324     0.39823
0.294118   4.43713e-36   0.39823   0.00035324     0.39823
0.280015   0.0405098   0.397765   0.000426761     0.397765
0.290281   0.0619948   0.39891   0.000695542     0.398911
0.281211   0.112372   0.396837   4.66097e-05     0.396837
0.302231   0.0811901   0.397923   -7.05354e-05     0.397923
0.291973   0.0961474   0.397923   -7.05354e-05     0.397923
0.245024   0.161737   0.392643   0.000141845     0.392643
0.231934   0.175975   0.393358   0.000118321     0.393358
0.260701   0.151549   0.395479   0.000648433     0.39548
0.273789   0.134007   0.397274   0.00065846     0.397274
1.15383e-33   0.823529   0.382334   1.91202e-33     0.382334
7.16064e-34   0.901961   0.382262   2.14885e-33     0.382262
5.9356e-34   0.921569   0.382248   2.37924e-33     0.382248
0.0178637   0.930026   0.382357   -2.44266e-05     0.382357
0.0349085   0.939739   0.382557   -2.29337e-05     0.382557
0.0488681   0.948812   0.382557   -2.29337e-05     0.382557
9.48311e-34   0.862745   0.38229   1.98464e-33     0.38229
8.26326e-34   0.882353   0.382262   2.14885e-33     0.382262
0.0153119   0.852731   0.382394   -1.05029e-05     0.382394
0.0170023   0.833668   0.382433   -1.50555e-05     0.382433
0.0568112   0.965937   0.382832   5.18718e-05     0.382832
0.0656371   0.948591   0.383254   4.47918e-05     0.383254
0.178106   0.233399   0.387667   0.000246562     0.387667
0.197238   0.223717   0.388946   0.000400481     0.388946
0.214731   0.212181   0.391784   0.000408434     0.391784
0.156192   0.263332   0.38766   0.000207373     0.38766
0.176238   0.252987   0.388876   0.000284769     0.388876
0.159967   0.283751   0.387842   0.000509288     0.387842
0.164934   0.304704   0.387151   0.000379641     0.387152
0.0937969   0.432341   0.384483   5.96097e-05     0.384483
0.0783069   0.446061   0.383426   2.03113e-05     0.383426
0.107883   0.3985   0.385183   9.08938e-05     0.385183
0.110031   0.417898   0.384483   5.96097e-05     0.384483
0.120197   0.364204   0.384979   0.000246477     0.384979
0.134688   0.350928   0.385655   0.000315746     0.385655
0.15055   0.338108   0.387416   0.000164235     0.387416
0.167264   0.325192   0.387151   0.000379641     0.387152
0.12413   0.385076   0.385904   0.000292706     0.385904
1.7406e-33   0.686275   0.382471   1.29002e-33     0.382471
1.25272e-33   0.803922   0.382346   -2.13958e-05     0.382346
1.43519e-33   0.764706   0.382405   1.67752e-33     0.382405
1.34695e-33   0.784314   0.38237   -2.25706e-05     0.38237
1.80025e-33   0.666667   0.382493   1.15049e-33     0.382493
1.90555e-33   0.627451   0.382541   7.8529e-34     0.382541
1.85666e-33   0.647059   0.38252   -1.64496e-05     0.38252
0.0504407   0.48976   0.383107   -3.07617e-05     0.383107
0.0645458   0.478088   0.383107   -3.07617e-05     0.383107
0.0808298   0.465117   0.384125   7.87485e-05     0.384125
0.0177878   0.617957   0.382677   -7.02789e-06     0.382677
0.0185795   0.598463   0.382677   -7.02789e-06     0.382677
0.0189348   0.57895   0.382559   -8.56764e-06     0.382559
0.019246   0.55911   0.38272   3.24912e-06     0.38272
0.020055   0.539097   0.382728   -1.13528e-05     0.382728
0.0426595   0.508907   0.383098   3.11307e-05     0.383098
0.0410105   0.529276   0.383098   3.11307e-05     0.383098
0.0678755   0.983075   0.382832   5.18718e-05     0.382832
0.0784314   1   0.38366   8.38082e-05     0.38366
0.290603   0.125984   0.397274   0.00065846     0.397274
0.231108   0.204354   0.393042   0.000790796     0.393042
0.241437   0.191017   0.393042   0.000790796     0.393042
0.29618   0.0320792   0.39941   -0.000194901     0.39941
0.30481   0.0162194   0.399371   0.000445805     0.399371
0.313725   4.55757e-36   0.40152   -0.000303349     0.40152
0.302377   0.0484926   0.39891   0.000695542     0.398911
0.312548   0.0659855   0.39891   0.000695542     0.398911
0.30324   0.112278   0.400433   0.000957029     0.400434
0.324332   0.0842406   0.402964   0.000147393     0.402964
0.315428   0.100023   0.400433   0.000957029     0.400434
0.256105   0.175555   0.393358   0.000118321     0.393358
0.27308   0.1668   0.397202   0.000978875     0.397203
0.283457   0.152658   0.397202   0.000978875     0.397203
0.296596   0.141555   0.399915   0.000967112     0.399916
0.0177515   0.81376   0.382433   -1.50555e-05     0.382433
0.0177441   0.890816   0.382397   1.56878e-05     0.382397
0.0191177   0.909999   0.382382   -2.92615e-05     0.382382
0.0363019   0.919694   0.382637   8.10037e-06     0.382637
0.0547526   0.929732   0.382574   -4.85132e-05     0.382574
0.0322646   0.882939   0.382527   -6.4203e-05     0.382527
0.0237044   0.86899   0.382533   2.42603e-06     0.382533
0.0340843   0.825832   0.382614   -2.42983e-05     0.382614
0.032253   0.847455   0.382589   -7.47929e-05     0.382589
0.0747305   0.932827   0.383417   -9.65502e-05     0.383417
0.0763971   0.966354   0.383597   -0.000108734     0.383597
0.0834568   0.950186   0.383699   -2.86261e-05     0.383699
0.19852   0.244696   0.388876   0.000284769     0.388876
0.215751   0.231808   0.390676   0.000689777     0.390677
0.234151   0.221827   0.391784   0.000408434     0.391784
0.176926   0.273498   0.387842   0.000509288     0.387842
0.19238   0.26331   0.389009   0.000574543     0.38901
0.181335   0.292742   0.387842   0.000509288     0.387842
0.184089   0.312937   0.388159   0.00046805     0.388159
0.0982855   0.471175   0.384125   7.87485e-05     0.384125
0.112333   0.436496   0.384642   -5.46051e-05     0.384642
0.101149   0.452157   0.384125   7.87485e-05     0.384125
0.126832   0.405272   0.385183   9.08938e-05     0.385183
0.128702   0.425595   0.386124   0.000112547     0.386124
0.139416   0.371801   0.385904   0.000292706     0.385904
0.154342   0.35861   0.387416   0.000164235     0.387416
0.169583   0.345354   0.387416   0.000164235     0.387416
0.185961   0.332773   0.389821   0.000294987     0.389822
0.143549   0.39244   0.385904   0.000292706     0.385904
1.52209e-33   0.745098   0.382416   -2.27082e-05     0.382416
1.60038e-33   0.72549   0.38245   1.40636e-33     0.38245
1.67353e-33   0.705882   0.382471   1.29002e-33     0.382471
0.0169989   0.69578   0.382471   1.29002e-33     0.382471
0.0178427   0.675985   0.382493   1.15049e-33     0.382493
0.0184443   0.793784   0.38237   -2.25706e-05     0.38237
0.0185   0.754213   0.382416   -2.27082e-05     0.382416
0.0185362   0.774293   0.382523   -2.16677e-05     0.382523
0.0203845   0.655844   0.382691   -2.34082e-05     0.382691
0.0196498   0.637849   0.382691   -2.34082e-05     0.382691
0.065612   0.49988   0.383165   4.02124e-05     0.383165
0.085309   0.486682   0.384163   -3.1508e-05     0.384163
0.0350241   0.627891   0.382668   -2.82559e-05     0.382668
0.0366138   0.60941   0.382677   -7.02789e-06     0.382677
0.037733   0.59005   0.382688   -2.4885e-05     0.382688
0.0379264   0.570352   0.382983   -1.28151e-05     0.382983
0.0386597   0.550016   0.383007   -2.25103e-05     0.383007
0.0639579   0.521106   0.383481   7.81608e-05     0.383481
0.0580105   0.541663   0.383007   -2.25103e-05     0.383007
0.0878958   0.982307   0.38366   8.38082e-05     0.38366
0.0980393   1   0.38366   8.38082e-05     0.38366
0.309212   0.128182   0.399915   0.000967112     0.399916
0.259961   0.194998   0.394964   0.000805468     0.394965
0.250142   0.211189   0.394964   0.000805468     0.394965
0.315031   0.0332387   0.401696   -0.000182721     0.401696
0.324502   0.0167611   0.401678   0.00047723     0.401678
0.333333   4.66602e-36   0.402855   0.00039949     0.402855
0.323666   0.0501688   0.401696   -0.000182721     0.401696
0.333739   0.0668994   0.404201   -2.22884e-05     0.404201
0.344424   0.0832954   0.402964   0.000147393     0.402964
0.325949   0.120731   0.400433   0.000957029     0.400434
0.338244   0.103751   0.405249   0.000128973     0.405249
0.278539   0.183828   0.398157   0.000357557     0.398157
0.293763   0.17035   0.399787   0.000241991     0.399788
0.306709   0.157232   0.398615   0.000155589     0.398615
0.318871   0.142111   0.399915   0.000967112     0.399916
0.0356554   0.804214   0.382709   -8.2029e-05     0.382709
0.0502751   0.816082   0.383005   -1.74814e-05     0.383005
0.0394188   0.898443   0.382523   -7.6863e-05     0.382523
0.0699529   0.912963   0.383417   -9.65502e-05     0.383417
0.0531068   0.909632   0.382637   8.10037e-06     0.382637
0.0476452   0.878184   0.382527   -6.4203e-05     0.382527
0.0481433   0.858853   0.382589   -7.47929e-05     0.382589
0.0497929   0.838506   0.382589   -7.47929e-05     0.382589
0.0865306   0.920351   0.383417   -9.65502e-05     0.383417
0.0955041   0.938619   0.383556   3.47643e-05     0.383556
0.096775   0.96354   0.383699   -2.86261e-05     0.383699
0.210563   0.263103   0.390791   0.000147086     0.390791
0.222128   0.249682   0.390676   0.000689777     0.390677
0.235653   0.237951   0.393542   0.00030444     0.393542
0.255143   0.231973   0.395751   0.000979627     0.395752
0.199539   0.28195   0.389009   0.000574543     0.38901
0.219574   0.278198   0.390862   0.000694488     0.390863
0.201507   0.302247   0.38933   0.000522432     0.38933
0.203414   0.321744   0.391122   0.000530058     0.391122
0.110416   0.484619   0.384427   -0.000100327     0.384427
0.117696   0.46624   0.385703   -3.93836e-05     0.385703
0.127189   0.447362   0.386194   0.000123009     0.386194
0.145531   0.412684   0.386124   0.000112547     0.386124
0.145754   0.434137   0.386194   0.000123009     0.386194
0.159081   0.379285   0.388088   8.9313e-05     0.388088
0.204466   0.340701   0.389821   0.000294987     0.389822
0.173823   0.365683   0.388982   0.000486124     0.388982
0.188044   0.352521   0.388982   0.000486124     0.388982
0.163854   0.399823   0.388088   8.9313e-05     0.388088
0.035976   0.667167   0.382843   -3.11977e-05     0.382843
0.0516522   0.662798   0.383156   -4.29591e-05     0.383156
0.0196071   0.733896   0.382416   -2.27082e-05     0.382416
0.0362732   0.742996   0.382536   -4.42913e-05     0.382536
0.0187163   0.715679   0.38245   1.40636e-33     0.38245
0.0338414   0.705169   0.382805   -2.69668e-05     0.382805
0.0349961   0.687216   0.382843   -3.11977e-05     0.382843
0.0377452   0.783954   0.382512   -4.12169e-05     0.382512
0.0365733   0.764723   0.382536   -4.42913e-05     0.382536
0.0508523   0.754602   0.383048   -0.0001377     0.383048
0.0438683   0.6449   0.383165   2.50412e-05     0.383165
0.0658843   0.653426   0.383597   -0.000113711     0.383597
0.0840188   0.507755   0.38436   -1.89914e-05     0.38436
0.101063   0.499878   0.384978   -0.000127709     0.384978
0.0864576   0.523683   0.384341   -8.77207e-05     0.384341
0.0534596   0.623186   0.383281   -0.000131265     0.383281
0.055636   0.602831   0.382974   -3.45747e-05     0.382974
0.0570345   0.582171   0.383404   -5.41635e-05     0.383404
0.0565964   0.562618   0.383007   -2.25103e-05     0.383007
0.0733539   0.555657   0.383399   2.58895e-06     0.383399
0.0787564   0.539286   0.384113   -9.14257e-05     0.384113
0.10728   0.982451   0.3848   -0.0001399     0.3848
0.117647   1   0.3848   -0.0001399     0.3848
0.273749   0.200585   0.395772   0.000602195     0.395773
0.270238   0.216171   0.397231   0.000814471     0.397232
0.288724   0.201774   0.397231   0.000814471     0.397232
0.356197   0.0964495   0.40718   0.000100136     0.40718
0.334721   0.0337681   0.401696   -0.000182721     0.401696
0.344253   0.0169952   0.405421   -0.00025086     0.405421
0.352941   4.76039e-36   0.405418   0.000424681     0.405418
0.344529   0.0504415   0.405566   -0.000117183     0.405566
0.354949   0.0665883   0.407036   -5.9399e-05     0.407036
0.366238   0.0816475   0.407036   -5.9399e-05     0.407036
0.338083   0.140793   0.403491   0.000274622     0.403491
0.34819   0.124155   0.405249   0.000128973     0.405249
0.361949   0.111969   0.405249   0.000128973     0.405249
0.301564   0.187126   0.400604   0.00122274     0.400606
0.316658   0.174561   0.400604   0.00122274     0.400606
0.328754   0.160034   0.401117   0.00108638     0.401118
0.0549354   0.794648   0.38314   -0.000138883     0.38314
0.0638567   0.828285   0.382937   -4.28538e-05     0.382937
0.0677745   0.80883   0.38314   -0.000138883     0.38314
0.0874076   0.900979   0.384096   -0.000173857     0.384096
0.0646747   0.891958   0.382855   -9.48315e-05     0.382855
0.0667511   0.869392   0.383402   -1.09322e-05     0.383402
0.0701476   0.847206   0.383402   -1.09322e-05     0.383402
0.102718   0.918862   0.384096   -0.000173857     0.384096
0.109092   0.951181   0.384835   5.44332e-05     0.384835
0.114874   0.934639   0.384835   5.44332e-05     0.384835
0.117828   0.967189   0.385284   -0.000181718     0.385284
0.110086   0.902772   0.384992   -0.000240123     0.384992
0.233297   0.266079   0.391656   0.000892546     0.391657
0.245792   0.252228   0.393542   0.00030444     0.393542
0.27758   0.235032   0.395751   0.000979627     0.395752
0.265582   0.251045   0.395926   0.000939693     0.395928
0.219904   0.294786   0.392605   0.000401473     0.392605
0.238879   0.284892   0.392285   0.00076865     0.392286
0.221738   0.313215   0.391122   0.000530058     0.391122
0.222501   0.33207   0.391122   0.000530058     0.391122
0.121721   0.501051   0.384978   -0.000127709     0.384978
0.133361   0.483001   0.385703   -3.93836e-05     0.385703
0.136348   0.464552   0.386356   -4.35093e-05     0.386356
0.150108   0.452546   0.386356   -4.35093e-05     0.386356
0.16197   0.422279   0.387251   0.000287961     0.387251
0.176128   0.413102   0.389132   0.000507035     0.389132
0.166135   0.441482   0.387251   0.000287961     0.387251
0.179578   0.384969   0.389112   9.72581e-05     0.389112
0.205552   0.35926   0.39064   0.000655933     0.390641
0.221519   0.351905   0.391195   0.000253998     0.391195
0.194071   0.372439   0.388982   0.000486124     0.388982
0.187778   0.400676   0.388538   0.000564853     0.388538
0.0524057   0.682626   0.382843   -3.11977e-05     0.382843
0.0664042   0.673586   0.383156   -4.29591e-05     0.383156
0.0552336   0.735029   0.383204   -9.2374e-07     0.383204
0.0414189   0.721785   0.383021   1.98588e-05     0.383021
0.0525184   0.701827   0.383021   1.98588e-05     0.383021
0.0583072   0.773702   0.383048   -0.0001377     0.383048
0.0720853   0.734512   0.383204   -9.2374e-07     0.383204
0.0675087   0.753453   0.383542   -4.4222e-05     0.383542
0.0815324   0.669075   0.383597   -0.000113711     0.383597
0.0688834   0.634616   0.383281   -0.000131265     0.383281
0.0844974   0.647646   0.384238   4.80531e-05     0.384238
0.107372   0.5178   0.384978   -0.000127709     0.384978
0.0996742   0.537149   0.384113   -9.14257e-05     0.384113
0.0746359   0.614696   0.383281   -0.000131265     0.383281
0.0737326   0.595055   0.383404   -5.41635e-05     0.383404
0.0885042   0.587621   0.383905   3.79766e-05     0.383905
0.0776514   0.573756   0.383404   -5.41635e-05     0.383404
0.0932899   0.558037   0.384113   -9.14257e-05     0.384113
0.127956   0.983281   0.385284   -0.000181718     0.385284
0.137255   1   0.386252   0.000138843     0.386252
0.291541   0.219334   0.397231   0.000814471     0.397232
0.307366   0.204681   0.399076   0.000518098     0.399077
0.376281   0.0980893   0.40718   0.000100136     0.40718
0.348304   0.159436   0.406501   0.000473376     0.406501
0.354909   0.0338805   0.406909   -0.000191022     0.406909
0.364206   0.0170808   0.408156   -0.000263348     0.408156
0.372549   4.84377e-36   0.408154   0.000449129     0.408154
0.365541   0.0503481   0.40705   0.000850039     0.407051
0.376614   0.0662466   0.407036   -5.9399e-05     0.407036
0.387394   0.0825625   0.408635   0.000110298     0.408635
0.359294   0.142784   0.408026   0.000372524     0.408026
0.371484   0.128538   0.406305   0.00132096     0.406307
0.384636   0.114575   0.409602   0.0013899     0.409604
0.324135   0.191887   0.400604   0.00122274     0.400606
0.340246   0.180265   0.402657   0.000335909     0.402658
0.0765791   0.788432   0.38314   -0.000138883     0.38314
0.0841086   0.807162   0.383432   -0.000142642     0.383432
0.0804054   0.8266   0.383432   -0.000142642     0.383432
0.101503   0.886664   0.384552   7.21161e-05     0.384552
0.0850728   0.879755   0.384019   -7.83107e-05     0.384019
0.0860058   0.860532   0.383402   -1.09322e-05     0.383402
0.100749   0.854828   0.383995   -1.24014e-05     0.383995
0.0939468   0.839461   0.383593   3.76425e-06     0.383593
0.120559   0.887009   0.385507   -0.000300341     0.385507
0.122636   0.918215   0.384992   -0.000240123     0.384992
0.12775   0.950913   0.384835   5.44332e-05     0.384835
0.134067   0.934405   0.385766   5.85803e-05     0.385766
0.138507   0.966704   0.385284   -0.000181718     0.385284
0.131618   0.902574   0.384992   -0.000240123     0.384992
0.25533   0.271722   0.395926   0.000939693     0.395928
0.298789   0.235835   0.400617   0.00134948     0.400619
0.274397   0.266905   0.395926   0.000939693     0.395928
0.288328   0.253665   0.396996   0.000344735     0.396996
0.240131   0.304262   0.392713   0.000622149     0.392713
0.257804   0.29383   0.395917   0.000557948     0.395917
0.241845   0.323608   0.392713   0.000622149     0.392713
0.240252   0.342335   0.394554   0.000300264     0.394555
0.2355   0.362333   0.394103   0.000380554     0.394103
0.131427   0.518077   0.38658   -0.000192627     0.38658
0.143157   0.501706   0.38726   -0.000209651     0.38726
0.154753   0.487579   0.386652   0.0001271     0.386652
0.154567   0.471611   0.386598   0.000233151     0.386598
0.17115   0.460626   0.388695   -1.22597e-05     0.388695
0.193911   0.418015   0.389132   0.000507035     0.389132
0.18211   0.430475   0.389868   1.34406e-06     0.389868
0.187081   0.446908   0.389868   1.34406e-06     0.389868
0.203241   0.389847   0.390701   1.31057e-05     0.390701
0.216626   0.374551   0.39064   0.000655933     0.390641
0.20849   0.409546   0.390284   0.000143387     0.390284
0.233061   0.381109   0.39394   0.000593226     0.393941
0.0942879   0.684027   0.384559   -0.000182732     0.384559
0.0733214   0.692199   0.383171   -0.000149894     0.383171
0.0675503   0.715094   0.383021   1.98588e-05     0.383021
0.0869881   0.725743   0.38361   -0.000119307     0.383611
0.0803282   0.767758   0.383976   -4.72622e-05     0.383976
0.0859059   0.747077   0.383542   -4.4222e-05     0.383542
0.0994662   0.662776   0.384196   -0.000155325     0.384196
0.093066   0.626461   0.384238   4.80531e-05     0.384238
0.102051   0.644016   0.384238   4.80531e-05     0.384238
0.121677   0.534512   0.385363   -0.000166177     0.385363
0.112374   0.549373   0.384651   -6.30035e-06     0.384651
0.0956817   0.603557   0.384826   4.81928e-05     0.384826
0.102464   0.579764   0.384826   4.81928e-05     0.384826
0.113192   0.564993   0.385166   0.000158423     0.385166
0.14854   0.982514   0.386905   -0.000172016     0.386906
0.156863   1   0.386905   -0.000172016     0.386906
0.312794   0.221843   0.400617   0.00134948     0.400619
0.326283   0.208303   0.40221   0.00135213     0.402213
0.397244   0.0993278   0.413274   0.000243072     0.413274
0.358939   0.174647   0.406501   0.000473376     0.406501
0.370068   0.160043   0.408026   0.000372524     0.408026
0.37545   0.033908   0.409817   -0.000198805     0.409817
0.384338   0.0171487   0.409812   0.000613997     0.409812
0.392157   4.91603e-36   0.411062   0.000467652     0.411062
0.386773   0.0503604   0.411546   -0.00010084     0.411546
0.397983   0.0667954   0.411681   0.00106644     0.411682
0.408636   0.083434   0.414999   0.000192987     0.414999
0.381871   0.145555   0.408026   0.000372524     0.408026
0.394313   0.131125   0.413055   0.0004607     0.413056
0.406708   0.116078   0.412979   0.00148426     0.412981
0.345865   0.203438   0.406717   0.000599289     0.406718
0.362208   0.191979   0.407915   0.000661617     0.407915
0.0971183   0.778631   0.383916   -0.000182691     0.383916
0.0982388   0.797445   0.384527   -0.000136891     0.384527
0.0987707   0.818421   0.384483   -0.000185421     0.384483
0.114156   0.828157   0.384483   -0.000185421     0.384483
0.109299   0.86892   0.383995   -1.24014e-05     0.383995
0.115368   0.847788   0.385156   -0.000161049     0.385156
0.130004   0.873187   0.385947   -0.000308954     0.385947
0.142051   0.887624   0.386047   7.65795e-05     0.386047
0.142794   0.918267   0.386065   -0.000299955     0.386065
0.14776   0.950001   0.385766   5.85803e-05     0.385766
0.152556   0.934233   0.386092   7.20928e-05     0.386092
0.159497   0.964111   0.38686   -0.000241565     0.38686
0.153043   0.903613   0.386047   7.65795e-05     0.386047
0.274675   0.285117   0.397922   0.00091086     0.397923
0.308508   0.249477   0.401479   0.00123531     0.401481
0.321451   0.236993   0.401479   0.00123531     0.401481
0.29178   0.275153   0.397922   0.00091086     0.397923
0.307093   0.265294   0.40156   0.000851321     0.401561
0.142983   0.535286   0.38658   -0.000192627     0.38658
0.260077   0.31433   0.396261   0.00051318     0.396261
0.277855   0.304421   0.396075   0.000864495     0.396076
0.262155   0.334977   0.394554   0.000300264     0.394555
0.25464   0.35369   0.394554   0.000300264     0.394555
0.250184   0.373573   0.395463   0.000570332     0.395463
0.266517   0.366755   0.395623   0.000721085     0.395623
0.154304   0.517892   0.38795   -0.000234988     0.38795
0.166437   0.500976   0.388727   -0.000199433     0.388727
0.17609   0.481272   0.389525   0.000411094     0.389526
0.191715   0.465854   0.39066   0.000445336     0.39066
0.205453   0.432098   0.389868   1.34406e-06     0.389868
0.205572   0.450515   0.391536   -4.63143e-05     0.391536
0.224839   0.421564   0.391654   0.000273425     0.391654
0.224768   0.397931   0.393386   0.000195762     0.393386
0.246909   0.392683   0.395247   0.000556988     0.395247
0.11413   0.674347   0.385422   -0.000199141     0.385422
0.111353   0.694206   0.385311   -0.000135454     0.385311
0.092025   0.705629   0.384549   -2.70081e-05     0.384549
0.104386   0.721624   0.384902   -0.000151569     0.384902
0.104129   0.739312   0.384772   -7.21166e-05     0.384772
0.100562   0.758832   0.383976   -4.72622e-05     0.383976
0.116115   0.768897   0.384696   -0.000237494     0.384696
0.113357   0.614663   0.384653   -2.79533e-05     0.384653
0.119193   0.653557   0.384817   -4.57172e-05     0.384817
0.116656   0.634224   0.384817   -4.57172e-05     0.384817
0.132451   0.554604   0.386277   8.23424e-05     0.386277
0.118325   0.594695   0.384826   4.81928e-05     0.384826
0.126636   0.576224   0.385166   0.000158423     0.385166
0.154274   0.551294   0.387956   0.000229261     0.387956
0.168457   0.981569   0.388157   -0.000182101     0.388157
0.176471   1   0.388709   0.000152708     0.388709
0.335267   0.222166   0.402224   0.000430722     0.402224
0.41845   0.100287   0.414999   0.000192987     0.414999
0.391493   0.163443   0.412658   0.00166813     0.412662
0.378644   0.178474   0.410777   0.00162086     0.41078
0.39621   0.0340452   0.412904   0.00064631     0.412905
0.40456   0.0172716   0.412904   0.00064631     0.412905
0.341351   0.239127   0.406019   0.000850392     0.40602
0.355942   0.224414   0.406717   0.000599289     0.406718
0.411765   4.96953e-36   0.415215   -0.000327827     0.415215
0.40801   0.0507824   0.411546   -0.00010084     0.411546
0.419456   0.0674591   0.416717   4.09123e-05     0.416717
0.430149   0.0841119   0.414999   0.000192987     0.414999
0.404059   0.148292   0.413055   0.0004607     0.413056
0.416621   0.132796   0.413055   0.0004607     0.413056
0.428578   0.117294   0.418413   0.000401641     0.418413
0.369532   0.210999   0.406717   0.000599289     0.406718
0.384435   0.196625   0.411845   0.00172897     0.411848
0.115939   0.788928   0.384539   -0.000156004     0.384539
0.116826   0.8077   0.384483   -0.000185421     0.384483
0.131135   0.77938   0.38608   -7.03113e-05     0.38608
0.1313   0.836494   0.385156   -0.000161049     0.385156
0.133521   0.817213   0.38526   -8.39474e-05     0.38526
0.13341   0.857481   0.385156   -0.000161049     0.385156
0.146299   0.845   0.386767   -0.000395086     0.386768
0.150685   0.870996   0.387199   -0.000378153     0.387199
0.162728   0.886743   0.387199   -0.000378153     0.387199
0.163309   0.921905   0.387241   -0.000289841     0.387242
0.169193   0.943729   0.388308   9.32776e-05     0.388308
0.179356   0.962201   0.388168   0.00012472     0.388168
0.172625   0.906062   0.387241   -0.000289841     0.387242
0.294787   0.295006   0.397922   0.00091086     0.397923
0.327329   0.255542   0.401479   0.00123531     0.401481
0.323649   0.27279   0.40156   0.000851321     0.401561
0.310476   0.28478   0.402301   0.000575118     0.402301
0.165445   0.53422   0.38795   -0.000234988     0.38795
0.280677   0.32304   0.399074   0.000504453     0.399074
0.299373   0.314221   0.401222   0.000614981     0.401222
0.284638   0.339583   0.399074   0.000504453     0.399074
0.275761   0.35239   0.398595   0.000309394     0.398595
0.266653   0.383896   0.395463   0.000570332     0.395463
0.283988   0.370505   0.398595   0.000309394     0.398595
0.177031   0.517183   0.38795   -0.000234988     0.38795
0.188241   0.499244   0.388727   -0.000199433     0.388727
0.200367   0.482706   0.389525   0.000411094     0.389526
0.21414   0.46578   0.391536   -4.63143e-05     0.391536
0.225357   0.444774   0.391536   -4.63143e-05     0.391536
0.243436   0.430904   0.395279   0.000159678     0.395279
0.243384   0.410834   0.395247   0.000556988     0.395247
0.264259   0.401465   0.395247   0.000556988     0.395247
0.132815   0.665446   0.386285   -0.000107219     0.386285
0.130717   0.685164   0.386257   -0.000201437     0.386257
0.130637   0.702608   0.385311   -0.000135454     0.385311
0.117276   0.712125   0.384549   -2.70081e-05     0.384549
0.123886   0.730252   0.385694   -0.000308974     0.385694
0.121003   0.749474   0.384772   -7.21166e-05     0.384772
0.136006   0.761123   0.386444   -5.09805e-05     0.386444
0.131421   0.624992   0.386335   -0.000324182     0.386335
0.13497   0.606917   0.386396   1.33465e-05     0.386396
0.148847   0.661027   0.387305   -0.000205086     0.387305
0.140207   0.643049   0.386335   -0.000324182     0.386335
0.147587   0.570697   0.387402   -0.000145652     0.387402
0.142567   0.589136   0.385915   0.000114422     0.385915
0.166238   0.566042   0.387402   -0.000145652     0.387402
0.176581   0.550643   0.389437   0.000222648     0.389437
0.188056   0.980916   0.388709   0.000152708     0.388709
0.196079   1   0.390153   0.000168863     0.390153
0.439338   0.101051   0.419965   0.00143339     0.419968
0.346143   0.255517   0.406139   0.00133108     0.406141
0.41309   0.166342   0.416045   0.00179071     0.416049
0.400098   0.181772   0.414158   0.00182409     0.414162
0.417061   0.0344006   0.412904   0.00064631     0.412905
0.424751   0.0174671   0.414139   -0.000255598     0.414139
0.361381   0.244406   0.406259   0.0011794     0.406261
0.378079   0.232016   0.407779   0.00167471     0.407782
0.431373   5.00335e-36   0.415215   -0.000327827     0.415215
0.429435   0.0513879   0.416681   0.00106356     0.416682
0.44135   0.0682259   0.420371   0.00116155     0.420373
0.45221   0.0848361   0.419965   0.00143339     0.419968
0.425991   0.149522   0.418142   0.00188106     0.418146
0.439312   0.133841   0.418413   0.000401641     0.418413
0.450531   0.118165   0.422121   0.00149394     0.422124
0.391735   0.215263   0.411981   0.00082193     0.411982
0.4059   0.199853   0.415067   0.00185452     0.415071
0.137319   0.797224   0.385373   -0.000176831     0.385374
0.14865   0.778287   0.387152   -0.000454584     0.387153
0.150393   0.827347   0.386209   -0.000293368     0.386209
0.15388   0.810472   0.386537   -0.00036371     0.386537
0.164058   0.839144   0.387764   -8.69189e-05     0.387764
0.158969   0.856206   0.386767   -0.000395086     0.386768
0.173954   0.868626   0.388678   -0.000302542     0.388678
0.181355   0.889745   0.388682   -0.000313101     0.388682
0.18207   0.9257   0.388308   9.32776e-05     0.388308
0.199672   0.96176   0.389828   -0.00030165     0.389828
0.190832   0.943589   0.389828   -0.00030165     0.389828
0.192137   0.908243   0.389932   -0.000409991     0.389933
0.316209   0.303134   0.402301   0.000575118     0.402301
0.341674   0.272702   0.406139   0.00133108     0.406141
0.331702   0.289059   0.405095   0.000645186     0.405096
0.187761   0.53393   0.389437   0.000222648     0.389437
0.302448   0.333554   0.401222   0.000614981     0.401222
0.32178   0.323169   0.404014   0.000686426     0.404014
0.299098   0.35515   0.398595   0.000309394     0.398595
0.284649   0.390455   0.399461   0.000705693     0.399461
0.301067   0.377139   0.401464   0.000462915     0.401464
0.199211   0.516737   0.390345   0.000288607     0.390345
0.211003   0.499985   0.392345   -0.000272176     0.392345
0.223153   0.483373   0.393425   -0.000220502     0.393425
0.234855   0.465731   0.394554   -0.000180889     0.394554
0.246796   0.450243   0.395279   0.000159678     0.395279
0.263353   0.437467   0.395279   0.000159678     0.395279
0.2626   0.419468   0.397224   0.00035646     0.397225
0.282264   0.408731   0.399331   0.000375923     0.399331
0.14908   0.679681   0.386257   -0.000201437     0.386257
0.1485   0.698658   0.386257   -0.000201437     0.386257
0.142141   0.718427   0.385694   -0.000308974     0.385694
0.142454   0.740758   0.386934   -0.000368595     0.386934
0.154995   0.760128   0.386934   -0.000368595     0.386934
0.161902   0.74448   0.387963   -0.000372992     0.387963
0.149916   0.621679   0.386335   -0.000324182     0.386335
0.157137   0.60278   0.38677   0.000135372     0.38677
0.162422   0.652463   0.387023   -0.000161335     0.387024
0.166177   0.670995   0.388369   -0.0002972     0.38837
0.177374   0.644953   0.389256   -0.00047553     0.389256
0.162674   0.634182   0.38853   0.00012865     0.38853
0.167394   0.584349   0.389024   -0.000420569     0.389024
0.18538   0.569825   0.390103   -0.000398649     0.390103
0.197489   0.55179   0.389437   0.000222648     0.389437
0.207634   0.98086   0.390153   0.000168863     0.390153
0.215686   1   0.390153   0.000168863     0.390153
0.219449   0.96177   0.392088   -0.000270744     0.392088
0.45888   0.100889   0.422121   0.00149394     0.422124
0.360158   0.266602   0.406139   0.00133108     0.406141
0.433664   0.166574   0.419414   0.0019509     0.419419
0.423058   0.185296   0.418009   0.00193078     0.418013
0.437998   0.0348383   0.419631   0.000666611     0.419632
0.444777   0.0175786   0.42069   -0.000206692     0.420691
0.3772   0.255755   0.410824   0.00145123     0.410827
0.401536   0.232141   0.413186   0.00205307     0.413191
0.392213   0.247141   0.413367   0.00107764     0.413369
0.45098   5.01843e-36   0.420699   0.000481237     0.4207
0.451168   0.0521036   0.420371   0.00116155     0.420373
0.463926   0.069892   0.424209   0.000232068     0.424209
0.475813   0.0901927   0.426577   0.00125815     0.426579
0.471512   0.113044   0.422121   0.00149394     0.422124
0.448437   0.149955   0.422026   0.00113387     0.422027
0.463404   0.134764   0.421917   0.000657681     0.421917
0.414726   0.218044   0.414836   0.00227577     0.414842
0.425314   0.204376   0.417833   0.00142778     0.417835
0.169115   0.775811   0.388495   -0.000496927     0.388496
0.160091   0.792857   0.387152   -0.000454584     0.387153
0.173181   0.806209   0.3886   -3.78989e-05     0.3886
0.17254   0.823769   0.387764   -8.69189e-05     0.387764
0.180138   0.846781   0.389202   -0.000528749     0.389202
0.191676   0.875923   0.389845   -0.000414194     0.389845
0.195238   0.859649   0.390365   1.72885e-05     0.390365
0.201089   0.891513   0.389845   -0.000414194     0.389845
0.203225   0.925239   0.389932   -0.000409991     0.389933
0.212084   0.942395   0.389828   -0.00030165     0.389828
0.212846   0.907075   0.391488   -0.000421633     0.391489
0.337849   0.30526   0.405095   0.000645186     0.405096
0.35465   0.288459   0.408252   0.00139898     0.408255
0.342893   0.321297   0.404014   0.000686426     0.404014
0.209568   0.534214   0.392185   0.000339752     0.392185
0.320117   0.345857   0.403746   0.0010256     0.403747
0.338673   0.338259   0.403746   0.0010256     0.403747
0.319089   0.365681   0.403493   0.000987733     0.403494
0.317105   0.384938   0.401464   0.000462915     0.401464
0.303759   0.399365   0.402215   0.000218406     0.402216
0.221653   0.517338   0.392185   0.000339752     0.392185
0.233655   0.500827   0.393425   -0.000220502     0.393425
0.245323   0.484189   0.393425   -0.000220502     0.393425
0.256899   0.468787   0.395725   -0.000132533     0.395725
0.266614   0.454782   0.397373   0.000162698     0.397373
0.282857   0.445769   0.397373   0.000162698     0.397373
0.298259   0.417734   0.399331   0.000375923     0.399331
0.281996   0.427928   0.397224   0.00035646     0.397225
0.167175   0.690919   0.388497   -0.000127198     0.388497
0.165941   0.709214   0.388449   -0.000413418     0.388449
0.161772   0.727098   0.388031   -0.000172049     0.388031
0.175719   0.758159   0.387963   -0.000372992     0.387963
0.179792   0.738447   0.387963   -0.000372992     0.387963
0.17191   0.617069   0.38853   0.00012865     0.38853
0.178609   0.600367   0.389024   -0.000420569     0.389024
0.182067   0.681104   0.388497   -0.000127198     0.388497
0.184234   0.662201   0.389256   -0.00047553     0.389256
0.194548   0.645617   0.389256   -0.00047553     0.389256
0.18611   0.629393   0.390196   -0.000433875     0.390196
0.193937   0.588519   0.389024   -0.000420569     0.389024
0.206647   0.569611   0.390103   -0.000398649     0.390103
0.218782   0.551687   0.391112   -0.000342028     0.391113
0.231849   0.943198   0.392086   0.000111184     0.392086
0.227106   0.98087   0.392713   0.000129146     0.392713
0.235294   1   0.393483   0.000215116     0.393483
0.23925   0.961883   0.392713   0.000129146     0.392713
0.374988   0.27653   0.408252   0.00139898     0.408255
0.453448   0.165995   0.422026   0.00113387     0.422027
0.444664   0.182027   0.419385   0.000950359     0.419386
0.442174   0.199865   0.421023   0.00183869     0.421027
0.458946   0.0347723   0.423312   0.000633324     0.423312
0.464546   0.0173255   0.423312   0.000633324     0.423312
0.423426   0.23438   0.418247   0.00238741     0.418253
0.396698   0.266597   0.413367   0.00107764     0.413369
0.411199   0.25068   0.413367   0.00107764     0.413369
0.470588   4.99754e-36   0.424186   0.000502304     0.424187
0.472694   0.0514219   0.425787   2.89612e-05     0.425787
0.485102   0.0687732   0.425787   2.89612e-05     0.425787
0.496978   0.0858944   0.426577   0.00125815     0.426579
0.483474   0.126325   0.424426   0.00143355     0.424428
0.492943   0.109157   0.429691   0.00150341     0.429694
0.483616   0.143475   0.426215   0.00243684     0.426222
0.47089   0.156586   0.426215   0.00243684     0.426222
0.439811   0.219475   0.421038   0.00181254     0.421042
0.190252   0.829373   0.388633   -0.00029001     0.388633
0.190032   0.773371   0.390028   -0.000187117     0.390028
0.182988   0.791027   0.3886   -3.78989e-05     0.3886
0.192731   0.809752   0.390203   -0.000487723     0.390204
0.202967   0.843173   0.390887   -0.000510648     0.390887
0.21067   0.873407   0.389845   -0.000414194     0.389845
0.217339   0.857372   0.390887   -0.000510648     0.390887
0.219236   0.888286   0.391802   -0.000229675     0.391802
0.225614   0.921743   0.391488   -0.000421633     0.391489
0.232245   0.898339   0.391488   -0.000421633     0.391489
0.359348   0.309004   0.405954   0.00150367     0.405957
0.374953   0.297238   0.411186   0.0017668     0.41119
0.360597   0.328366   0.408777   0.00158765     0.40878
0.355651   0.345763   0.408777   0.00158765     0.40878
0.231967   0.534469   0.394286   0.000384055     0.394286
0.340258   0.359825   0.403746   0.0010256     0.403747
0.335409   0.380472   0.403493   0.000987733     0.403494
0.326827   0.400235   0.402215   0.000218406     0.402216
0.316761   0.417461   0.402215   0.000218406     0.402216
0.244478   0.518084   0.394286   0.000384055     0.394286
0.256367   0.501204   0.396819   -0.000355246     0.396819
0.26855   0.484639   0.398109   0.000665157     0.39811
0.28105   0.467577   0.399573   0.00063426     0.399574
0.297282   0.454511   0.399573   0.00063426     0.399574
0.303472   0.435746   0.402267   5.71157e-05     0.402267
0.188956   0.698993   0.388497   -0.000127198     0.388497
0.184097   0.718938   0.389858   -7.00495e-05     0.389858
0.194533   0.753348   0.390356   -0.000499853     0.390356
0.198523   0.73339   0.390765   -5.72772e-05     0.390765
0.195869   0.613147   0.390939   9.23014e-05     0.390939
0.199391   0.677795   0.389548   -0.000113804     0.389548
0.205895   0.657935   0.3903   -0.00029897     0.3903
0.208898   0.634575   0.3903   -0.00029897     0.3903
0.211695   0.69274   0.390212   -0.000517192     0.390212
0.210046   0.600875   0.392074   -0.000524467     0.392074
0.218012   0.584887   0.392925   -0.000512511     0.392926
0.229069   0.56851   0.393964   -0.000540025     0.393965
0.239971   0.551599   0.394858   0.00017943     0.394858
0.24368   0.927422   0.394148   -0.000450465     0.394148
0.253673   0.94321   0.39531   -0.000372173     0.395311
0.246242   0.981678   0.392713   0.000129146     0.392713
0.254902   1   0.39536   0.000248084     0.39536
0.257706   0.9646   0.39565   0.000142559     0.39565
0.390412   0.284407   0.413319   0.00206639     0.413324
0.509484   0.0991871   0.430451   0.00036186     0.430451
0.460239   0.193884   0.423993   0.00230201     0.423999
0.466275   0.177975   0.424967   0.00207506     0.424972
0.482806   0.1732   0.424967   0.00207506     0.424972
0.461285   0.211139   0.421023   0.00183869     0.421027
0.480389   0.0329994   0.427077   -7.02943e-05     0.427077
0.483864   0.0158176   0.427265   0.000436384     0.427266
0.443158   0.236879   0.418247   0.00238741     0.418253
0.431771   0.252546   0.420015   0.00254357     0.420023
0.395551   0.301135   0.411186   0.0017668     0.41119
0.409201   0.284308   0.414643   0.00113135     0.414644
0.419805   0.268513   0.414643   0.00113135     0.414644
0.490196   4.95773e-36   0.428928   -0.000363767     0.428928
0.494455   0.0479845   0.429835   0.000877342     0.429836
0.506667   0.066441   0.432372   0.00120384     0.432373
0.514559   0.116958   0.429691   0.00150341     0.429694
0.519766   0.0828981   0.430594   0.00145372     0.430597
0.50241   0.134172   0.431764   0.00215401     0.431769
0.496301   0.158444   0.426215   0.00243684     0.426222
0.462646   0.231235   0.425468   0.00186733     0.425472
0.208886   0.768396   0.390356   -0.000499853     0.390356
0.209143   0.824659   0.390203   -0.000487723     0.390204
0.213316   0.807203   0.391612   -0.000345719     0.391612
0.205244   0.790008   0.391475   -0.000592162     0.391475
0.223027   0.780536   0.39127   -0.000261263     0.39127
0.224032   0.838677   0.392729   -0.000597066     0.392729
0.236465   0.854162   0.393511   -0.000172183     0.393511
0.233075   0.874049   0.391504   -7.12238e-06     0.391504
0.246479   0.908524   0.39269   -0.000274371     0.39269
0.250157   0.885881   0.393418   -0.000437448     0.393418
0.380582   0.31834   0.409149   0.00113262     0.409151
0.376361   0.341262   0.408777   0.00158765     0.40878
0.36314   0.360961   0.406956   0.000555872     0.406957
0.255485   0.535418   0.396544   -6.53071e-05     0.396544
0.355142   0.378395   0.406956   0.000555872     0.406957
0.348039   0.39802   0.405031   0.000311755     0.405031
0.33832   0.416884   0.405031   0.000311755     0.405031
0.326166   0.434813   0.402267   5.71157e-05     0.402267
0.26723   0.518179   0.398035   0.000532246     0.398036
0.279176   0.501798   0.398035   0.000532246     0.398036
0.291142   0.485526   0.398109   0.000665157     0.39811
0.304119   0.470422   0.402357   -0.000212655     0.402357
0.316266   0.452617   0.403817   -4.80265e-05     0.403817
0.207238   0.71348   0.390765   -5.72772e-05     0.390765
0.216104   0.731357   0.390765   -5.72772e-05     0.390765
0.213696   0.749186   0.390356   -0.000499853     0.390356
0.227803   0.704267   0.391692   -0.000282271     0.391692
0.219096   0.617535   0.392074   -0.000524467     0.392074
0.219401   0.67245   0.39269   -0.000622164     0.392691
0.224787   0.651913   0.392029   -0.00053798     0.392029
0.231519   0.633769   0.394045   -0.000643322     0.394045
0.233536   0.685858   0.39269   -0.000622164     0.392691
0.230683   0.600822   0.39407   0.000191026     0.39407
0.240649   0.584601   0.39407   0.000191026     0.39407
0.251243   0.569292   0.396199   -0.000615309     0.3962
0.258249   0.554461   0.396544   -6.53071e-05     0.396544
0.262303   0.921282   0.396105   -0.000549412     0.396106
0.269915   0.950775   0.39685   0.000143652     0.39685
0.275576   0.933867   0.396105   -0.000549412     0.396106
0.265919   0.982695   0.396499   0.000229647     0.396499
0.27451   1   0.397374   0.000272122     0.397374
0.277894   0.966738   0.397775   0.000158213     0.397775
0.528362   0.10064   0.435091   0.000471139     0.435092
0.480231   0.19541   0.427932   0.00238768     0.427939
0.497822   0.182225   0.427932   0.00238768     0.427939
0.481614   0.216471   0.428598   0.00213085     0.428604
0.502438   0.0247898   0.429835   0.000877342     0.429836
0.452921   0.251915   0.420015   0.00254357     0.420023
0.441808   0.269379   0.418285   0.00136203     0.418287
0.40348   0.315774   0.414662   0.000988418     0.414663
0.418093   0.301045   0.414662   0.000988418     0.414663
0.431008   0.286199   0.418285   0.00136203     0.418287
0.509804   4.82308e-36   0.432708   -0.00046933     0.432708
0.515378   0.0474826   0.429835   0.000877342     0.429836
0.529266   0.0664761   0.432372   0.00120384     0.432373
0.525046   0.133413   0.431764   0.00215401     0.431769
0.536725   0.119116   0.434016   0.0018159     0.43402
0.5436   0.0848294   0.435091   0.000471139     0.435092
0.472025   0.251293   0.425468   0.00186733     0.425472
0.51669   0.151886   0.434343   0.00208695     0.434348
0.515617   0.170728   0.434334   0.00204643     0.434339
0.484663   0.236126   0.428598   0.00213085     0.428604
0.229373   0.761866   0.391947   -0.000561369     0.391947
0.22975   0.819914   0.391612   -0.000345719     0.391612
0.230012   0.79792   0.391612   -0.000345719     0.391612
0.242476   0.777767   0.394567   -0.000335651     0.394567
0.245971   0.836661   0.393511   -0.000172183     0.393511
0.254355   0.861778   0.395702   -5.92421e-05     0.395702
0.266043   0.900484   0.394944   -0.000447231     0.394945
0.269535   0.878569   0.397188   -5.12322e-05     0.397188
0.395784   0.333854   0.411859   0.00159419     0.411862
0.381194   0.359708   0.412218   0.0014316     0.41222
0.396761   0.351219   0.415042   0.00128742     0.415044
0.376682   0.377632   0.412218   0.0014316     0.41222
0.272468   0.547674   0.398341   -0.000398714     0.398341
0.279673   0.533256   0.399469   -0.000470303     0.399469
0.369552   0.394911   0.410389   0.00148393     0.410392
0.360409   0.41554   0.410389   0.00148393     0.410392
0.347544   0.434624   0.406611   0.000954637     0.406612
0.33679   0.452713   0.406611   0.000954637     0.406612
0.290632   0.518302   0.400717   0.000539732     0.400717
0.302051   0.502572   0.400717   0.000539732     0.400717
0.31401   0.48695   0.402357   -0.000212655     0.402357
0.32571   0.470279   0.402357   -0.000212655     0.402357
0.230095   0.722799   0.392007   -0.000257023     0.392008
0.233593   0.742124   0.393681   -0.000528979     0.393681
0.245224   0.7145   0.395012   -0.000198902     0.395012
0.24923   0.698078   0.395635   -0.000145222     0.395635
0.241564   0.616549   0.394037   -0.000616165     0.394038
0.253156   0.631935   0.395081   -0.000658966     0.395082
0.239996   0.667034   0.394851   -8.94874e-05     0.394851
0.246305   0.649166   0.395437   -0.000751015     0.395438
0.255213   0.680489   0.395635   -0.000145222     0.395635
0.252744   0.599927   0.39407   0.000191026     0.39407
0.263724   0.583777   0.397508   0.000255586     0.397508
0.275157   0.566588   0.397508   0.000255586     0.397508
0.283717   0.914718   0.396105   -0.000549412     0.396106
0.288531   0.949324   0.398938   -0.000482986     0.398938
0.296619   0.931894   0.400059   -0.000637974     0.40006
0.286144   0.983156   0.398677   0.000222242     0.398677
0.294118   1   0.399546   0.000273294     0.399546
0.297721   0.965981   0.398938   -0.000482986     0.398938
0.546335   0.103403   0.439724   0.00112198     0.439725
0.412842   0.329797   0.416187   0.00119641     0.416189
0.534842   0.147528   0.437763   0.00154421     0.437766
0.514152   0.189646   0.43254   0.00317286     0.432551
0.501833   0.204775   0.432461   0.00216541     0.432467
0.501131   0.225319   0.432395   0.00240889     0.432401
0.519346   0.0158812   0.434599   -0.000494145     0.4346
0.526251   0.0325933   0.436378   -0.000363109     0.436378
0.463017   0.26944   0.425799   0.00193188     0.425804
0.452515   0.286744   0.424237   0.00300828     0.424248
0.425851   0.3166   0.418604   0.00122598     0.418605
0.441837   0.304622   0.422647   0.00188542     0.422651
0.529412   4.73317e-36   0.436649   -0.000508078     0.436649
0.538337   0.0500347   0.436378   -0.000363109     0.436378
0.551982   0.0671218   0.441737   -5.65369e-05     0.441737
0.549996   0.134947   0.43634   0.00245059     0.436347
0.55845   0.11807   0.442699   0.00100038     0.4427
0.563572   0.0991258   0.439724   0.00112198     0.439725
0.567356   0.082156   0.44399   0.00152047     0.443993
0.490947   0.254081   0.429984   0.00327455     0.429997
0.484168   0.269532   0.429984   0.00327455     0.429997
0.537149   0.166054   0.437763   0.00154421     0.437766
0.532675   0.184288   0.434334   0.00204643     0.434339
0.505589   0.245822   0.432395   0.00240889     0.432401
0.249379   0.754906   0.395431   -0.00026993     0.395432
0.261757   0.822983   0.396169   -0.000185049     0.396169
0.247884   0.81312   0.393173   -0.000326907     0.393173
0.249819   0.796174   0.394713   -0.000692078     0.394713
0.259882   0.770541   0.394567   -0.000335651     0.394567
0.262868   0.786131   0.394567   -0.000335651     0.394567
0.278887   0.823999   0.398207   -0.000851113     0.398207
0.266503   0.842476   0.396878   -0.000804858     0.396879
0.277274   0.859464   0.398018   -0.000828234     0.398019
0.284493   0.892832   0.398794   -4.56251e-05     0.398794
0.291122   0.874258   0.398018   -0.000828234     0.398019
0.417376   0.346783   0.419076   0.00250715     0.419084
0.412232   0.36236   0.415042   0.00128742     0.415044
0.39641   0.371541   0.41539   0.00123201     0.415392
0.394994   0.389972   0.415679   0.00178133     0.415683
0.290884   0.551497   0.398341   -0.000398714     0.398341
0.301906   0.535739   0.402131   -0.000527992     0.402132
0.383056   0.407151   0.410389   0.00148393     0.410392
0.404289   0.406496   0.415378   0.00157838     0.415381
0.377026   0.423934   0.412435   0.00141674     0.412437
0.366724   0.437669   0.409637   0.00105495     0.409638
0.357061   0.454232   0.406611   0.000954637     0.406612
0.346906   0.471151   0.40828   -0.00019109     0.40828
0.313103   0.519701   0.400717   0.000539732     0.400717
0.324677   0.503926   0.405159   0.000680205     0.40516
0.336082   0.487803   0.403688   0.000721417     0.403688
0.252315   0.731343   0.395949   -0.000931534     0.39595
0.264741   0.742506   0.395949   -0.000931534     0.39595
0.264389   0.713276   0.395012   -0.000198902     0.395012
0.269758   0.694612   0.395635   -0.000145222     0.395635
0.263875   0.615137   0.396331   -0.000759153     0.396331
0.273103   0.629664   0.397933   -0.000328145     0.397933
0.268163   0.646404   0.397218   -9.60896e-05     0.397218
0.262026   0.663099   0.397218   -9.60896e-05     0.397218
0.277164   0.676217   0.398766   -0.000989954     0.398767
0.275493   0.600227   0.396331   -0.000759153     0.396331
0.285496   0.583217   0.397508   0.000255586     0.397508
0.299014   0.56844   0.401912   -0.000692282     0.401913
0.299141   0.903337   0.400197   -0.000833429     0.400198
0.307915   0.917493   0.400039   0.000238721     0.400039
0.308385   0.948569   0.398938   -0.000482986     0.398938
0.319064   0.932418   0.40272   -0.000696017     0.402721
0.306103   0.982807   0.400971   0.000225559     0.400971
0.313726   1   0.399546   0.000273294     0.399546
0.317819   0.96546   0.400971   0.000225559     0.400971
0.429488   0.334467   0.417265   0.0022595     0.417271
0.551124   0.153208   0.437763   0.00154421     0.437766
0.526016   0.202892   0.432461   0.00216541     0.432467
0.520305   0.218978   0.432461   0.00216541     0.432467
0.51879   0.235966   0.432395   0.00240889     0.432401
0.538989   0.0171407   0.438684   0.000681194     0.438684
0.548562   0.0341239   0.436378   -0.000363109     0.436378
0.47452   0.286148   0.425799   0.00193188     0.425804
0.464692   0.302536   0.422647   0.00188542     0.422651
0.458064   0.318552   0.422647   0.00188542     0.422651
0.444141   0.326291   0.422952   0.0021629     0.422957
0.54902   4.49099e-36   0.438684   0.000681194     0.438684
0.560898   0.0505749   0.443694   0.00114375     0.443696
0.575115   0.0658778   0.446797   -0.000148569     0.446797
0.441587   0.346655   0.422952   0.0021629     0.422957
0.568908   0.148695   0.44511   0.00241345     0.445117
0.572884   0.131953   0.44511   0.00241345     0.445117
0.578829   0.114248   0.442699   0.00100038     0.4427
0.584417   0.0967922   0.44399   0.00152047     0.443993
0.59057   0.0804053   0.446797   -0.000148569     0.446797
0.507158   0.266508   0.432441   0.00378176     0.432457
0.496358   0.285208   0.432441   0.00378176     0.432457
0.546717   0.199233   0.436777   0.00260482     0.436785
0.561756   0.166559   0.439111   0.00166775     0.439115
0.553101   0.181493   0.439111   0.00166775     0.439115
0.527549   0.253207   0.435547   0.00260173     0.435554
0.271671   0.759757   0.396841   -0.000835864     0.396842
0.271185   0.802578   0.396169   -0.000185049     0.396169
0.28982   0.808469   0.399394   -0.000899239     0.399395
0.280423   0.778613   0.396174   -0.000216914     0.396175
0.29889   0.82412   0.398207   -0.000851113     0.398207
0.287872   0.841588   0.398207   -0.000851113     0.398207
0.299819   0.857127   0.398018   -0.000828234     0.398019
0.305929   0.887162   0.398794   -4.56251e-05     0.398794
0.313522   0.87082   0.399628   -1.09191e-05     0.399628
0.431958   0.363521   0.419147   0.00227448     0.419153
0.416702   0.37855   0.419147   0.00227448     0.419153
0.419363   0.394047   0.415679   0.00178133     0.415683
0.312636   0.554065   0.403415   0.000317731     0.403416
0.323834   0.537052   0.403415   0.000317731     0.403416
0.395029   0.423233   0.412435   0.00141674     0.412437
0.412621   0.423524   0.41791   0.00137403     0.417912
0.424514   0.412472   0.41791   0.00137403     0.417912
0.387289   0.44036   0.414336   0.000232464     0.414336
0.37767   0.456022   0.411507   0.00102086     0.411509
0.368145   0.472416   0.411549   -0.000209774     0.411549
0.358006   0.488874   0.40828   -0.00019109     0.40828
0.335574   0.521023   0.40365   -0.000530681     0.40365
0.347075   0.505067   0.408443   -0.000532182     0.408444
0.281919   0.744597   0.396841   -0.000835864     0.396842
0.289512   0.690161   0.399607   -0.000378487     0.399607
0.278269   0.726937   0.395949   -0.000931534     0.39595
0.285634   0.708083   0.399395   -0.000950459     0.399397
0.287556   0.617665   0.399968   -0.000452262     0.399968
0.288894   0.639561   0.399968   -0.000452262     0.399968
0.285065   0.658962   0.399729   -0.000306907     0.399729
0.300746   0.674702   0.401562   -0.000906056     0.401564
0.307   0.584412   0.402093   -0.000425803     0.402094
0.297149   0.599049   0.401608   0.000184309     0.401608
0.307746   0.611761   0.402276   -0.00045567     0.402277
0.323094   0.573458   0.404998   0.000202983     0.404998
0.31942   0.901549   0.402749   -0.000885148     0.40275
0.330413   0.916437   0.404262   8.29479e-05     0.404262
0.329389   0.948476   0.40272   -0.000696017     0.402721
0.34106   0.931714   0.405522   -0.000739152     0.405522
0.326049   0.982589   0.400971   0.000225559     0.400971
0.333334   1   0.404321   0.000288503     0.404321
0.338259   0.965306   0.405033   -0.000499691     0.405034
0.54146   0.21731   0.439604   0.00375841     0.43962
0.537038   0.234855   0.435547   0.00260173     0.435554
0.55886   0.0172913   0.438684   0.000681194     0.438684
0.526551   0.270911   0.436859   0.00431612     0.43688
0.569854   0.0340376   0.445583   0.000869686     0.445584
0.486168   0.302923   0.42833   0.00218459     0.428336
0.47632   0.320663   0.426773   0.00209451     0.426778
0.462345   0.338714   0.425962   0.00281199     0.425971
0.568627   4.19939e-36   0.445173   -0.000571658     0.445174
0.583149   0.0496212   0.445528   -0.000421506     0.445528
0.597891   0.0640261   0.446797   -0.000148569     0.446797
0.454344   0.361896   0.425962   0.00281199     0.425971
0.583416   0.163396   0.443711   0.00201405     0.443716
0.589821   0.145983   0.44511   0.00241345     0.445117
0.593925   0.128864   0.450587   0.00204526     0.450592
0.599774   0.111514   0.450587   0.00204526     0.450592
0.606644   0.0952812   0.453837   0.00142936     0.453839
0.613168   0.0782556   0.453837   0.00142936     0.453839
0.517079   0.285934   0.435237   0.00419451     0.435257
0.507461   0.302883   0.435237   0.00419451     0.435257
0.561337   0.213679   0.443799   0.00388102     0.443816
0.56744   0.19594   0.442205   0.00221168     0.442211
0.575929   0.180305   0.443711   0.00201405     0.443716
0.551093   0.249085   0.443075   0.00366656     0.44309
0.545428   0.267055   0.441999   0.00403592     0.442017
0.291577   0.759443   0.399962   -0.000393656     0.399963
0.29436   0.791522   0.400177   -0.00100375     0.400178
0.310035   0.804903   0.399394   -0.000899239     0.399395
0.303069   0.773012   0.401214   -0.00113007     0.401216
0.317326   0.824426   0.400417   -0.000942517     0.400419
0.309375   0.840806   0.400417   -0.000942517     0.400419
0.327048   0.81036   0.403923   -0.00114274     0.403925
0.322685   0.854428   0.400587   -0.00097118     0.400588
0.327742   0.885061   0.403889   -0.000969222     0.403891
0.335223   0.868254   0.40394   -0.000156093     0.40394
0.440821   0.381899   0.423609   0.00249861     0.423616
0.438279   0.399483   0.422874   0.00208635     0.422879
0.333885   0.554251   0.406469   -0.000805695     0.40647
0.44236   0.417307   0.423891   0.00206838     0.423896
0.346296   0.538041   0.408264   0.000510498     0.408264
0.407386   0.43969   0.41769   0.000414818     0.41769
0.428342   0.433849   0.41769   0.000414818     0.41769
0.398812   0.456582   0.414336   0.000232464     0.414336
0.389669   0.473146   0.415041   -0.000202931     0.415041
0.380087   0.489686   0.411549   -0.000209774     0.411549
0.369597   0.506082   0.411902   -0.000573366     0.411903
0.358252   0.52208   0.410114   0.000653657     0.410115
0.297924   0.738549   0.399962   -0.000393656     0.399963
0.307181   0.698547   0.401562   -0.000906056     0.401564
0.30148   0.719607   0.401297   -0.0010117     0.401299
0.306157   0.630166   0.402276   -0.00045567     0.402277
0.306353   0.651737   0.402481   -0.00116437     0.402483
0.318847   0.666493   0.40377   -0.000190985     0.40377
0.322181   0.682621   0.401562   -0.000906056     0.401564
0.322459   0.596706   0.402093   -0.000425803     0.402094
0.32464   0.6174   0.402276   -0.00045567     0.402277
0.344123   0.569187   0.406469   -0.000805695     0.40647
0.342262   0.586629   0.407403   -0.000651134     0.407403
0.340972   0.899932   0.405601   -0.000986629     0.405602
0.352779   0.914705   0.405601   -0.000986629     0.405602
0.350438   0.948139   0.405522   -0.000739152     0.405522
0.362692   0.930841   0.405522   -0.000739152     0.405522
0.346109   0.982543   0.405033   -0.000499691     0.405034
0.352942   1   0.404321   0.000288503     0.404321
0.35876   0.965293   0.407803   0.000160025     0.407803
0.55818   0.231941   0.439604   0.00375841     0.43962
0.578582   0.0170042   0.445583   0.000869686     0.445584
0.539297   0.285279   0.439753   0.00481746     0.439779
0.590629   0.0331485   0.445583   0.000869686     0.445584
0.497636   0.320038   0.429269   0.00347991     0.429283
0.486535   0.336775   0.427266   0.00327348     0.427278
0.475949   0.352116   0.425962   0.00281199     0.425971
0.471616   0.36859   0.428013   0.00284519     0.428022
0.588235   3.83448e-36   0.449727   -0.000622115     0.449727
0.605154   0.0475911   0.453807   -0.000571409     0.453808
0.620306   0.0608994   0.453807   -0.000571409     0.453808
0.463045   0.383   0.423609   0.00249861     0.423616
0.59771   0.178317   0.446923   0.00343456     0.446936
0.604958   0.160234   0.448384   0.00292425     0.448393
0.611649   0.142151   0.449709   0.00230756     0.449714
0.61388   0.125872   0.450587   0.00204526     0.450592
0.622068   0.11161   0.453749   0.00026031     0.453749
0.63505   0.0753431   0.460915   -0.000622407     0.460916
0.62828   0.0936531   0.453837   0.00142936     0.453839
0.528959   0.302459   0.435237   0.00419451     0.435257
0.519297   0.319801   0.438164   0.0030959     0.438175
0.578325   0.2261   0.443799   0.00388102     0.443816
0.580729   0.209613   0.445329   0.00280586     0.445338
0.589894   0.195399   0.446841   0.00254519     0.446849
0.564899   0.262738   0.443075   0.00366656     0.44309
0.575375   0.246224   0.443075   0.00366656     0.44309
0.561786   0.281797   0.446371   0.00445845     0.446393
0.311393   0.753346   0.399962   -0.000393656     0.399963
0.316733   0.785674   0.401214   -0.00113007     0.401216
0.332174   0.795864   0.404825   -0.00119508     0.404827
0.324799   0.766991   0.403973   -0.00130036     0.403976
0.336746   0.823894   0.403923   -0.00114274     0.403925
0.33151   0.838598   0.404425   -0.00109726     0.404427
0.346741   0.809781   0.403923   -0.00114274     0.403925
0.34596   0.850473   0.404824   -0.00020787     0.404824
0.349742   0.883697   0.403889   -0.000969222     0.403891
0.354254   0.86801   0.404824   -0.00020787     0.404824
0.457926   0.400822   0.427174   0.0016853     0.427178
0.356844   0.554668   0.409784   -0.000808712     0.409785
0.460049   0.419032   0.427174   0.0016853     0.427178
0.449025   0.434859   0.421703   0.000487857     0.421703
0.369278   0.538795   0.411963   -0.000952949     0.411964
0.419605   0.454009   0.41769   0.000414818     0.41769
0.438571   0.451119   0.421703   0.000487857     0.421703
0.411233   0.472451   0.415041   -0.000202931     0.415041
0.402465   0.48965   0.415041   -0.000202931     0.415041
0.392224   0.506512   0.411902   -0.000573366     0.411903
0.381299   0.523142   0.411902   -0.000573366     0.411903
0.317889   0.733992   0.401297   -0.0010117     0.401299
0.328154   0.699899   0.404466   -0.000763668     0.404467
0.322974   0.715707   0.401297   -0.0010117     0.401299
0.342061   0.688287   0.404116   -0.000650006     0.404117
0.328721   0.653414   0.40377   -0.000190985     0.40377
0.324337   0.637823   0.404642   -0.000374137     0.404642
0.339713   0.62753   0.406573   -0.00115156     0.406574
0.341078   0.667982   0.40377   -0.000190985     0.40377
0.344204   0.60781   0.407674   -0.000315629     0.407674
0.364199   0.573655   0.411105   0.000272184     0.411105
0.36101   0.593599   0.407674   -0.000315629     0.407674
0.36359   0.897156   0.405601   -0.000986629     0.405602
0.375122   0.913208   0.407225   1.43978e-05     0.407225
0.371285   0.948086   0.409589   3.5534e-05     0.409589
0.383912   0.930512   0.409589   3.5534e-05     0.409589
0.36634   0.982676   0.408886   -0.00040062     0.408886
0.372549   1   0.408886   -0.00040062     0.408886
0.379335   0.965892   0.410791   0.000205852     0.410791
0.597847   0.0163235   0.449727   -0.000622115     0.449727
0.550109   0.300668   0.439753   0.00481746     0.439779
0.610916   0.0311398   0.451874   -0.000523501     0.451874
0.509361   0.336567   0.436566   0.00278555     0.436575
0.499228   0.352393   0.431826   0.00220257     0.431831
0.489841   0.365232   0.432443   0.00288671     0.432453
0.48549   0.38107   0.428013   0.00284519     0.428022
0.607843   3.35652e-36   0.449727   -0.000622115     0.449727
0.62709   0.0430888   0.453807   -0.000571409     0.453808
0.642054   0.0564822   0.457741   0.000923976     0.457742
0.479949   0.397844   0.427139   0.00173599     0.427142
0.610644   0.195308   0.454374   0.00356632     0.454388
0.618753   0.175683   0.455907   0.00290704     0.455916
0.626382   0.155382   0.455959   0.00330345     0.455971
0.634464   0.132827   0.454554   0.00195255     0.454559
0.642368   0.11072   0.462349   0.00113089     0.462351
0.656255   0.0720599   0.466808   0.000370607     0.466808
0.649408   0.0910631   0.462349   0.00113089     0.462351
0.53154   0.336903   0.436566   0.00278555     0.436575
0.540528   0.319567   0.442538   0.00403635     0.442556
0.594445   0.233388   0.451535   0.00523029     0.451565
0.600513   0.214756   0.451535   0.00523029     0.451565
0.597292   0.250141   0.450862   0.00615157     0.450904
0.583974   0.267801   0.450173   0.0058669     0.450211
0.580558   0.286624   0.450173   0.0058669     0.450211
0.570162   0.302165   0.446371   0.00445845     0.446393
0.332511   0.748028   0.405105   -0.00135096     0.405107
0.339226   0.779508   0.405992   -0.000442062     0.405992
0.353641   0.793529   0.407763   -0.000521112     0.407763
0.346739   0.761831   0.405992   -0.000442062     0.405992
0.35365   0.828717   0.404425   -0.00109726     0.404427
0.363099   0.84133   0.408556   -0.00106283     0.408558
0.365978   0.810788   0.40931   -0.00147689     0.409313
0.367183   0.858815   0.408556   -0.00106283     0.408558
0.372902   0.878283   0.410257   -0.00120172     0.410259
0.477911   0.414906   0.429877   0.00229923     0.429883
0.378986   0.555587   0.413412   0.000390127     0.413413
0.386428   0.56968   0.411105   0.000272184     0.411105
0.469922   0.433952   0.429877   0.00229923     0.429883
0.45915   0.450644   0.425358   0.00142548     0.425361
0.392788   0.540686   0.413412   0.000390127     0.413413
0.44889   0.466551   0.425505   0.000351254     0.425505
0.431551   0.47072   0.418655   -8.29926e-05     0.418655
0.425185   0.488542   0.421458   -0.000400374     0.421458
0.414961   0.506008   0.419618   -0.000649092     0.419619
0.404133   0.523463   0.417684   -0.000854173     0.417684
0.339473   0.72914   0.403439   -0.000415649     0.403439
0.346294   0.710442   0.404466   -0.000763668     0.404467
0.358332   0.69671   0.408709   -0.00150661     0.408712
0.359572   0.678208   0.408924   -0.000771018     0.408925
0.347212   0.646151   0.406573   -0.00115156     0.406574
0.356876   0.627685   0.406573   -0.00115156     0.406574
0.362884   0.659621   0.406831   -0.00108291     0.406832
0.365973   0.612352   0.407674   -0.000315629     0.407674
0.381211   0.585821   0.413561   -0.000138122     0.413561
0.379074   0.602079   0.410097   -0.000692903     0.410098
0.385819   0.894958   0.410257   -0.00120172     0.410259
0.397999   0.912207   0.410414   -4.6854e-05     0.410414
0.39175   0.94956   0.41267   0.000100375     0.41267
0.403448   0.933781   0.41267   0.000100375     0.41267
0.387121   0.983068   0.408886   -0.00040062     0.408886
0.392157   1   0.412013   -0.000395627     0.412014
0.400602   0.967182   0.414172   -0.000754734     0.414173
0.616339   0.0143513   0.451874   -0.000523501     0.451874
0.559521   0.317856   0.446634   0.00492161     0.446661
0.62975   0.0244425   0.459213   -9.5161e-05     0.459213
0.519873   0.354552   0.436566   0.00278555     0.436575
0.507561   0.373253   0.432443   0.00288671     0.432453
0.500011   0.391961   0.431657   0.00285957     0.431667
0.627451   2.77384e-36   0.454444   -0.000665118     0.454445
0.64842   0.0362815   0.46331   -0.000872063     0.463311
0.662993   0.0531059   0.469057   -0.00170634     0.46906
0.500334   0.410842   0.431241   0.00129659     0.431243
0.623419   0.211921   0.45762   0.00496239     0.457647
0.631851   0.192324   0.455907   0.00290704     0.455916
0.654913   0.139478   0.464174   0.000769477     0.464175
0.646285   0.154132   0.460557   0.00322992     0.460569
0.639396   0.17295   0.455907   0.00290704     0.455916
0.6775   0.0688245   0.469057   -0.00170634     0.46906
0.657788   0.12323   0.462005   -0.000291344     0.462005
0.664418   0.105388   0.462349   0.00113089     0.462351
0.670887   0.0871397   0.468005   0.000486291     0.468006
0.541752   0.353492   0.444632   0.00350844     0.444645
0.555475   0.336549   0.446634   0.00492161     0.446661
0.615472   0.232041   0.456501   0.00558342     0.456535
0.616243   0.250787   0.456514   0.00611741     0.456555
0.606821   0.267481   0.455723   0.00607839     0.455764
0.599323   0.284753   0.454676   0.00605046     0.454716
0.590437   0.303824   0.453435   0.00572685     0.453471
0.578272   0.322355   0.446634   0.00492161     0.446661
0.354298   0.743629   0.408366   -0.000523796     0.408367
0.360881   0.776139   0.407763   -0.000521112     0.407763
0.374113   0.792058   0.407763   -0.000521112     0.407763
0.368534   0.758209   0.41015   -0.00160395     0.410153
0.379408   0.845248   0.410666   -0.00118628     0.410667
0.377878   0.826977   0.410758   -0.00077106     0.410758
0.386612   0.808198   0.40931   -0.00147689     0.409313
0.386866   0.861485   0.410666   -0.00118628     0.410667
0.39646   0.876762   0.41207   -0.00133315     0.412072
0.401962   0.580028   0.415973   -0.000434659     0.415973
0.489731   0.431001   0.429877   0.00229923     0.429883
0.404464   0.558996   0.413412   0.000390127     0.413413
0.47871   0.4506   0.429666   0.000884198     0.429667
0.466372   0.468938   0.425505   0.000351254     0.425505
0.415865   0.54068   0.417684   -0.000854173     0.417684
0.44897   0.485366   0.421458   -0.000400374     0.421458
0.437895   0.504313   0.421458   -0.000400374     0.421458
0.426951   0.522604   0.417684   -0.000854173     0.417684
0.3788   0.671828   0.41248   -0.000550034     0.41248
0.36186   0.725634   0.408366   -0.000523796     0.408367
0.371276   0.709583   0.408709   -0.00150661     0.408712
0.376174   0.691502   0.408709   -0.00150661     0.408712
0.377019   0.627439   0.411872   -0.000590502     0.411873
0.370895   0.642719   0.411505   -0.00165076     0.411509
0.386197   0.654114   0.41248   -0.000550034     0.41248
0.389831   0.616484   0.414636   -0.00146519     0.414638
0.397877   0.599498   0.415742   -0.00130473     0.415744
0.415735   0.594756   0.415742   -0.00130473     0.415744
0.408027   0.891892   0.412106   -0.000120281     0.412106
0.415375   0.920977   0.41625   -0.00102998     0.416252
0.421154   0.904911   0.417465   -0.00111773     0.417466
0.413013   0.951847   0.416129   -0.000909305     0.41613
0.42478   0.937002   0.417932   -0.000993226     0.417933
0.411765   1   0.415799   0.000105524     0.415799
0.40911   0.98378   0.414172   -0.000754734     0.414173
0.431373   1   0.418795   0.000508876     0.418796
0.423049   0.968885   0.416129   -0.000909305     0.41613
0.642321   0.0159761   0.463118   0.000536257     0.463118
0.528402   0.372506   0.441408   0.00304063     0.441418
0.54794   0.36954   0.445307   0.00452629     0.44533
0.519407   0.393279   0.440408   0.00247433     0.440415
0.647059   1.98447e-36   0.463118   0.000536257     0.463118
0.65995   0.018382   0.463118   0.000536257     0.463118
0.671032   0.0354363   0.465568   0.000580749     0.465569
0.684889   0.0511602   0.469057   -0.00170634     0.46906
0.509624   0.430758   0.438803   0.0012996     0.438805
0.522406   0.414723   0.44195   0.00163429     0.441954
0.638768   0.226288   0.460702   0.00652974     0.460748
0.653417   0.188811   0.460507   0.00280408     0.460515
0.645953   0.207569   0.45762   0.00496239     0.457647
0.675316   0.135986   0.469258   -7.38946e-05     0.469258
0.668609   0.153452   0.465342   0.00311986     0.465353
0.660643   0.170422   0.465342   0.00311986     0.465353
0.699173   0.0661864   0.472911   -9.7245e-05     0.472911
0.692262   0.0837804   0.473892   -0.000449281     0.473892
0.680417   0.118877   0.471524   0.000252291     0.471524
0.686399   0.101484   0.471524   0.000252291     0.471524
0.574509   0.341456   0.450208   0.00598101     0.450248
0.564685   0.358426   0.445307   0.00452629     0.44533
0.634545   0.244989   0.460702   0.00652974     0.460748
0.628859   0.264775   0.460292   0.00720089     0.460348
0.620669   0.282745   0.454676   0.00605046     0.454716
0.593678   0.336602   0.455297   0.00666229     0.455345
0.611768   0.300969   0.45844   0.00694169     0.458493
0.601876   0.319185   0.453435   0.00572685     0.453471
0.376581   0.740227   0.408366   -0.000523796     0.408367
0.382031   0.773594   0.408877   -0.00144689     0.408879
0.394803   0.789368   0.413832   -0.00169466     0.413835
0.390324   0.755473   0.41015   -0.00160395     0.410153
0.395475   0.841695   0.410666   -0.00118628     0.410667
0.399994   0.823489   0.41356   -0.000660619     0.413561
0.407297   0.805071   0.414545   -0.000720247     0.414546
0.407149   0.857831   0.41207   -0.00133315     0.412072
0.418963   0.872788   0.413663   -0.00131105     0.413665
0.421438   0.574815   0.420486   -0.00144355     0.420489
0.497936   0.449474   0.436077   0.00242985     0.436084
0.428819   0.556914   0.417797   -0.00116003     0.417798
0.486167   0.468406   0.433619   0.000163381     0.433619
0.472456   0.486305   0.431002   0.00139729     0.431004
0.439071   0.539318   0.422215   0.000251122     0.422215
0.460301   0.503354   0.423994   0.00108302     0.423995
0.449598   0.52144   0.426294   0.000749911     0.426295
0.392293   0.685457   0.411493   -0.00129176     0.411495
0.399732   0.669109   0.415786   -0.00182356     0.41579
0.385556   0.722696   0.413097   -0.00189175     0.413101
0.394647   0.704112   0.411493   -0.00129176     0.411495
0.39589   0.635626   0.413901   -0.00039359     0.413901
0.408398   0.652351   0.413901   -0.00039359     0.413901
0.411026   0.617331   0.415742   -0.00130473     0.415744
0.428092   0.607426   0.421234   -0.000530676     0.421234
0.435922   0.590411   0.421234   -0.000530676     0.421234
0.430643   0.88726   0.419081   -0.000413528     0.419081
0.434811   0.920348   0.419565   -0.0010766     0.419566
0.442661   0.903466   0.417465   -0.00111773     0.417466
0.435139   0.953339   0.416129   -0.000909305     0.41613
0.445616   0.93678   0.419565   -0.0010766     0.419566
0.433353   0.985249   0.415501   0.000489567     0.415502
0.450981   1   0.422179   0.000636973     0.42218
0.446259   0.969353   0.421805   0.000409397     0.421805
0.542119   0.387246   0.441408   0.00304063     0.441418
0.562294   0.380103   0.449741   0.00428958     0.449761
0.5376   0.4035   0.441465   0.0039055     0.441482
0.666667   1.4413e-36   0.464952   -0.000751258     0.464953
0.679877   0.0176867   0.468591   0.000575716     0.468592
0.692956   0.0340492   0.478772   -0.00275057     0.47878
0.70703   0.0493389   0.483102   -0.000668438     0.483102
0.517371   0.449465   0.440685   0.000808522     0.440686
0.530892   0.433069   0.44195   0.00163429     0.441954
0.54554   0.419672   0.447123   0.00433154     0.447144
0.65539   0.240438   0.465127   0.00713468     0.465182
0.675283   0.185164   0.46829   0.00352248     0.468303
0.661344   0.221779   0.465127   0.00713468     0.465182
0.668246   0.2034   0.466922   0.00498074     0.466949
0.696964   0.132561   0.469258   -7.38946e-05     0.469258
0.690343   0.149844   0.467224   0.00119978     0.467226
0.68283   0.167402   0.470115   0.00192397     0.470119
0.721303   0.0639399   0.486998   -0.00539992     0.487028
0.713326   0.0808436   0.480118   -0.00174648     0.480121
0.708109   0.0981057   0.473621   -0.00218653     0.473626
0.702612   0.115438   0.471524   0.000252291     0.471524
0.587264   0.356232   0.455297   0.00666229     0.455345
0.582598   0.373533   0.449672   0.00437776     0.449693
0.649506   0.259954   0.464744   0.0082258     0.464817
0.642388   0.279481   0.460292   0.00720089     0.460348
0.633597   0.298254   0.45844   0.00694169     0.458493
0.605864   0.351573   0.459604   0.00810907     0.459675
0.615048   0.334877   0.459604   0.00810907     0.459675
0.624015   0.316807   0.45844   0.00694169     0.458493
0.39916   0.737846   0.413097   -0.00189175     0.413101
0.403358   0.77096   0.415409   -0.001904     0.415413
0.415703   0.786529   0.417226   -0.00188767     0.41723
0.412452   0.753171   0.417135   -0.00212895     0.41714
0.415123   0.838799   0.416823   -0.000750846     0.416824
0.421008   0.820473   0.416823   -0.000750846     0.416824
0.427402   0.802287   0.419033   -0.000936123     0.419034
0.428558   0.85377   0.418788   -0.00162629     0.418791
0.442107   0.868186   0.421243   -0.00149574     0.421246
0.44341   0.573   0.424736   -7.99898e-05     0.424736
0.506337   0.467658   0.433619   0.000163381     0.433619
0.452067   0.555794   0.424736   -7.99898e-05     0.424736
0.49437   0.48582   0.433619   0.000163381     0.433619
0.482772   0.503396   0.430963   -0.000350876     0.430964
0.461852   0.538436   0.428739   0.000424974     0.428739
0.471964   0.52081   0.428739   0.000424974     0.428739
0.410025   0.687256   0.415786   -0.00182356     0.41579
0.42022   0.67005   0.415786   -0.00182356     0.41579
0.40818   0.720344   0.413097   -0.00189175     0.413101
0.418035   0.703775   0.41491   -0.000897043     0.414911
0.419776   0.636329   0.415807   -0.00181921     0.415811
0.430078   0.65386   0.41759   -0.00197125     0.417595
0.434406   0.62342   0.422542   -0.00078421     0.422543
0.447739   0.607912   0.422542   -0.00078421     0.422543
0.45671   0.590226   0.424716   -0.00167276     0.424719
0.451521   0.88698   0.422811   -0.000345412     0.422812
0.455171   0.919437   0.419565   -0.0010766     0.419566
0.464117   0.902473   0.424852   -0.00144533     0.424854
0.457281   0.952946   0.423525   -0.00106194     0.423526
0.466161   0.935729   0.425072   -2.48144e-05     0.425072
0.459068   0.983616   0.424077   -0.000696477     0.424078
0.470589   1   0.424077   -0.000696477     0.424078
0.470126   0.967952   0.42595   -0.0010849     0.425951
0.576449   0.391085   0.449741   0.00428958     0.449761
0.559081   0.401602   0.447123   0.00433154     0.447144
0.686275   -1.39591e-34   0.470637   -0.000953194     0.470638
0.700808   0.0170349   0.476748   -0.00111077     0.47675
0.714999   0.0328006   0.483102   -0.000668438     0.483102
0.729556   0.0483292   0.483102   -0.000668438     0.483102
0.536602   0.450383   0.440685   0.000808522     0.440686
0.526985   0.467148   0.440685   0.000808522     0.440686
0.566162   0.420527   0.447123   0.00433154     0.447144
0.553011   0.439593   0.449811   0.00399995     0.449829
0.670554   0.254856   0.464744   0.0082258     0.464817
0.677165   0.235655   0.465127   0.00713468     0.465182
0.697248   0.181115   0.47289   0.00311092     0.472901
0.690482   0.19909   0.470282   0.00622057     0.470323
0.683779   0.21722   0.465875   0.00628188     0.465917
0.719232   0.129298   0.480264   -0.00312636     0.480274
0.712725   0.146163   0.474683   -0.00140304     0.474685
0.704909   0.163234   0.47289   0.00311092     0.472901
0.733527   0.0780366   0.487202   -0.00355862     0.487215
0.745216   0.0648472   0.496017   -0.00405601     0.496033
0.729796   0.094438   0.486355   -0.0062481     0.486395
0.724472   0.111718   0.483179   -0.00483334     0.483203
0.605262   0.370574   0.460992   0.00783783     0.461059
0.596572   0.390308   0.45409   0.00592585     0.454129
0.663803   0.275054   0.464744   0.0082258     0.464817
0.655495   0.294902   0.468455   0.00997011     0.468561
0.645449   0.314535   0.462423   0.00796917     0.462492
0.624942   0.353851   0.460992   0.00783783     0.461059
0.635641   0.333912   0.462423   0.00796917     0.462492
0.421829   0.735765   0.415237   -0.000787955     0.415238
0.42509   0.768679   0.41912   -0.00100742     0.419121
0.436872   0.784288   0.419033   -0.000936123     0.419034
0.434897   0.751308   0.41912   -0.00100742     0.419121
0.436117   0.834709   0.416823   -0.000750846     0.416824
0.441822   0.81718   0.421425   -0.00120221     0.421427
0.44629   0.799531   0.421425   -0.00120221     0.421427
0.45011   0.847253   0.418788   -0.00162629     0.418791
0.462682   0.857362   0.424293   -0.00101426     0.424294
0.461726   0.873057   0.422811   -0.000345412     0.422812
0.465428   0.572726   0.424736   -7.99898e-05     0.424736
0.515572   0.484979   0.438279   0.000259955     0.438279
0.474649   0.555477   0.429173   -0.000218369     0.429174
0.504551   0.502927   0.435711   -0.000280027     0.435711
0.494107   0.520568   0.433507   0.000375638     0.433507
0.484195   0.538041   0.433507   0.000375638     0.433507
0.430951   0.68703   0.418667   -0.00099535     0.418668
0.441884   0.67161   0.421071   -0.00105682     0.421073
0.431401   0.718875   0.420752   -0.00248542     0.42076
0.4394   0.70254   0.418667   -0.00099535     0.418668
0.450703   0.65536   0.424388   -0.0021564     0.424393
0.45725   0.626078   0.422542   -0.00078421     0.422543
0.443796   0.639554   0.419729   -0.000583689     0.419729
0.468226   0.608196   0.425043   -0.00209332     0.425048
0.47799   0.590146   0.429183   -0.00198197     0.429188
0.473771   0.885816   0.426433   -0.00145225     0.426435
0.476199   0.918388   0.424852   -0.00144533     0.424854
0.485569   0.902235   0.424852   -0.00144533     0.424854
0.47964   0.951022   0.427476   -0.000916383     0.427477
0.485841   0.933872   0.425072   -2.48144e-05     0.425072
0.493428   0.965485   0.427476   -0.000916383     0.427477
0.490197   1   0.428765   -0.000586418     0.428766
0.483936   0.98272   0.428765   -0.000586418     0.428766
0.509804   1   0.433092   0.000518853     0.433093
0.582793   0.406941   0.450817   0.00294678     0.450827
0.705882   3.77316e-32   0.476748   -0.00111077     0.47675
0.722608   0.0161133   0.483378   -0.00120225     0.483379
0.736902   0.0308849   0.486603   -0.000116273     0.486603
0.750341   0.0465095   0.496017   -0.00405601     0.496033
0.549027   0.463622   0.449084   0.000787615     0.449085
0.536566   0.483294   0.443171   0.00127681     0.443173
0.588074   0.424215   0.458809   0.00319053     0.45882
0.573908   0.436659   0.449811   0.00399995     0.449829
0.569355   0.452995   0.448997   0.00253849     0.449005
0.718695   0.176468   0.47289   0.00311092     0.472901
0.684937   0.268758   0.472931   0.0113258     0.473067
0.692456   0.249086   0.47318   0.00937282     0.473273
0.699614   0.230425   0.47318   0.00937282     0.473273
0.712627   0.194345   0.475596   0.00388983     0.475612
0.706325   0.212273   0.470282   0.00622057     0.470323
0.740826   0.125239   0.483153   -0.00239083     0.483159
0.736195   0.143368   0.483153   -0.00239083     0.483159
0.727745   0.159032   0.480113   -0.000569324     0.480113
0.767365   0.0586222   0.50112   -0.00632776     0.50116
0.763481   0.0745355   0.50112   -0.00632776     0.50116
0.751713   0.0875409   0.494853   -0.0100589     0.494955
0.74619   0.106557   0.483179   -0.00483334     0.483203
0.624487   0.373941   0.460992   0.00783783     0.461059
0.617564   0.390625   0.466185   0.00802123     0.466254
0.606509   0.409687   0.463566   0.00549042     0.463598
0.677821   0.290542   0.473503   0.0124207     0.473665
0.666425   0.311594   0.472064   0.0117366     0.47221
0.640351   0.366762   0.470197   0.0103482     0.470311
0.657   0.331492   0.472064   0.0117366     0.47221
0.647613   0.349866   0.470197   0.0103482     0.470311
0.444833   0.73321   0.420752   -0.00248542     0.42076
0.447295   0.768137   0.41912   -0.00100742     0.419121
0.459461   0.786448   0.420995   -0.00214831     0.421001
0.456717   0.750152   0.424815   -0.00260845     0.424823
0.459024   0.829029   0.42029   -0.00197679     0.420294
0.461367   0.809979   0.421425   -0.00120221     0.421427
0.474767   0.800344   0.424837   -0.00226799     0.424843
0.474879   0.841954   0.427554   -0.000990588     0.427555
0.480805   0.865462   0.424293   -0.00101426     0.424294
0.492118   0.850523   0.428092   -0.000801808     0.428093
0.487553   0.572851   0.429173   -0.000218369     0.429174
0.525662   0.501979   0.443171   0.00127681     0.443173
0.496876   0.555227   0.43618   -0.00207583     0.436185
0.515716   0.520116   0.438541   0.00028943     0.438541
0.506259   0.537745   0.438541   0.00028943     0.438541
0.463442   0.668637   0.424388   -0.0021564     0.424393
0.454327   0.688988   0.421071   -0.00105682     0.421073
0.455094   0.713834   0.420752   -0.00248542     0.42076
0.46987   0.700272   0.425172   -0.00158046     0.425175
0.477967   0.626714   0.426772   -0.00253031     0.42678
0.468366   0.645876   0.426772   -0.00253031     0.42678
0.496643   0.623223   0.430659   -0.00278937     0.430668
0.489279   0.607317   0.429206   -0.000883849     0.429207
0.500178   0.590714   0.433861   -0.00224056     0.433867
0.493253   0.883185   0.426433   -0.00145225     0.426435
0.498816   0.920103   0.431415   -0.000490633     0.431415
0.504849   0.900118   0.431415   -0.000490633     0.431415
0.501768   0.944044   0.427476   -0.000916383     0.427477
0.512207   0.960901   0.432089   -0.0010756     0.43209
0.510912   0.98172   0.434252   -0.000653468     0.434252
0.529412   1   0.437205   0.000592226     0.437205
0.72549   -7.0778e-30   0.483378   -0.00120225     0.483379
0.746329   0.0143446   0.495045   -0.000318853     0.495045
0.758876   0.0295787   0.495045   -0.000318853     0.495045
0.770783   0.0436007   0.506151   -0.0061371     0.506189
0.56681   0.469883   0.449084   0.000787615     0.449085
0.555922   0.484096   0.449084   0.000787615     0.449085
0.545798   0.501294   0.443171   0.00127681     0.443173
0.604712   0.429824   0.458809   0.00319053     0.45882
0.591853   0.446061   0.458809   0.00319053     0.45882
0.585576   0.465552   0.453753   0.00269745     0.453761
0.734505   0.188699   0.475596   0.00388983     0.475612
0.739114   0.171572   0.479563   0.00244229     0.47957
0.700114   0.278905   0.473503   0.0124207     0.473665
0.707741   0.260949   0.476967   0.0115409     0.477106
0.715444   0.242785   0.476967   0.0115409     0.477106
0.722577   0.224639   0.474619   0.00655451     0.474664
0.728939   0.206521   0.474619   0.00655451     0.474664
0.761338   0.120575   0.486316   -0.00393581     0.486332
0.757982   0.139287   0.483153   -0.00239083     0.483159
0.753682   0.158479   0.485267   -0.00371601     0.485281
0.783728   0.0698064   0.503072   -0.00982189     0.503168
0.790496   0.0518907   0.515704   -0.0100878     0.515802
0.776263   0.0878339   0.494853   -0.0100589     0.494955
0.7678   0.102235   0.494853   -0.0100589     0.494955
0.695786   0.295729   0.473503   0.0124207     0.473665
0.641624   0.386546   0.470399   0.00816994     0.47047
0.630642   0.406272   0.470908   0.00622     0.470949
0.623116   0.425375   0.463566   0.00549042     0.463598
0.685736   0.311411   0.472478   0.0114987     0.472618
0.677188   0.330333   0.472064   0.0117366     0.47221
0.65869   0.368461   0.476451   0.0123927     0.476612
0.668786   0.349852   0.476451   0.0123927     0.476612
0.466736   0.732324   0.427056   -0.00294432     0.427067
0.468395   0.767326   0.426697   -0.00267795     0.426705
0.480733   0.783225   0.428736   -0.00159437     0.428739
0.478433   0.749543   0.428961   -0.00305529     0.428972
0.481834   0.82003   0.427554   -0.000990588     0.427555
0.492659   0.801379   0.42918   -0.00128029     0.429182
0.497561   0.833042   0.427554   -0.000990588     0.427555
0.502559   0.866141   0.428092   -0.000801808     0.428093
0.511686   0.848852   0.433946   -0.00222442     0.433952
0.509484   0.572394   0.43618   -0.00207583     0.436185
0.536515   0.519559   0.445942   0.000753508     0.445943
0.519168   0.55464   0.441517   -0.00251295     0.441524
0.528053   0.537406   0.438541   0.00028943     0.438541
0.483634   0.66312   0.427078   -0.00279842     0.427087
0.477594   0.682823   0.427943   -0.00159506     0.427946
0.478566   0.7166   0.425172   -0.00158046     0.425175
0.490226   0.699312   0.427943   -0.00159506     0.427946
0.492956   0.643038   0.429104   -0.00136067     0.429106
0.502507   0.660485   0.434722   -0.00274556     0.434731
0.511702   0.630436   0.437663   -0.00337059     0.437676
0.512924   0.609583   0.439295   -0.00155652     0.439298
0.52157   0.589665   0.441268   -0.00321708     0.44128
0.513944   0.88143   0.434426   -0.00185359     0.43443
0.523513   0.895568   0.434426   -0.00185359     0.43443
0.51656   0.930133   0.434597   -0.00134711     0.434599
0.52012   0.913601   0.431415   -0.000490633     0.431415
0.525343   0.944849   0.436487   -0.000861282     0.436487
0.530747   0.964041   0.437683   -0.000893808     0.437684
0.537118   0.981711   0.437205   0.000592226     0.437205
0.54902   1   0.437205   0.000592226     0.437205
0.745098   6.97953e-28   0.490826   -0.00105385     0.490827
0.764706   5.45905e-26   0.50017   0.000131489     0.50017
0.771015   0.0160485   0.511165   -0.000101533     0.511165
0.782326   0.0321111   0.515704   -0.0100878     0.515802
0.577047   0.484463   0.456752   3.36379e-05     0.456752
0.566396   0.500941   0.454045   -0.000888518     0.454046
0.556346   0.517922   0.451224   0.000861037     0.451225
0.614405   0.445416   0.467751   0.00569621     0.467786
0.605272   0.463302   0.458929   0.00118786     0.458931
0.596782   0.482339   0.456752   3.36379e-05     0.456752
0.803244   0.035414   0.527294   -0.00662473     0.527336
0.715116   0.29092   0.481545   0.016263     0.48182
0.751297   0.19887   0.482126   0.00431593     0.482146
0.755855   0.179501   0.479563   0.00244229     0.47957
0.72266   0.272991   0.477263   0.0136921     0.477459
0.731012   0.254993   0.476967   0.0115409     0.477106
0.738811   0.236816   0.477404   0.0109826     0.47753
0.745536   0.218064   0.480346   0.00969145     0.480444
0.780706   0.114762   0.491625   -0.00953348     0.491717
0.779147   0.132493   0.491625   -0.00953348     0.491717
0.776756   0.150914   0.485267   -0.00371601     0.485281
0.775355   0.169765   0.485267   -0.00371601     0.485281
0.813799   0.0529187   0.528425   -0.0148983     0.528635
0.796055   0.0844097   0.508858   -0.0156248     0.509097
0.805075   0.0692178   0.508858   -0.0156248     0.509097
0.793977   0.101542   0.505361   -0.0194774     0.505736
0.706465   0.309904   0.477495   0.0136387     0.47769
0.66414   0.386439   0.479638   0.0127849     0.479809
0.652906   0.404839   0.47642   0.00882743     0.476502
0.643985   0.423705   0.47642   0.00882743     0.476502
0.635048   0.442911   0.474264   0.00385497     0.47428
0.697504   0.328229   0.477495   0.0136387     0.47769
0.689674   0.347541   0.483451   0.0144388     0.483667
0.681201   0.368241   0.476451   0.0123927     0.476612
0.489528   0.733371   0.431442   -0.00340316     0.431455
0.490029   0.765716   0.428736   -0.00159437     0.428739
0.500752   0.781896   0.428736   -0.00159437     0.428739
0.501059   0.749629   0.428961   -0.00305529     0.428972
0.510475   0.797056   0.430422   -0.0026742     0.43043
0.508422   0.815415   0.42918   -0.00128029     0.429182
0.520173   0.831705   0.43156   -0.00231798     0.431566
0.52411   0.865366   0.436379   -0.00214317     0.436384
0.531901   0.848231   0.433946   -0.00222442     0.433952
0.531637   0.570788   0.444548   -0.000595392     0.444548
0.542725   0.586313   0.444532   -0.00192533     0.444536
0.549196   0.536927   0.449046   -3.42134e-05     0.449046
0.542345   0.553845   0.444548   -0.000595392     0.444548
0.500497   0.680811   0.434665   -0.00272348     0.434674
0.500743   0.717451   0.432037   -0.0033896     0.43205
0.510471   0.701016   0.43626   -0.00399337     0.436278
0.517488   0.6474   0.437663   -0.00337059     0.437676
0.519255   0.669424   0.434722   -0.00274556     0.434731
0.535947   0.642415   0.442839   -0.00389844     0.442856
0.531036   0.625833   0.437663   -0.00337059     0.437676
0.535062   0.605696   0.444532   -0.00192533     0.444536
0.536632   0.881636   0.438987   -0.00190044     0.438991
0.538415   0.904836   0.438447   -0.00114526     0.438449
0.551446   0.892222   0.438987   -0.00190044     0.438991
0.538789   0.925588   0.436477   -3.43111e-05     0.436477
0.546026   0.945097   0.436487   -0.000861282     0.436487
0.552147   0.963858   0.437683   -0.000893808     0.437684
0.559577   0.981798   0.443952   -0.00069761     0.443952
0.568628   1   0.445802   0.000558425     0.445802
0.784314   -3.553e-23   0.511165   -0.000101533     0.511165
0.793116   0.0170926   0.511165   -0.000101533     0.511165
0.587107   0.500732   0.454045   -0.000888518     0.454046
0.576782   0.517699   0.456894   -0.00164855     0.456897
0.566849   0.533798   0.453575   -0.00188979     0.453579
0.625994   0.462151   0.471877   0.0020433     0.471882
0.616595   0.480909   0.469162   0.000423074     0.469162
0.606891   0.499894   0.466125   -0.00092784     0.466126
0.813412   0.0181614   0.527294   -0.00662473     0.527336
0.825133   0.0360019   0.528425   -0.0148983     0.528635
0.682935   0.387891   0.479638   0.0127849     0.479809
0.726163   0.305128   0.481545   0.016263     0.48182
0.735937   0.287117   0.481545   0.016263     0.48182
0.767667   0.210005   0.484077   0.00682155     0.484126
0.773165   0.190034   0.482126   0.00431593     0.482146
0.745103   0.268555   0.484532   0.0180728     0.484869
0.754637   0.249864   0.480928   0.0118922     0.481075
0.761909   0.23071   0.483875   0.0121046     0.484026
0.798799   0.121879   0.495263   -0.00921657     0.495349
0.798605   0.141308   0.490158   -0.00886163     0.490238
0.797191   0.160539   0.488244   -0.00413263     0.488261
0.795107   0.180608   0.488266   -0.00408761     0.488283
0.834931   0.0553507   0.528425   -0.0148983     0.528635
0.826242   0.0715489   0.519048   -0.0211333     0.519479
0.815913   0.0892966   0.508858   -0.0156248     0.509097
0.81554   0.109896   0.505361   -0.0194774     0.505736
0.717813   0.324332   0.488305   0.0180476     0.488638
0.674387   0.405145   0.485294   0.0098379     0.485394
0.665406   0.422908   0.483939   0.00724709     0.483993
0.655947   0.441536   0.481711   0.00487507     0.481735
0.646461   0.460594   0.476356   0.00430059     0.476375
0.711458   0.34285   0.488305   0.0180476     0.488638
0.70413   0.361484   0.483451   0.0144388     0.483667
0.700268   0.381123   0.485104   0.0129636     0.485278
0.512452   0.734243   0.436059   -0.00222479     0.436065
0.512152   0.76565   0.430892   -0.003023     0.430902
0.522013   0.781863   0.436776   -0.00304743     0.436787
0.524143   0.750275   0.43339   -0.00195906     0.433395
0.52782   0.800351   0.436776   -0.00304743     0.436787
0.532903   0.81684   0.438727   -0.0019052     0.438731
0.542529   0.832535   0.438069   -0.00116718     0.43807
0.54565   0.863505   0.439341   -0.000667851     0.439342
0.551929   0.847911   0.441196   -0.00122393     0.441198
0.555924   0.600371   0.444532   -0.00192533     0.444536
0.563306   0.58385   0.446832   -0.00129962     0.446834
0.55517   0.568865   0.444548   -0.000595392     0.444548
0.567562   0.552846   0.453575   -0.00188979     0.453579
0.523365   0.687714   0.439094   -0.00315894     0.439105
0.523233   0.719247   0.43626   -0.00399337     0.436278
0.530711   0.705002   0.43626   -0.00399337     0.436278
0.535394   0.66047   0.442468   -0.00357513     0.442482
0.540059   0.67856   0.442919   -0.00370989     0.442934
0.551779   0.652005   0.442839   -0.00389844     0.442856
0.554084   0.63552   0.442864   -0.00322581     0.442876
0.55208   0.619003   0.442864   -0.00322581     0.442876
0.559351   0.875102   0.443583   -0.00185686     0.443587
0.557368   0.910451   0.443294   -0.001342     0.443296
0.569312   0.892505   0.443583   -0.00185686     0.443587
0.561887   0.927919   0.444404   -0.00107239     0.444405
0.567452   0.946536   0.444404   -0.00107239     0.444405
0.573732   0.964586   0.447177   -0.000835492     0.447177
0.580676   0.982237   0.448706   -0.000675406     0.448706
0.588236   1   0.448706   -0.000675406     0.448706
0.803922   7.02776e-21   0.53063   -0.00480055     0.530651
0.596363   0.51854   0.456894   -0.00164855     0.456897
0.584599   0.536739   0.456894   -0.00164855     0.456897
0.636815   0.479744   0.469162   0.000423074     0.469162
0.626799   0.498773   0.466125   -0.00092784     0.466126
0.616254   0.517788   0.466125   -0.00092784     0.466126
0.591336   0.55481   0.461173   -0.00127475     0.461175
0.823529   -7.97081e-19   0.53063   -0.00480055     0.530651
0.832754   0.016412   0.535772   -0.0121994     0.535911
0.844066   0.0287662   0.544683   -0.00873898     0.544753
0.845297   0.0430583   0.553121   -0.0326096     0.554082
0.695915   0.402667   0.492727   0.0130517     0.4929
0.736483   0.319224   0.490987   0.0222706     0.491492
0.746734   0.303451   0.490987   0.0222706     0.491492
0.756687   0.284468   0.484532   0.0180728     0.484869
0.78273   0.222029   0.484077   0.00682155     0.484126
0.790139   0.200901   0.48631   0.00393601     0.486326
0.76746   0.265219   0.484532   0.0180728     0.484869
0.779028   0.244957   0.483875   0.0121046     0.484026
0.814329   0.191638   0.48631   0.00393601     0.486326
0.818708   0.12981   0.505462   -0.0194732     0.505837
0.819109   0.149669   0.495639   -0.0208597     0.496078
0.81716   0.169701   0.487617   -0.00417053     0.487634
0.858251   0.0542292   0.553121   -0.0326096     0.554082
0.849247   0.0699628   0.530193   -0.0221497     0.530655
0.84084   0.0863634   0.518791   -0.0212828     0.519227
0.833384   0.101105   0.51162   -0.0193693     0.511986
0.837729   0.117783   0.505462   -0.0194732     0.505837
0.733137   0.336574   0.488305   0.0180476     0.488638
0.687785   0.421471   0.492727   0.0130517     0.4929
0.677294   0.440263   0.489797   0.00622832     0.489837
0.667157   0.459338   0.481711   0.00487507     0.481735
0.65714   0.478511   0.476356   0.00430059     0.476375
0.7272   0.355293   0.489558   0.0175788     0.489874
0.719981   0.373636   0.490778   0.0160059     0.491039
0.714917   0.395996   0.498615   0.0186894     0.498965
0.536117   0.734763   0.436059   -0.00222479     0.436065
0.534699   0.766912   0.436673   -0.00223036     0.436679
0.542501   0.78444   0.436776   -0.00304743     0.436787
0.547176   0.752215   0.438087   -0.0039251     0.438104
0.548561   0.802151   0.438727   -0.0019052     0.438731
0.555887   0.819223   0.438727   -0.0019052     0.438731
0.56504   0.835973   0.444867   -0.0018276     0.444871
0.569606   0.856121   0.446206   -0.00139083     0.446208
0.56991   0.612405   0.452359   -0.0030317     0.45237
0.577966   0.594783   0.455643   -0.00285914     0.455652
0.580382   0.573524   0.455643   -0.00285914     0.455652
0.545422   0.697036   0.439094   -0.00315894     0.439105
0.54787   0.718029   0.440799   -0.00287609     0.440808
0.556291   0.667877   0.446417   -0.00469743     0.446441
0.560813   0.6862   0.447118   -0.00474535     0.447144
0.570621   0.651803   0.451669   -0.0039944     0.451686
0.574532   0.630607   0.447949   -0.00384089     0.447965
0.586574   0.889865   0.448485   -0.000665987     0.448485
0.579961   0.873001   0.443583   -0.00185686     0.443587
0.579641   0.910099   0.448485   -0.000665987     0.448485
0.583284   0.93002   0.444404   -0.00107239     0.444405
0.589019   0.948355   0.447115   0.000368738     0.447116
0.595236   0.965679   0.45216   0.000521292     0.45216
0.607844   1   0.453546   -0.000656272     0.453546
0.601097   0.982837   0.453546   -0.000656272     0.453546
0.604721   0.53658   0.465249   -0.00341766     0.465262
0.731078   0.38586   0.498615   0.0186894     0.498965
0.646972   0.497663   0.472827   -0.000994472     0.472828
0.636463   0.516688   0.469369   0.000872375     0.469369
0.625453   0.535516   0.465249   -0.00341766     0.465262
0.61381   0.553879   0.465249   -0.00341766     0.465262
0.602858   0.571826   0.464009   -0.00539943     0.464041
0.843137   4.77008e-17   0.563892   -0.00883361     0.563961
0.854371   0.0161136   0.563892   -0.00883361     0.563961
0.864063   0.0347939   0.553121   -0.0326096     0.554082
0.711101   0.418137   0.492727   0.0130517     0.4929
0.753872   0.324189   0.490987   0.0222706     0.491492
0.765264   0.30272   0.493533   0.0264663     0.494242
0.777022   0.283712   0.491418   0.0237436     0.491991
0.797812   0.231901   0.484901   0.0102787     0.48501
0.804338   0.213291   0.48631   0.00393601     0.486326
0.789038   0.264755   0.489108   0.0247382     0.489734
0.80308   0.248195   0.486829   0.0224264     0.487346
0.822918   0.209248   0.483667   0.0088333     0.483748
0.835708   0.177939   0.488345   -0.0141329     0.48855
0.838285   0.196089   0.482447   0.00330718     0.482459
0.839633   0.136929   0.495639   -0.0208597     0.496078
0.840564   0.156826   0.493758   -0.0189917     0.494123
0.878156   0.0505816   0.578436   -0.0432903     0.580053
0.872567   0.0681287   0.544488   -0.0330341     0.545489
0.86364   0.0842165   0.528044   -0.0408649     0.529623
0.856386   0.10294   0.528044   -0.0408649     0.529623
0.859122   0.122526   0.510388   -0.0505758     0.512888
0.74912   0.346468   0.495481   0.0222391     0.49598
0.698764   0.438682   0.489797   0.00622832     0.489837
0.687953   0.458262   0.492113   0.00622835     0.492152
0.677574   0.477526   0.492113   0.00622835     0.492152
0.667237   0.496681   0.48013   -0.00104264     0.480131
0.7435   0.367893   0.504002   0.0270428     0.504727
0.734039   0.405668   0.498615   0.0186894     0.498965
0.558957   0.737118   0.440799   -0.00287609     0.440808
0.557546   0.769601   0.444737   -0.00391548     0.444755
0.563419   0.786777   0.444737   -0.00391548     0.444755
0.570373   0.755458   0.447708   -0.00342978     0.447721
0.569399   0.805186   0.441857   -0.00252617     0.441864
0.58178   0.791263   0.445148   -0.00359383     0.445163
0.578259   0.821595   0.444867   -0.0018276     0.444871
0.585638   0.839345   0.444867   -0.0018276     0.444871
0.592841   0.856553   0.446206   -0.00139083     0.446208
0.588369   0.612189   0.45767   -0.00578124     0.457706
0.598752   0.592969   0.462313   -0.00597051     0.462351
0.565401   0.70509   0.448005   -0.00445026     0.448027
0.57129   0.72288   0.448731   -0.00441768     0.448753
0.57536   0.67356   0.451334   -0.00470929     0.451359
0.581452   0.6922   0.452367   -0.00594585     0.452406
0.588168   0.663174   0.451334   -0.00470929     0.451359
0.590692   0.646812   0.456617   -0.00480569     0.456642
0.59631   0.629881   0.45767   -0.00578124     0.457706
0.600839   0.897043   0.448485   -0.000665987     0.448485
0.601682   0.87498   0.44821   -0.00181486     0.448214
0.600297   0.915914   0.453162   -0.00111598     0.453163
0.605056   0.933945   0.454653   -0.00107475     0.454655
0.611232   0.950681   0.454653   -0.00107475     0.454655
0.627452   1   0.458501   -0.000683234     0.458501
0.616705   0.967215   0.457428   0.000642619     0.457428
0.620825   0.983718   0.458501   -0.000683234     0.458501
0.746651   0.388155   0.503335   0.0179816     0.503656
0.616533   0.586002   0.466821   -0.00378552     0.466837
0.656773   0.515721   0.48013   -0.00104264     0.480131
0.646146   0.534537   0.479455   -0.00463655     0.479478
0.635492   0.552901   0.475067   -0.00567334     0.4751
0.625481   0.570386   0.466821   -0.00378552     0.466837
0.862745   1.79092e-16   0.563892   -0.00883361     0.563961
0.873871   0.017275   0.587848   -0.0126469     0.587984
0.885199   0.0333421   0.579989   -0.0206745     0.580358
0.730219   0.423904   0.508046   0.0156886     0.508288
0.71887   0.439586   0.504859   0.0114558     0.504989
0.770012   0.337228   0.506252   0.0291595     0.507091
0.773578   0.318945   0.493533   0.0264663     0.494242
0.785435   0.302792   0.497237   0.0301036     0.498147
0.797336   0.284071   0.493718   0.0284301     0.494536
0.819348   0.229468   0.484901   0.0102787     0.48501
0.811305   0.26663   0.493718   0.0284301     0.494536
0.824205   0.249585   0.486829   0.0224264     0.487346
0.840311   0.215897   0.485724   0.0120079     0.485872
0.858863   0.202953   0.482447   0.00330718     0.482459
0.855065   0.169244   0.488345   -0.0141329     0.48855
0.858235   0.184739   0.488345   -0.0141329     0.48855
0.865162   0.156552   0.494536   -0.0282227     0.49534
0.861242   0.141456   0.494536   -0.0282227     0.49534
0.897673   0.0481133   0.594931   -0.0661325     0.598595
0.89507   0.0641406   0.594931   -0.0661325     0.598595
0.888414   0.0808642   0.533212   -0.0643199     0.537078
0.878692   0.0951132   0.528044   -0.0408649     0.529623
0.88007   0.129137   0.506603   -0.0640797     0.51064
0.879886   0.110599   0.521086   -0.0751733     0.52648
0.765125   0.357934   0.511625   0.0280045     0.512391
0.708397   0.458108   0.504851   0.00554997     0.504882
0.69797   0.477053   0.492113   0.00622835     0.492152
0.687519   0.496057   0.496803   -0.00120384     0.496805
0.677008   0.515048   0.492207   0.00118615     0.492208
0.762506   0.378662   0.516975   0.0262782     0.517643
0.757754   0.401257   0.516975   0.0262782     0.517643
0.750263   0.420283   0.519099   0.0189778     0.519446
0.582085   0.740616   0.448933   -0.00554489     0.448967
0.582473   0.773528   0.444737   -0.00391548     0.444755
0.593652   0.757031   0.452664   -0.00423102     0.452683
0.591347   0.806557   0.447997   -0.00221817     0.448003
0.600795   0.789051   0.448869   -0.0032449     0.448881
0.600104   0.822663   0.447997   -0.00221817     0.448003
0.607553   0.839064   0.449502   -0.00276838     0.449511
0.613996   0.855266   0.450982   -0.00231136     0.450988
0.6082   0.612975   0.463423   -0.00665073     0.463471
0.623186   0.602931   0.468214   -0.00568353     0.468248
0.587557   0.709996   0.452367   -0.00594585     0.452406
0.592561   0.726681   0.448731   -0.00441768     0.448753
0.603192   0.697804   0.457072   -0.00685392     0.457123
0.597116   0.680256   0.456815   -0.00670136     0.456865
0.606982   0.664746   0.456664   -0.00660583     0.456712
0.61064   0.647337   0.456617   -0.00480569     0.456642
0.614984   0.630446   0.463423   -0.00665073     0.463471
0.621346   0.869455   0.456919   -0.00120542     0.456921
0.618653   0.90364   0.45265   -0.000952021     0.452651
0.619389   0.886023   0.45265   -0.000952021     0.452651
0.621243   0.921219   0.453162   -0.00111598     0.453163
0.628   0.93712   0.454653   -0.00107475     0.454655
0.633642   0.953455   0.457428   0.000642619     0.457428
0.647059   1   0.465594   0.000837046     0.465595
0.639524   0.985804   0.46307   3.46326e-05     0.46307
0.638022   0.970034   0.457428   0.000642619     0.457428
0.636799   0.589369   0.466821   -0.00378552     0.466837
0.6665   0.533937   0.482536   -0.00292582     0.482545
0.656141   0.552612   0.475067   -0.00567334     0.4751
0.646122   0.571078   0.475067   -0.00567334     0.4751
0.882353   -2.8537e-13   0.587848   -0.0126469     0.587984
0.89427   0.0172273   0.619026   -0.0181679     0.619293
0.906749   0.0345125   0.607837   -0.0321066     0.608684
0.740362   0.440011   0.508167   0.00962188     0.508258
0.729107   0.45808   0.504851   0.00554997     0.504882
0.785949   0.347557   0.506252   0.0291595     0.507091
0.791997   0.32467   0.504047   0.0358607     0.505321
0.803999   0.30397   0.504047   0.0358607     0.505321
0.817423   0.284952   0.493718   0.0284301     0.494536
0.840698   0.233951   0.485724   0.0120079     0.485872
0.843268   0.251459   0.486427   0.0272533     0.48719
0.834487   0.268908   0.486427   0.0272533     0.48719
0.86026   0.221768   0.481568   0.0121014     0.48172
0.878876   0.208998   0.477844   0.00547263     0.477875
0.878567   0.190382   0.480847   -0.00495756     0.480872
0.878573   0.170041   0.484279   -0.0296175     0.485184
0.885839   0.149081   0.482761   -0.0344591     0.483989
0.917237   0.0551469   0.594931   -0.0661325     0.598595
0.911714   0.0761082   0.555705   -0.0854758     0.56224
0.902869   0.0962264   0.522026   -0.0750797     0.527398
0.89908   0.133246   0.502835   -0.0644675     0.506951
0.900923   0.115424   0.502835   -0.0644675     0.506951
0.781522   0.369618   0.511625   0.0280045     0.512391
0.718458   0.47694   0.504851   0.00554997     0.504882
0.707858   0.495814   0.496803   -0.00120384     0.496805
0.697193   0.514681   0.495686   -0.00162363     0.495689
0.68661   0.533572   0.490432   -0.00378485     0.490446
0.777228   0.392088   0.516975   0.0262782     0.517643
0.772358   0.415865   0.519099   0.0189778     0.519446
0.760939   0.437459   0.528952   0.0161479     0.529199
0.666667   1   0.468839   -0.000545452     0.468839
0.606613   0.74031   0.456338   -0.00544532     0.456371
0.608129   0.773122   0.452716   -0.00570054     0.452752
0.615096   0.757791   0.452664   -0.00423102     0.452683
0.635937   0.85605   0.455827   -0.00236276     0.455833
0.613123   0.805676   0.45282   -0.00245828     0.452827
0.623609   0.788411   0.458399   -0.0040217     0.458417
0.622521   0.822559   0.45282   -0.00245828     0.452827
0.629883   0.839341   0.459395   -0.00271047     0.459403
0.629955   0.621658   0.468391   -0.00786055     0.468457
0.646422   0.61058   0.468391   -0.00786055     0.468457
0.610132   0.717951   0.457072   -0.00685392     0.457123
0.621929   0.702465   0.457072   -0.00685392     0.457123
0.620453   0.683157   0.456815   -0.00670136     0.456865
0.626676   0.663114   0.459917   -0.0059203     0.459955
0.630162   0.643175   0.467853   -0.00714711     0.467907
0.638773   0.874578   0.456919   -0.00120542     0.456921
0.636639   0.908879   0.461206   -0.000982325     0.461208
0.638456   0.892588   0.461602   -0.000404006     0.461603
0.644056   0.923055   0.463914   0.000817382     0.463915
0.651014   0.94008   0.466545   -0.000272661     0.466545
0.655496   0.958184   0.467689   -3.54851e-05     0.467689
0.657919   0.979498   0.468839   -0.000545452     0.468839
0.656331   0.590027   0.473302   -0.00799223     0.47337
0.676445   0.552305   0.485269   -0.00526808     0.485298
0.666337   0.570942   0.485269   -0.00526808     0.485298
0.901961   2.2631e-11   0.619026   -0.0181679     0.619293
0.914172   0.0176295   0.662641   -0.0276966     0.663219
0.92627   0.0361969   0.687175   -0.0849943     0.692412
0.750155   0.457591   0.515197   0.00698983     0.515245
0.738956   0.476338   0.511015   0.00245552     0.511021
0.800893   0.360423   0.517343   0.0385374     0.518776
0.806351   0.339312   0.512751   0.0470642     0.514906
0.815162   0.320829   0.504047   0.0358607     0.505321
0.822782   0.303225   0.502137   0.0442137     0.504079
0.836318   0.289819   0.49705   0.0448327     0.499068
0.861173   0.240318   0.483914   0.0158687     0.484174
0.858641   0.259439   0.484512   0.0363271     0.485872
0.854057   0.277269   0.49232   0.0442862     0.494308
0.880178   0.229171   0.470646   0.0226774     0.471192
0.895826   0.216812   0.464094   -0.00267111     0.464102
0.900536   0.197174   0.464094   -0.00267111     0.464102
0.896582   0.179282   0.484279   -0.0296175     0.485184
0.940912   0.051546   0.682057   -0.156199     0.699714
0.903743   0.162145   0.484279   -0.0296175     0.485184
0.91171   0.14515   0.483842   -0.0744098     0.489531
0.934703   0.0694108   0.619279   -0.145309     0.636098
0.928585   0.0884487   0.523097   -0.112288     0.535013
0.924281   0.107126   0.522026   -0.0750797     0.527398
0.919635   0.125244   0.483842   -0.0744098     0.489531
0.797495   0.381322   0.517343   0.0385374     0.518776
0.728278   0.495916   0.511015   0.00245552     0.511021
0.717406   0.51468   0.501156   -0.00429302     0.501174
0.667147   0.607164   0.479253   -0.00902204     0.479338
0.706381   0.533525   0.495686   -0.00162363     0.495689
0.696625   0.552231   0.4932   -0.0067098     0.493246
0.793113   0.402324   0.529053   0.0313155     0.529979
0.790507   0.421359   0.531534   0.0231162     0.532037
0.780424   0.437763   0.528952   0.0161479     0.529199
0.770389   0.456913   0.528952   0.0161479     0.529199
0.677391   0.982846   0.468839   -0.000545452     0.468839
0.686275   1   0.474784   -0.000723348     0.474784
0.655481   0.8615   0.461273   -0.000871145     0.461274
0.624424   0.731696   0.456338   -0.00544532     0.456371
0.630367   0.748808   0.460782   -0.00620902     0.460824
0.633737   0.769962   0.460782   -0.00620902     0.460824
0.652227   0.842346   0.459395   -0.00271047     0.459403
0.636432   0.806418   0.455891   -0.00416638     0.45591
0.646051   0.789528   0.461398   -0.00590871     0.461436
0.645924   0.823905   0.462987   -0.00322819     0.462999
0.647038   0.634544   0.468391   -0.00786055     0.468457
0.663648   0.627983   0.477535   -0.0102078     0.477644
0.634752   0.716849   0.458367   -0.00586604     0.458405
0.640856   0.698119   0.461058   -0.00826496     0.461132
0.642623   0.678052   0.468327   -0.0101645     0.468437
0.646215   0.656943   0.470694   -0.0104127     0.470809
0.656519   0.88193   0.461602   -0.000404006     0.461603
0.656894   0.903719   0.463914   0.000817382     0.463915
0.664983   0.92348   0.463914   0.000817382     0.463915
0.67428   0.942761   0.466545   -0.000272661     0.466545
0.674379   0.962826   0.468597   0.000860983     0.468598
0.676889   0.588665   0.482622   -0.0083157     0.482694
0.686835   0.570535   0.485269   -0.00526808     0.485298
0.67975   0.622331   0.484214   -0.0126301     0.484378
0.921569   -6.64639e-10   0.662641   -0.0276966     0.663219
0.93344   0.0177079   0.687175   -0.0849943     0.692412
0.946541   0.0339016   0.682057   -0.156199     0.699714
0.759897   0.476358   0.522418   0.00310683     0.522427
0.748167   0.494312   0.523081   0.00164273     0.523084
0.851811   0.296615   0.49232   0.0442862     0.494308
0.818296   0.370767   0.520915   0.0480033     0.523122
0.819812   0.352061   0.512751   0.0470642     0.514906
0.829441   0.334582   0.512751   0.0470642     0.514906
0.838443   0.313497   0.505461   0.0574504     0.508716
0.880092   0.248073   0.484512   0.0363271     0.485872
0.875597   0.267957   0.484512   0.0363271     0.485872
0.870238   0.288413   0.49232   0.0442862     0.494308
0.902466   0.235191   0.470646   0.0226774     0.471192
0.914502   0.2144   0.457377   0.0098056     0.457482
0.921259   0.19634   0.453702   -0.0224128     0.454256
0.918655   0.177698   0.453702   -0.0224128     0.454256
0.964033   0.0464896   0.744746   -0.258647     0.788381
0.958847   0.0632831   0.652898   -0.228998     0.691893
0.932385   0.137381   0.483842   -0.0744098     0.489531
0.929936   0.156125   0.457503   -0.0523841     0.460492
0.952905   0.0808766   0.549649   -0.224495     0.593727
0.94772   0.0995395   0.514151   -0.179233     0.544496
0.944744   0.11992   0.483163   -0.147819     0.505269
0.81364   0.392425   0.539484   0.0503329     0.541827
0.737887   0.515686   0.523081   0.00164273     0.523084
0.725355   0.534006   0.507648   -0.00655711     0.507691
0.688048   0.605633   0.483977   -0.0108263     0.484098
0.716461   0.552704   0.501603   -0.00861769     0.501677
0.707249   0.570936   0.4932   -0.0067098     0.493246
0.808696   0.415238   0.555313   0.0359454     0.556476
0.801526   0.436987   0.555313   0.0359454     0.556476
0.791044   0.456216   0.539079   0.0119175     0.539211
0.780325   0.475641   0.534858   0.00423895     0.534875
0.690647   0.968984   0.478183   -0.000179232     0.478183
0.698009   0.984255   0.481287   -0.000655052     0.481288
0.705883   1   0.481287   -0.000655052     0.481288
0.673575   0.867591   0.46564   -0.000320963     0.46564
0.673659   0.848324   0.469203   -0.000960156     0.469204
0.645552   0.734405   0.464983   -0.00767075     0.465046
0.651111   0.754604   0.460782   -0.00620902     0.460824
0.65793   0.772888   0.461398   -0.00590871     0.461436
0.666446   0.790043   0.466671   -0.00445002     0.466693
0.668918   0.828504   0.467936   -0.00224985     0.467942
0.662145   0.808311   0.466862   -0.00402517     0.466879
0.664598   0.6496   0.477535   -0.0102078     0.477644
0.683685   0.641821   0.477535   -0.0102078     0.477644
0.65767   0.716663   0.469285   -0.00972055     0.469386
0.660574   0.693201   0.468327   -0.0101645     0.468437
0.662839   0.671815   0.468327   -0.0101645     0.468437
0.673563   0.888455   0.470566   -0.000222779     0.470566
0.688557   0.874732   0.473211   0.000784173     0.473211
0.678349   0.906509   0.470566   -0.000222779     0.470566
0.685894   0.923222   0.475703   0.0028677     0.475712
0.695237   0.936536   0.475635   0.000336744     0.475635
0.696716   0.952505   0.48076   0.00334695     0.480772
0.69772   0.58854   0.495782   -0.0141238     0.495983
0.939666   0.170706   0.449941   -0.0650859     0.454624
0.697242   0.624622   0.484214   -0.0126301     0.484378
0.941176   -9.34035e-09   0.729151   -0.0458582     0.730592
0.953041   0.0162491   0.84641   -0.0884255     0.851016
0.965788   0.0306093   0.744746   -0.258647     0.788381
0.75614   0.509961   0.523081   0.00164273     0.523084
0.770098   0.495729   0.529514   -0.0016376     0.529517
0.861361   0.310148   0.505461   0.0574504     0.508716
0.834118   0.380451   0.539484   0.0503329     0.541827
0.839234   0.354693   0.527972   0.0697982     0.532566
0.850432   0.330791   0.505461   0.0574504     0.508716
0.896992   0.257197   0.471429   0.0475832     0.473824
0.890687   0.279048   0.472931   0.045711     0.475135
0.882854   0.301442   0.491485   0.0610607     0.495264
0.918965   0.247544   0.471429   0.0475832     0.473824
0.927568   0.227434   0.439588   0.00120354     0.439589
0.937197   0.207628   0.439588   0.00120354     0.439589
0.940283   0.18838   0.453702   -0.0224128     0.454256
0.985653   0.0359114   0.744746   -0.258647     0.788381
0.983104   0.0552825   0.516441   -0.313421     0.604106
0.977637   0.0727476   0.492468   -0.243656     0.549447
0.951456   0.140353   0.454844   -0.125229     0.471769
0.955705   0.157645   0.430917   -0.0618301     0.435331
0.967004   0.10855   0.514151   -0.179233     0.544496
0.971689   0.0904617   0.514151   -0.179233     0.544496
0.968722   0.126957   0.483163   -0.147819     0.505269
0.826022   0.406843   0.539484   0.0503329     0.541827
0.742045   0.537244   0.512842   -0.00410853     0.512858
0.75502   0.52907   0.521167   -0.00447074     0.521186
0.735938   0.55419   0.508081   -0.0122716     0.508229
0.708238   0.607049   0.496952   -0.0134402     0.497134
0.727264   0.571864   0.501603   -0.00861769     0.501677
0.718241   0.589901   0.496952   -0.0134402     0.497134
0.821304   0.431733   0.555313   0.0359454     0.556476
0.812052   0.454695   0.553316   0.0156318     0.553537
0.801005   0.474748   0.549003   0.00593521     0.549035
0.791006   0.493515   0.559451   -0.00223438     0.559455
0.709721   0.967696   0.478183   -0.000179232     0.478183
0.718037   0.983791   0.481287   -0.000655052     0.481288
0.725491   1   0.491299   0.00168033     0.491302
0.695284   0.856524   0.47316   -0.00168868     0.473163
0.691531   0.83619   0.47316   -0.00168868     0.473163
0.666288   0.739456   0.469431   -0.00858833     0.469509
0.673883   0.759572   0.469431   -0.00858833     0.469509
0.681585   0.777962   0.470699   -0.00599831     0.470738
0.684989   0.798054   0.466862   -0.00402517     0.466879
0.686942   0.816663   0.466862   -0.00402517     0.466879
0.681502   0.6645   0.47882   -0.0121278     0.478973
0.697509   0.657727   0.484204   -0.0148633     0.484432
0.706117   0.642376   0.484204   -0.0148633     0.484432
0.676003   0.70786   0.469285   -0.00972055     0.469386
0.680767   0.726839   0.473304   -0.0102557     0.473415
0.689447   0.701841   0.477424   -0.0122111     0.47758
0.681737   0.6856   0.478176   -0.0136738     0.478372
0.721028   0.953367   0.48076   0.00334695     0.480772
0.693579   0.891597   0.470566   -0.000222779     0.470566
0.706595   0.874918   0.473211   0.000784173     0.473211
0.70023   0.907853   0.478889   0.00338254     0.478901
0.708852   0.922606   0.482381   0.00439293     0.482401
0.715427   0.938537   0.48076   0.00334695     0.480772
0.958907   0.176538   0.421958   -0.0341621     0.423339
0.716238   0.625638   0.490344   -0.0157751     0.490597
0.960784   1.11275e-06   0.84641   -0.0884255     0.851016
0.973685   0.0165841   1.09384   -0.22619     1.11698
0.992406   0.0173115   0.62442   -0.638669     0.893195
0.784244   0.510898   0.539789   -0.0063911     0.539827
0.771261   0.519226   0.539789   -0.0063911     0.539827
0.840856   0.398778   0.563153   0.0562198     0.565952
1.00782   0.0302671   0.62442   -0.638669     0.893195
0.873245   0.323341   0.503158   0.0687833     0.507838
0.852278   0.384057   0.543096   0.0687036     0.547424
0.855242   0.366022   0.527972   0.0697982     0.532566
0.862464   0.345339   0.527972   0.0697982     0.532566
0.91187   0.269139   0.471429   0.0475832     0.473824
0.904044   0.291421   0.471209   0.0605345     0.475081
0.895937   0.314537   0.503158   0.0687833     0.507838
0.934212   0.259485   0.452758   0.0595812     0.456661
0.94249   0.239008   0.428167   0.0142677     0.428404
0.951884   0.218397   0.428167   0.0142677     0.428404
0.961095   0.197185   0.421958   -0.0341621     0.423339
1.00564   0.0481112   0.648415   -0.54429     0.846577
1.00323   0.0652662   0.516441   -0.313421     0.604106
0.995751   0.082087   0.492468   -0.243656     0.549447
0.97533   0.144554   0.421489   -0.133862     0.442235
0.978105   0.16268   0.430917   -0.0618301     0.435331
0.986893   0.115662   0.425054   -0.160306     0.454279
0.990653   0.0998537   0.418169   -0.201917     0.464366
0.99371   0.130771   0.425054   -0.160306     0.454279
0.835355   0.437226   0.581936   0.0370394     0.583114
0.842204   0.419084   0.564557   0.0462922     0.566452
0.77009   0.538444   0.529401   -0.00864641     0.529471
0.756624   0.552374   0.521056   -0.013823     0.521239
0.747694   0.571761   0.521056   -0.013823     0.521239
0.729424   0.609148   0.505548   -0.0217722     0.506017
0.738514   0.59022   0.505959   -0.0165884     0.506231
0.832237   0.455179   0.569899   0.0201438     0.570255
0.820486   0.475497   0.584566   0.00869215     0.584631
0.809996   0.495321   0.576455   -0.00388451     0.576468
0.800487   0.514727   0.565129   0.000551884     0.565129
0.730971   0.968648   0.493212   0.000733917     0.493212
0.738316   0.983558   0.493212   0.000733917     0.493212
0.745099   1   0.499346   0.00208195     0.49935
0.718589   0.860227   0.480129   0.00245919     0.480135
0.713676   0.842909   0.47316   -0.00168868     0.473163
0.71011   0.824075   0.47184   -0.00316272     0.471851
0.689028   0.747526   0.473304   -0.0102557     0.473415
0.700745   0.735747   0.4769   -0.0118763     0.477048
0.698092   0.765712   0.474522   -0.00767922     0.474584
0.703521   0.785673   0.474522   -0.00767922     0.474584
0.707098   0.805177   0.471331   -0.00505146     0.471358
0.702826   0.676825   0.485265   -0.0153987     0.485509
0.716625   0.661333   0.490734   -0.0175128     0.491046
0.726488   0.645498   0.490734   -0.0175128     0.491046
0.699919   0.716828   0.477059   -0.0112466     0.477192
0.703519   0.696813   0.478176   -0.0136738     0.478372
0.742331   0.955101   0.49439   0.00307155     0.494399
0.737934   0.93988   0.49439   0.00307155     0.494399
0.714248   0.892764   0.48179   0.0017958     0.481793
0.726792   0.878244   0.483702   0.002624     0.483709
0.722922   0.908594   0.482381   0.00439293     0.482401
0.731095   0.92432   0.482381   0.00439293     0.482401
0.976862   0.181095   0.421958   -0.0341621     0.423339
0.732654   0.630006   0.497162   -0.0185851     0.497509
0.980392   -2.11348e-05   1.09384   -0.22619     1.11698
1.01174   0.0148213   0.606777   -1.47876     1.5984
1   -1.45792e-33   1.93829   -0.893959     2.13451
0.787921   0.533084   0.539789   -0.0063911     0.539827
0.85848   0.401657   0.563153   0.0562198     0.565952
1.02457   0.0390383   0.284419   -0.621303     0.683309
0.745471   0.623327   0.505548   -0.0217722     0.506017
1.03068   0.0205614   0.0053062   -0.718285     0.718305
0.883596   0.33785   0.525547   0.0852167     0.532411
0.870476   0.380691   0.556398   0.0879528     0.563307
0.877043   0.359677   0.537445   0.0730987     0.542393
0.926204   0.28056   0.452758   0.0595812     0.456661
0.918665   0.30095   0.479018   0.102734     0.489911
0.901685   0.333145   0.499015   0.0914318     0.507322
0.914413   0.318986   0.489091   0.0916327     0.4976
0.948383   0.271653   0.43081   0.0562283     0.434463
0.965493   0.231187   0.417483   0.0313877     0.418661
0.95757   0.250932   0.416433   0.0329515     0.417734
0.975649   0.210124   0.3993   0.00848276     0.39939
0.988642   0.192891   0.378925   -0.058153     0.383361
1.02968   0.0569709   0.407379   -0.424972     0.588692
1.02121   0.0763908   0.423104   -0.342024     0.544056
1.01196   0.0932036   0.377289   -0.308653     0.487457
0.999377   0.150419   0.421489   -0.133862     0.442235
0.997867   0.171707   0.378925   -0.058153     0.383361
1.01115   0.111649   0.425054   -0.160306     0.454279
1.01584   0.130546   0.398757   -0.127285     0.41858
0.862837   0.420227   0.578044   0.0529895     0.580467
0.850548   0.439092   0.581936   0.0370394     0.583114
0.777969   0.554541   0.531259   -0.018197     0.53157
0.76757   0.572167   0.53188   -0.0256792     0.532499
0.759076   0.590386   0.513773   -0.0213691     0.514217
0.750781   0.607452   0.513773   -0.0213691     0.514217
0.85223   0.459396   0.592298   0.0242207     0.592793
0.839126   0.477823   0.584566   0.00869215     0.584631
0.828417   0.497485   0.576455   -0.00388451     0.576468
0.818472   0.516923   0.576455   -0.00388451     0.576468
0.807497   0.535685   0.554875   -0.0190761     0.555203
0.754228   0.967941   0.502397   0.0057971     0.50243
0.756774   0.984884   0.499346   0.00208195     0.49935
0.764707   1   0.508467   0.00299562     0.508476
0.739105   0.865052   0.480129   0.00245919     0.480135
0.737062   0.849382   0.480129   0.00245919     0.480135
0.732564   0.832149   0.481947   -0.000404884     0.481947
0.729775   0.812988   0.480141   -0.00269157     0.480149
0.71804   0.731378   0.4769   -0.0118763     0.477048
0.715096   0.752546   0.479193   -0.0115137     0.479331
0.721095   0.773476   0.478399   -0.00742845     0.478456
0.72638   0.793688   0.478399   -0.00742845     0.478456
0.719009   0.691901   0.481497   -0.015642     0.481751
0.727243   0.677742   0.490958   -0.0193104     0.491337
0.73836   0.662188   0.496825   -0.022893     0.497352
0.748383   0.644284   0.504135   -0.0257509     0.504792
0.722459   0.711012   0.481497   -0.015642     0.481751
0.760542   0.945499   0.503351   0.0099331     0.503449
0.754073   0.926805   0.498153   0.00531675     0.498181
0.736489   0.894386   0.48179   0.0017958     0.481793
0.748459   0.879401   0.488014   0.0060706     0.488052
0.745813   0.910301   0.489744   0.00670837     0.48979
1.01998   0.000879802   0.0458438   -1.03558     1.03659
1.01901   0.14644   0.385557   -0.114737     0.402267
0.985518   0.222976   0.390398   0.0273833     0.391357
0.796723   0.554021   0.554875   -0.0190761     0.555203
0.876711   0.399301   0.573129   0.0838363     0.579228
1.03998   0.00102566   0.0053062   -0.718285     0.718305
1.04507   0.0385025   0.15765   -0.519882     0.543259
0.761834   0.627884   0.512731   -0.026626     0.513422
1.05342   0.0195188   0.0967207   -0.427814     0.438612
0.897778   0.35212   0.53934   0.102943     0.549077
0.891153   0.37575   0.556398   0.0879528     0.563307
0.94042   0.292631   0.459596   0.109185     0.472388
0.932896   0.313873   0.479018   0.102734     0.489911
0.920451   0.33672   0.49689   0.114313     0.509869
0.962179   0.284293   0.435911   0.111776     0.450013
0.97047   0.263463   0.418667   0.0850331     0.427215
0.982584   0.242676   0.391864   0.0611731     0.39661
1.00274   0.206808   0.365908   0.00348857     0.365924
1.01297   0.185094   0.359465   -0.0373526     0.3614
1.04555   0.0720716   0.351086   -0.290092     0.455428
1.0584   0.0545648   0.197777   -0.315891     0.372697
1.03422   0.0947345   0.310659   -0.226584     0.384512
1.02191   0.162484   0.345543   -0.0766796     0.353949
1.03567   0.116727   0.310659   -0.226584     0.384512
1.03745   0.138878   0.317601   -0.115848     0.338069
0.881582   0.420821   0.59415   0.0658616     0.597789
0.868654   0.440802   0.621771   0.0534148     0.624061
0.870464   0.461458   0.640549   0.0336388     0.641432
0.787053   0.573778   0.53188   -0.0256792     0.532499
0.778578   0.592283   0.522781   -0.0265945     0.523457
0.770588   0.610219   0.512731   -0.026626     0.513422
0.857289   0.48099   0.630451   0.0084593     0.630508
0.846292   0.500428   0.599708   -0.00481467     0.599727
0.836486   0.520031   0.603404   -0.0252961     0.603934
0.815908   0.556655   0.568204   -0.0265662     0.568825
0.826498   0.538804   0.587785   -0.0339473     0.588764
0.771987   0.960897   0.50999   0.00370169     0.510003
0.775122   0.980133   0.513919   0.000476024     0.513919
0.784314   1   0.513919   0.000476024     0.513919
0.769623   0.647372   0.509922   -0.0311089     0.51087
0.759546   0.861229   0.484518   0.00351376     0.484531
0.756182   0.841826   0.484506   -0.000155073     0.484506
0.751004   0.823284   0.480141   -0.00269157     0.480149
0.735566   0.726384   0.481091   -0.0142033     0.481301
0.750435   0.80268   0.480141   -0.00269157     0.480149
0.73633   0.74462   0.479193   -0.0115137     0.479331
0.739189   0.763035   0.479193   -0.0115137     0.479331
0.74439   0.782501   0.478399   -0.00742845     0.478456
0.738279   0.696857   0.490722   -0.0198299     0.491122
0.74882   0.681241   0.495328   -0.0237675     0.495898
0.758746   0.664248   0.495328   -0.0237675     0.495898
0.74734   0.714053   0.488212   -0.0181611     0.488549
0.783614   0.945161   0.503351   0.0099331     0.503449
0.775823   0.928275   0.503351   0.0099331     0.503449
0.768902   0.910612   0.500696   0.00840556     0.500767
0.767775   0.879578   0.494562   0.00845945     0.494634
0.759215   0.895441   0.488014   0.0060706     0.488052
1.00119   0.227551   0.379002   0.0364606     0.380752
0.805158   0.574257   0.541075   -0.0322326     0.542034
1.05642   0.0853926   0.322487   -0.254946     0.41109
0.893521   0.398944   0.590462   0.128154     0.604209
1.05997   0.00125813   0.00633347   -0.543291     0.543327
1.06894   0.0352864   0.0967207   -0.427814     0.438612
0.78094   0.630395   0.519321   -0.0333605     0.520392
1.07657   0.0163744   0.0967207   -0.427814     0.438612
0.913115   0.359487   0.537907   0.146967     0.557623
0.909225   0.380931   0.590462   0.128154     0.604209
0.954064   0.305249   0.459596   0.109185     0.472388
0.934578   0.346679   0.537907   0.146967     0.557623
0.944414   0.326661   0.468805   0.123263     0.484739
1.0855   0.0495575   0.177852   -0.326237     0.371566
0.976398   0.296275   0.435911   0.111776     0.450013
0.98417   0.276256   0.393939   0.0759181     0.401187
0.991212   0.257215   0.397825   0.0687324     0.403719
1.00955   0.242757   0.379002   0.0364606     0.380752
1.02054   0.219881   0.379002   0.0364606     0.380752
1.02826   0.198899   0.359465   -0.0373526     0.3614
1.03717   0.177903   0.345543   -0.0766796     0.353949
1.0746   0.0704667   0.177852   -0.326237     0.371566
1.05699   0.104233   0.310659   -0.226584     0.384512
1.04695   0.157695   0.317601   -0.115848     0.338069
1.05931   0.122527   0.27652   -0.173195     0.326282
1.0587   0.140208   0.317601   -0.115848     0.338069
0.899733   0.420479   0.647517   0.103067     0.655669
0.888385   0.443005   0.647517   0.103067     0.655669
0.88584   0.465479   0.664523   0.067574     0.66795
0.874431   0.483788   0.630451   0.0084593     0.630508
0.797294   0.594283   0.530622   -0.0337022     0.531691
0.790765   0.612684   0.519321   -0.0333605     0.520392
0.823415   0.577964   0.564544   -0.0465105     0.566456
0.863778   0.503295   0.622314   -0.00896347     0.622379
0.854112   0.523206   0.622314   -0.00896347     0.622379
0.844954   0.543126   0.587785   -0.0339473     0.588764
0.834894   0.561066   0.587785   -0.0339473     0.588764
0.790759   0.963493   0.50999   0.00370169     0.510003
0.796064   0.981978   0.513919   0.000476024     0.513919
0.803922   1   0.518957   0.00376319     0.518971
0.778751   0.666618   0.499067   -0.0285725     0.499884
0.790449   0.650654   0.519635   -0.0355638     0.520851
0.782515   0.870063   0.493374   0.00985555     0.493472
0.779253   0.851272   0.488652   0.00370741     0.488666
0.768163   0.817125   0.485665   -1.26985e-05     0.485665
0.775019   0.832586   0.484506   -0.000155073     0.484506
0.77476   0.804315   0.485976   -0.00191733     0.48598
0.754875   0.733344   0.487378   -0.0190872     0.487751
0.767607   0.789027   0.484652   -0.00536059     0.484682
0.758375   0.752362   0.482333   -0.0120006     0.482482
0.762622   0.770928   0.48516   -0.0116398     0.4853
0.760804   0.700596   0.495317   -0.023697     0.495884
0.769296   0.68446   0.499067   -0.0285725     0.499884
0.769882   0.719803   0.487378   -0.0190872     0.487751
0.79802   0.929701   0.506765   0.00836167     0.506833
0.805136   0.946499   0.513378   0.014533     0.513584
0.790767   0.911257   0.509096   0.0124129     0.509248
0.783529   0.892969   0.502851   0.0116321     0.502986
0.799464   0.880533   0.501232   0.01628     0.501496
0.813626   0.593569   0.548038   -0.0428102     0.549708
1.07462   0.0913713   0.26874   -0.235758     0.357496
0.909777   0.400824   0.625346   0.126528     0.638018
1.07997   0.00159152   0.00720964   -0.430035     0.430095
1.09297   0.0279904   0.121564   -0.346088     0.366817
0.8004   0.633164   0.519321   -0.0333605     0.520392
1.09996   0.00229655   0.0152115   -0.428202     0.428472
0.94457   0.358232   0.524656   0.174181     0.552814
0.928013   0.369179   0.537907   0.146967     0.557623
0.925973   0.390268   0.596407   0.1472     0.614304
0.9194   0.414365   0.625346   0.126528     0.638018
0.967682   0.316893   0.452543   0.166429     0.482176
0.95854   0.33791   0.482282   0.188452     0.517794
1.11262   0.0423464   0.121564   -0.346088     0.366817
1.10203   0.0645545   0.177852   -0.326237     0.371566
0.991537   0.306079   0.397465   0.126697     0.41717
0.999504   0.286139   0.397465   0.126697     0.41717
1.00631   0.265366   0.397825   0.0687324     0.403719
1.0265   0.253616   0.347571   0.084411     0.357674
1.03457   0.233407   0.320733   0.0126798     0.320984
1.04396   0.212613   0.320733   0.0126798     0.320984
1.05333   0.191694   0.300931   -0.0217257     0.301714
1.06173   0.171644   0.311319   -0.0931433     0.324954
1.09469   0.0859297   0.227673   -0.214976     0.313129
1.08364   0.109172   0.26874   -0.235758     0.357496
1.07238   0.151505   0.294194   -0.131531     0.322258
1.08085   0.13118   0.27652   -0.173195     0.326282
0.909753   0.437488   0.647517   0.103067     0.655669
0.901946   0.460001   0.664523   0.067574     0.66795
0.881459   0.504253   0.650602   -0.0128624     0.650729
0.892103   0.483488   0.67477   0.0179945     0.67501
0.812238   0.614542   0.53107   -0.0388754     0.532491
0.839655   0.584026   0.564544   -0.0465105     0.566456
0.828858   0.60212   0.564544   -0.0465105     0.566456
0.871821   0.524798   0.649995   -0.0451441     0.65156
0.862869   0.545653   0.624642   -0.034696     0.625604
0.854233   0.567281   0.605005   -0.0463221     0.606775
0.810264   0.965027   0.52533   0.00933293     0.525413
0.816396   0.982859   0.53983   0.00138547     0.539832
0.82353   1   0.546084   0.00638549     0.546121
0.787074   0.685507   0.499067   -0.0285725     0.499884
0.798855   0.671421   0.506246   -0.0353747     0.50748
0.811018   0.655397   0.525555   -0.0434468     0.527348
0.802663   0.860682   0.492566   0.00892475     0.492647
0.797546   0.839477   0.492566   0.00892475     0.492647
0.792344   0.818661   0.485976   -0.00191733     0.48598
0.791776   0.797752   0.485976   -0.00191733     0.48598
0.776093   0.740197   0.487378   -0.0190872     0.487751
0.786121   0.779006   0.48516   -0.0116398     0.4853
0.781   0.759914   0.48516   -0.0116398     0.4853
0.784402   0.705008   0.494513   -0.0254555     0.495167
0.791881   0.726958   0.494513   -0.0254555     0.495167
0.824863   0.94886   0.538498   0.0147748     0.5387
0.810672   0.915419   0.509096   0.0124129     0.509248
0.822234   0.930098   0.528162   0.0293703     0.528978
0.810184   0.897303   0.510678   0.0246542     0.511273
0.819482   0.879358   0.505922   0.0261728     0.506599
0.824398   0.863127   0.504448   0.0191195     0.50481
1.11243   0.0213168   0.0898945   -0.302716     0.315781
0.818007   0.635319   0.525555   -0.0434468     0.527348
1.11989   0.00385224   0.0705604   -0.303191     0.311294
0.854276   0.590349   0.580476   -0.0743219     0.585215
0.958723   0.356913   0.524656   0.174181     0.552814
0.945087   0.378054   0.564981   0.153732     0.585523
0.937152   0.402959   0.616687   0.152727     0.635317
0.928985   0.428915   0.661998   0.183065     0.686844
0.982689   0.326031   0.452543   0.166429     0.482176
0.975719   0.346015   0.454349   0.17879     0.488261
1.1347   0.0237641   0.0997402   -0.267804     0.285775
1.13645   0.0421227   0.0997402   -0.267804     0.285775
1.00665   0.315373   0.400012   0.195247     0.445119
1.12763   0.0612368   0.137991   -0.23364     0.271347
1.11929   0.0806209   0.142539   -0.188173     0.236064
1.01596   0.295156   0.397465   0.126697     0.41717
1.02206   0.275726   0.346474   0.0858444     0.35695
1.04091   0.264602   0.347571   0.084411     0.357674
1.04977   0.245887   0.347571   0.084411     0.357674
1.05944   0.226517   0.320733   0.0126798     0.320984
1.06748   0.206192   0.276809   -0.0349287     0.279004
1.07967   0.184065   0.259767   -0.0553879     0.265606
1.08397   0.164449   0.256639   -0.0960383     0.27402
1.1102   0.101913   0.207368   -0.224597     0.305689
1.1047   0.123006   0.245525   -0.129832     0.277739
1.09849   0.145869   0.245525   -0.129832     0.277739
0.889558   0.524485   0.649995   -0.0451441     0.65156
0.920537   0.455339   0.68387   0.0639442     0.686853
0.908581   0.47956   0.683777   0.0148829     0.683939
0.898841   0.502823   0.67477   0.0179945     0.67501
0.83148   0.649078   0.516052   -0.0509935     0.518566
0.834754   0.626217   0.542604   -0.0609994     0.546022
0.84557   0.608066   0.542604   -0.0609994     0.546022
0.881251   0.545427   0.649995   -0.0451441     0.65156
0.873958   0.566054   0.600437   -0.0701132     0.604516
0.869667   0.586633   0.580476   -0.0743219     0.585215
0.830034   0.966957   0.547588   0.0236311     0.548098
0.836976   0.983172   0.556846   0.00245053     0.556852
0.843138   1   0.556846   0.00245053     0.556852
0.826975   0.66782   0.513875   -0.042051     0.515592
0.803642   0.69474   0.5021   -0.0391081     0.503621
0.816303   0.68065   0.5021   -0.0391081     0.503621
0.819662   0.84608   0.495828   0.017591     0.49614
0.815878   0.827039   0.487929   0.00293956     0.487938
0.813035   0.807607   0.487929   0.00293956     0.487938
0.809611   0.787551   0.487486   -0.00395114     0.487502
0.798215   0.74797   0.490451   -0.0213878     0.490917
0.804014   0.7681   0.486062   -0.0118818     0.486207
0.807899   0.715097   0.496625   -0.0356832     0.497905
0.814384   0.735861   0.493704   -0.0278588     0.494489
0.843651   0.952964   0.547588   0.0236311     0.548098
0.843712   0.937081   0.528162   0.0293703     0.528978
0.830273   0.909447   0.522027   0.0301457     0.522897
0.843369   0.920608   0.522027   0.0301457     0.522897
0.836863   0.893022   0.505922   0.0261728     0.506599
0.841826   0.874684   0.502889   0.0244699     0.503484
0.84205   0.855048   0.495828   0.017591     0.49614
1.1397   0.00664036   0.0522621   -0.276434     0.281331
1.08686   0.20063   0.261673   -0.0192566     0.26238
0.863952   0.608547   0.560596   -0.0701237     0.564965
1.15935   0.0103533   0.0522621   -0.276434     0.281331
0.966261   0.369135   0.543668   0.189593     0.575778
0.955766   0.391367   0.592874   0.185358     0.621175
0.946946   0.416009   0.661998   0.183065     0.686844
0.940556   0.442119   0.705157   0.129319     0.716917
0.997356   0.335999   0.454349   0.17879     0.488261
0.987235   0.357629   0.474951   0.267388     0.545045
1.15078   0.0549143   0.106425   -0.251354     0.272956
1.15932   0.0319458   0.0717853   -0.265141     0.274687
1.02052   0.326247   0.400012   0.195247     0.445119
1.03074   0.304481   0.400012   0.195247     0.445119
1.13377   0.0951192   0.147326   -0.169707     0.224734
1.14731   0.0777854   0.142539   -0.188173     0.236064
1.04234   0.283093   0.317483   0.104187     0.334141
1.06077   0.262212   0.311418   0.080286     0.321601
1.07328   0.241749   0.303942   0.0379187     0.306299
1.08494   0.221323   0.272645   0.0321693     0.274536
1.10492   0.186907   0.261673   -0.0192566     0.26238
1.10282   0.168737   0.256639   -0.0960383     0.27402
1.13083   0.114666   0.203661   -0.131828     0.242604
1.1189   0.155137   0.224305   -0.10118     0.246069
1.12429   0.135482   0.203661   -0.131828     0.242604
0.844263   0.66825   0.516035   -0.0502325     0.518474
0.898927   0.544972   0.647368   -0.0786914     0.652133
0.93293   0.464917   0.705157   0.129319     0.716917
0.906746   0.523434   0.708519   -0.0255975     0.708981
0.923921   0.48185   0.751787   0.0305834     0.752409
0.915278   0.501973   0.708519   -0.0255975     0.708981
0.85006   0.64765   0.543077   -0.0652483     0.546982
0.855975   0.628611   0.549301   -0.080724     0.555201
0.892681   0.565742   0.613722   -0.0903296     0.620334
0.887443   0.586014   0.613722   -0.0903296     0.620334
0.881776   0.606553   0.55915   -0.0918101     0.566637
0.851387   0.966698   0.56488   0.0152392     0.565086
0.85706   0.983188   0.556846   0.00245053     0.556852
0.862746   1   0.578192   0.00403986     0.578207
0.836219   0.687947   0.516035   -0.0502325     0.518474
0.824321   0.702803   0.497756   -0.0360375     0.499059
0.838678   0.835994   0.495828   0.017591     0.49614
0.835725   0.816536   0.487929   0.00293956     0.487938
0.832535   0.796612   0.486848   -0.00240135     0.486854
0.827539   0.776821   0.484279   -0.00684241     0.484327
0.82096   0.756804   0.488849   -0.021854     0.489337
0.830866   0.723684   0.497756   -0.0360375     0.499059
0.836476   0.744883   0.492151   -0.0299549     0.493062
0.86391   0.947147   0.549007   0.0228332     0.549482
0.863268   0.926649   0.534083   0.0419363     0.535727
0.857293   0.906293   0.531096   0.0570466     0.53415
0.860338   0.886646   0.51722   0.0535092     0.519981
0.861902   0.866571   0.502889   0.0244699     0.503484
0.860745   0.84644   0.495617   0.0344944     0.496816
1.10306   0.206158   0.261673   -0.0192566     0.26238
0.875021   0.627017   0.549301   -0.080724     0.555201
1.17898   0.0141481   0.0353822   -0.223826     0.226605
0.976677   0.379968   0.577531   0.256045     0.631744
0.966485   0.402429   0.602436   0.306579     0.675959
0.959145   0.424924   0.688992   0.189701     0.71463
0.956881   0.445336   0.787702   0.208366     0.814795
0.947546   0.464132   0.824796   0.12109     0.833638
1.00986   0.347209   0.474951   0.267388     0.545045
0.997889   0.368889   0.474951   0.267388     0.545045
1.17174   0.0486382   0.0617225   -0.215763     0.224418
1.16767   0.0661352   0.0801252   -0.201646     0.216982
1.18553   0.0354364   0.0617225   -0.215763     0.224418
1.03415   0.338378   0.342395   0.211746     0.40258
1.04301   0.316196   0.342395   0.211746     0.40258
1.05538   0.296247   0.322812   0.167547     0.363703
1.15654   0.101437   0.147326   -0.169707     0.224734
1.17532   0.0819828   0.11412   -0.16751     0.20269
1.0695   0.277563   0.317483   0.104187     0.334141
1.08469   0.258069   0.291396   0.0681013     0.299248
1.09776   0.238591   0.240987   0.0313049     0.243011
1.11116   0.220491   0.240987   0.0313049     0.243011
1.12369   0.198189   0.223737   0.00209011     0.223747
1.12824   0.17426   0.20202   -0.0657459     0.212449
1.15082   0.128087   0.171609   -0.141852     0.222647
1.14099   0.151526   0.194938   -0.109187     0.223434
0.855085   0.688425   0.506863   -0.0569026     0.510047
0.862071   0.668702   0.518575   -0.0620415     0.522273
0.915528   0.543899   0.715027   -0.123256     0.725573
0.910766   0.5654   0.647368   -0.0786914     0.652133
0.939736   0.485393   0.813473   0.0322912     0.814114
0.92389   0.523066   0.721379   -0.0724081     0.725004
0.932135   0.504917   0.813473   0.0322912     0.814114
0.870711   0.649076   0.549301   -0.080724     0.555201
0.905962   0.585819   0.613722   -0.0903296     0.620334
0.899875   0.605921   0.613463   -0.112764     0.623741
0.894697   0.625842   0.540931   -0.106019     0.551223
0.871048   0.965968   0.56488   0.0152392     0.565086
0.882354   1   0.618361   0.0162945     0.618576
0.876819   0.983308   0.606276   0.0390365     0.607531
0.901962   1   0.618361   0.0162945     0.618576
0.847086   0.710328   0.497756   -0.0360375     0.499059
0.85815   0.82644   0.489116   0.0203036     0.489538
0.855396   0.806105   0.486848   -0.00240135     0.486854
0.851778   0.785407   0.486848   -0.00240135     0.486854
0.844567   0.765879   0.48159   -0.0115808     0.481729
0.852992   0.733656   0.483106   -0.0293741     0.483999
0.857672   0.7536   0.484986   -0.0224324     0.485505
0.885476   0.951714   0.579184   0.0535625     0.581656
0.88364   0.934132   0.579184   0.0535625     0.581656
0.881533   0.915262   0.531096   0.0570466     0.53415
0.88072   0.897003   0.528287   0.0771047     0.533884
0.881921   0.877775   0.511778   0.0680247     0.516279
0.88169   0.857826   0.495617   0.0344944     0.496816
0.879934   0.837647   0.495617   0.0344944     0.496816
0.888067   0.642646   0.537664   -0.0949165     0.545978
1.19873   0.0172736   0.021537   -0.196455     0.197632
1.05527   0.324895   0.342395   0.211746     0.40258
0.987067   0.390674   0.602436   0.306579     0.675959
0.978522   0.411573   0.602436   0.306579     0.675959
0.973678   0.431241   0.679986   0.303449     0.744622
0.971514   0.449372   0.787702   0.208366     0.814795
0.963181   0.465919   0.824796   0.12109     0.833638
0.955542   0.484792   0.911794   0.0495528     0.913139
1.01935   0.359822   0.454217   0.30167     0.545269
1.00705   0.381221   0.454217   0.30167     0.545269
0.931464   0.541939   0.715027   -0.123256     0.725573
1.04006   0.355069   0.400026   0.26221     0.478304
1.19171   0.0597324   0.0801252   -0.201646     0.216982
1.20881   0.0401002   0.021537   -0.196455     0.197632
1.05694   0.339798   0.310469   0.237598     0.390952
1.06772   0.308132   0.322812   0.167547     0.363703
1.08154   0.290949   0.300274   0.13075     0.327506
1.20244   0.0805388   0.101827   -0.135488     0.169486
1.17201   0.1151   0.137099   -0.139651     0.1957
1.18604   0.0997581   0.125091   -0.126058     0.17759
1.1747   0.132073   0.14972   -0.0890755     0.174214
1.09614   0.273099   0.277796   0.0976685     0.294465
1.11035   0.254515   0.264057   0.108157     0.285349
1.12349   0.236225   0.240987   0.0313049     0.243011
1.14216   0.203455   0.206404   0.0115628     0.206728
1.13435   0.217775   0.223737   0.00209011     0.223747
1.14717   0.187782   0.199872   -0.0370101     0.20327
1.15536   0.16892   0.175418   -0.0610763     0.185746
1.16483   0.14887   0.149633   -0.0568471     0.160068
0.865463   0.705754   0.506863   -0.0569026     0.510047
0.878854   0.670065   0.526533   -0.0787324     0.532386
0.876042   0.689503   0.506863   -0.0569026     0.510047
0.927725   0.562621   0.715027   -0.123256     0.725573
0.925176   0.585273   0.646477   -0.191683     0.674296
0.94874   0.505833   0.813473   0.0322912     0.814114
0.942627   0.52788   0.853455   -0.0484531     0.854829
0.892633   0.66098   0.537664   -0.0949165     0.545978
0.907133   0.648291   0.537664   -0.0949165     0.545978
0.917707   0.606402   0.565844   -0.140097     0.58293
0.91274   0.626094   0.539669   -0.123829     0.553693
0.892256   0.968857   0.627374   0.0321938     0.628199
0.897103   0.98375   0.618361   0.0162945     0.618576
0.905261   0.957577   0.61832   0.0769536     0.62309
0.914432   0.985821   0.638902   0.0493142     0.640802
0.92157   1   0.732284   0.0474541     0.73382
0.869019   0.725554   0.498142   -0.0494867     0.500594
0.877621   0.816971   0.484797   0.00666797     0.484843
0.874884   0.795597   0.484797   0.00666797     0.484843
0.870956   0.772679   0.477986   -0.012622     0.478153
0.87642   0.748563   0.484986   -0.0224324     0.485505
0.904863   0.941521   0.579184   0.0535625     0.581656
0.903669   0.924259   0.554629   0.0822344     0.560692
0.902855   0.906511   0.528287   0.0771047     0.533884
0.902821   0.888289   0.528287   0.0771047     0.533884
0.902759   0.869156   0.500417   0.0818913     0.507073
0.901523   0.849616   0.490366   0.0551714     0.49346
0.899258   0.829503   0.47834   0.0394133     0.479961
1.21861   0.0194552   0.021537   -0.196455     0.197632
1.07551   0.323209   0.289229   0.207832     0.356157
0.997552   0.402214   0.557391   0.416385     0.695745
0.99087   0.422136   0.736673   0.377073     0.82757
0.987067   0.44278   0.736673   0.377073     0.82757
0.980779   0.462859   0.893724   0.26242     0.931454
0.97277   0.4821   0.911794   0.0495528     0.913139
0.965906   0.50202   0.911794   0.0495528     0.913139
1.02626   0.374272   0.454217   0.30167     0.545269
1.01555   0.394795   0.557391   0.416385     0.695745
1.04554   0.370016   0.352795   0.327619     0.481455
0.94407   0.553691   0.733428   -0.119942     0.743171
1.0621   0.355373   0.302075   0.279327     0.411428
1.21926   0.0613613   0.0667935   -0.176274     0.188504
1.23563   0.0404038   0.0376572   -0.188828     0.192546
1.07878   0.339735   0.310469   0.237598     0.390952
1.09198   0.305628   0.289229   0.207832     0.356157
0.924172   0.643404   0.525565   -0.13128     0.541713
1.10727   0.288383   0.266366   0.172049     0.317098
1.21158   0.100677   0.101827   -0.135488     0.169486
1.22998   0.0833808   0.0776736   -0.143171     0.162884
1.19586   0.121234   0.110505   -0.0780222     0.135273
1.19029   0.144836   0.149633   -0.0568471     0.160068
1.12277   0.269586   0.241194   0.0907498     0.257701
1.1372   0.250956   0.198768   0.0913457     0.218752
1.14962   0.230491   0.1862   0.0572299     0.194797
1.1602   0.208211   0.1915   0.00348285     0.191531
1.17152   0.186289   0.165872   -0.0314631     0.16883
1.18107   0.165424   0.149633   -0.0568471     0.160068
0.883608   0.712291   0.492803   -0.0485314     0.495187
0.895122   0.699736   0.492391   -0.0790615     0.498697
0.895628   0.682308   0.492391   -0.0790615     0.498697
0.932998   0.607397   0.631155   -0.16423     0.652171
0.94406   0.595857   0.603569   -0.196527     0.634758
0.942784   0.575834   0.646477   -0.191683     0.674296
0.95952   0.523609   0.853455   -0.0484531     0.854829
0.958047   0.545155   0.771585   -0.214267     0.800784
0.910877   0.673201   0.518408   -0.108298     0.529599
0.925818   0.662986   0.498536   -0.117468     0.512188
0.933177   0.627921   0.558253   -0.191925     0.590323
0.917303   0.970147   0.627374   0.0321938     0.628199
0.924898   0.952848   0.676955   0.102909     0.684733
0.933447   0.98242   0.732284   0.0474541     0.73382
0.941177   0.999993   0.853068   0.100809     0.859003
0.890741   0.732166   0.474951   -0.0403863     0.476665
0.899539   0.750344   0.474951   -0.0403863     0.476665
0.897373   0.808755   0.470383   0.0219647     0.470895
0.894974   0.788066   0.477986   -0.012622     0.478153
0.89309   0.768499   0.477986   -0.012622     0.478153
0.924873   0.93438   0.596215   0.113699     0.606959
0.924594   0.916589   0.54125   0.111234     0.552562
0.924319   0.898759   0.54125   0.111234     0.552562
0.924112   0.880163   0.500417   0.0818913     0.507073
0.923552   0.861424   0.500417   0.0818913     0.507073
0.921273   0.842225   0.486711   0.0619991     0.490644
0.918535   0.822448   0.456424   0.020671     0.456892
1.23856   0.0208576   0.0117835   -0.167811     0.168224
1.09608   0.322059   0.27739   0.244243     0.369594
0.98997   0.476326   1.30101   0.222525     1.31991
1.00853   0.414979   0.557391   0.416385     0.695745
1.00188   0.434256   0.736673   0.377073     0.82757
0.997829   0.456569   0.803145   0.463664     0.927376
0.98398   0.496489   1.05185   0.0986899     1.05647
1.21907   0.119   0.110505   -0.0780222     0.135273
0.975121   0.518391   0.914465   -0.197056     0.935456
1.03267   0.388773   0.457263   0.356837     0.580019
1.04923   0.384562   0.417107   0.444264     0.609384
1.0258   0.408388   0.516519   0.501966     0.720251
1.06509   0.371989   0.350422   0.324949     0.477899
0.959095   0.56803   0.673753   -0.23825     0.714638
1.0831   0.357482   0.302075   0.279327     0.411428
1.25854   0.0218155   0.0279739   -0.143877     0.146572
1.24596   0.0642997   0.0532484   -0.149417     0.158622
1.261   0.0434784   0.0279739   -0.143877     0.146572
1.09924   0.339192   0.267924   0.287847     0.393242
1.11688   0.3059   0.207599   0.192554     0.28315
0.941784   0.651449   0.513869   -0.147457     0.534607
1.13172   0.285822   0.196858   0.154589     0.250301
1.23751   0.105371   0.0785417   -0.0828421     0.114156
1.25891   0.0890304   0.0439395   -0.106227     0.114955
1.21358   0.138823   0.110505   -0.0780222     0.135273
1.20684   0.1606   0.121285   -0.0286265     0.124618
1.15064   0.267343   0.181945   0.105208     0.210173
1.16344   0.246066   0.171784   0.0795818     0.189322
1.17524   0.224778   0.1862   0.0572299     0.194797
1.18646   0.203355   0.165983   -0.0107117     0.166328
1.19742   0.18187   0.151235   -0.0381468     0.155972
0.905071   0.717438   0.478743   -0.0783872     0.485118
0.91449   0.698307   0.478743   -0.0783872     0.485118
0.94863   0.618521   0.603569   -0.196527     0.634758
0.96055   0.606675   0.603569   -0.196527     0.634758
0.960857   0.588757   0.632737   -0.241044     0.677096
0.973941   0.539424   0.915901   -0.351191     0.980923
0.973965   0.561164   0.730169   -0.303847     0.790866
0.929085   0.684903   0.498536   -0.117468     0.512188
0.944984   0.672795   0.472463   -0.124848     0.488681
0.954292   0.639091   0.528526   -0.220551     0.572697
0.944035   0.945225   0.673404   0.157929     0.691675
0.943418   0.964901   0.749822   0.142423     0.763228
0.954031   0.982669   0.749822   0.142423     0.763228
0.960785   0.999997   0.853068   0.100809     0.859003
0.913988   0.736702   0.465146   -0.0632924     0.469432
0.921856   0.75314   0.459536   -0.035738     0.460923
0.912917   0.766181   0.469281   -0.017786     0.469618
0.917832   0.801537   0.456424   0.020671     0.456892
0.916627   0.782323   0.456956   -0.0107133     0.457082
0.937095   0.815205   0.456424   0.020671     0.456892
0.945725   0.926583   0.567688   0.23054     0.612714
0.945717   0.9095   0.512491   0.139102     0.531033
0.944996   0.891053   0.512491   0.139102     0.531033
0.945798   0.872814   0.484343   0.117461     0.498383
0.944247   0.854324   0.460789   0.0989243     0.471288
0.940629   0.835317   0.463965   0.0421881     0.46588
1.11473   0.323402   0.213032   0.229047     0.312802
1.00228   0.486653   1.30101   0.222525     1.31991
1.00871   0.47287   1.07341   0.500481     1.18435
1.01539   0.45921   0.97689   0.473525     1.08561
1.02025   0.428056   0.516519   0.501966     0.720251
1.01227   0.444356   0.803145   0.463664     0.927376
0.988099   0.513062   1.02483   -0.235315     1.0515
1.00212   0.502236   1.21621   -0.0351296     1.21672
1.23737   0.129673   0.092148   -0.0572344     0.108476
0.989892   0.532507   0.915901   -0.351191     0.980923
1.04303   0.402091   0.392986   0.502069     0.637583
1.06179   0.391963   0.284769   0.389248     0.482294
1.03635   0.422016   0.516519   0.501966     0.720251
1.07949   0.380235   0.284769   0.389248     0.482294
0.976601   0.583088   0.652905   -0.295658     0.716728
1.09614   0.36596   0.255212   0.322715     0.411434
1.10703   0.352452   0.255212   0.322715     0.411434
1.27852   0.0226329   0.00577552   -0.141339     0.141457
1.27128   0.0649178   0.0439395   -0.106227     0.114955
1.28367   0.0435647   0.0236034   -0.126386     0.128571
1.12287   0.336803   0.190348   0.209593     0.283128
1.13728   0.320097   0.190348   0.209593     0.283128
1.13935   0.302217   0.196858   0.154589     0.250301
0.96214   0.66196   0.464102   -0.155133     0.489343
1.15467   0.288265   0.174275   0.120767     0.212029
1.17056   0.276575   0.158728   0.127328     0.203487
1.28631   0.0821468   0.0576053   -0.0768131     0.0960137
1.25956   0.116801   0.0785417   -0.0828421     0.114156
1.28224   0.105814   0.0576053   -0.0768131     0.0960137
1.23239   0.153462   0.092148   -0.0572344     0.108476
1.22417   0.17623   0.121285   -0.0286265     0.124618
1.17873   0.259923   0.171784   0.0795818     0.189322
1.19019   0.240833   0.171784   0.0795818     0.189322
1.2016   0.220172   0.154198   0.0161987     0.155047
1.2129   0.198538   0.126621   0.0195661     0.128124
0.926029   0.722754   0.465146   -0.0632924     0.469432
0.934484   0.706901   0.460737   -0.0819226     0.467963
0.967982   0.625222   0.528526   -0.220551     0.572697
0.978436   0.606767   0.652905   -0.295658     0.716728
0.988651   0.55432   0.762407   -0.391481     0.857043
0.992322   0.573952   0.627739   -0.372813     0.7301
0.948063   0.694086   0.472463   -0.124848     0.488681
0.962717   0.684864   0.464102   -0.155133     0.489343
0.974452   0.646143   0.495499   -0.248012     0.554102
0.963281   0.935933   0.590615   0.23899     0.637136
0.963832   0.952366   0.673404   0.157929     0.691675
0.967691   0.96878   0.80197   0.333596     0.868587
0.980393   1.00014   1.11492   0.294632     1.1532
0.976732   0.984215   0.80197   0.333596     0.868587
1   1   0.041207   1.33627     1.3369
0.938548   0.746171   0.459536   -0.035738     0.460923
0.936128   0.76984   0.456956   -0.0107133     0.457082
0.939721   0.792956   0.456956   -0.0107133     0.457082
0.954187   0.809102   0.424498   0.0436301     0.426735
0.958817   0.827699   0.424498   0.0436301     0.426735
0.969342   0.919495   0.534258   0.191748     0.567625
0.963959   0.902046   0.485562   0.163105     0.512224
0.967153   0.885044   0.485562   0.163105     0.512224
0.967714   0.865923   0.460789   0.0989243     0.471288
0.964455   0.847122   0.460789   0.0989243     0.471288
1.02929   0.445185   0.704462   0.694557     0.989281
1.00261   0.517812   1.03523   -0.483892     1.14274
1.25617   0.14237   0.092148   -0.0572344     0.108476
1.0008   0.547534   0.958926   -0.578794     1.12006
1.00911   0.531697   1.03523   -0.483892     1.14274
1.05376   0.412273   0.392986   0.502069     0.637583
1.07134   0.402633   0.245598   0.417923     0.484746
1.04526   0.43357   0.461433   0.630818     0.78157
1.09785   0.37994   0.249356   0.344327     0.425134
1.08861   0.395628   0.245598   0.417923     0.484746
0.993799   0.59551   0.627739   -0.372813     0.7301
1.12647   0.35165   0.17003   0.277518     0.325464
1.11605   0.368546   0.215484   0.355494     0.415703
1.2985   0.0235148   0.019503   -0.11146     0.113154
1.29696   0.0610663   0.0371564   -0.0903699     0.0977104
1.30476   0.0417438   0.019503   -0.11146     0.113154
1.14568   0.339791   0.190348   0.209593     0.283128
1.15957   0.324057   0.174829   0.216298     0.278119
1.15991   0.307313   0.165846   0.152388     0.225227
0.976928   0.678631   0.464102   -0.155133     0.489343
0.984688   0.665303   0.439766   -0.178862     0.474748
1.17809   0.294574   0.158728   0.127328     0.203487
1.19294   0.276963   0.158728   0.127328     0.203487
1.30365   0.0955442   0.0506608   -0.077993     0.0930023
1.31305   0.0756005   0.0298378   -0.0793347     0.0847602
1.30857   0.116246   0.0466957   -0.0537395     0.0711929
1.2819   0.131132   0.0798375   -0.0359741     0.087568
1.25225   0.169453   0.0863541   -0.0338768     0.0927614
1.23906   0.193719   0.126621   0.0195661     0.128124
1.20473   0.257968   0.139117   0.0893682     0.165349
1.21636   0.237934   0.146428   0.0719374     0.163145
1.22758   0.216462   0.124402   0.0384354     0.130204
0.953216   0.713214   0.460737   -0.0819226     0.467963
0.946797   0.728419   0.460737   -0.0819226     0.467963
0.961025   0.745909   0.423688   -0.0765442     0.430547
0.986378   0.630588   0.508821   -0.302069     0.59173
0.997985   0.617097   0.508821   -0.302069     0.59173
1.00946   0.564722   0.602408   -0.494038     0.779082
1.00998   0.585409   0.627739   -0.372813     0.7301
0.967811   0.705783   0.42486   -0.0994885     0.436353
0.982391   0.697347   0.43775   -0.148293     0.462186
0.99519   0.651876   0.485013   -0.243686     0.54279
0.990849   0.921628   0.445034   0.252269     0.511561
0.985007   0.939198   0.590615   0.23899     0.637136
0.984073   0.956023   0.585721   0.526525     0.78759
0.991416   0.970264   0.585721   0.526525     0.78759
1.0007   0.98596   1.07917   0.62782     1.2485
1.01937   0.99941   0.041207   1.33627     1.3369
0.958762   0.764483   0.421514   -0.023459     0.422166
0.966863   0.797481   0.432808   0.0213815     0.433335
0.956725   0.781646   0.435839   -0.00753625     0.435904
0.975641   0.816839   0.424498   0.0436301     0.426735
0.981398   0.836873   0.434438   0.0915546     0.443981
0.986086   0.901799   0.485562   0.163105     0.512224
0.988844   0.879898   0.405299   0.140088     0.428826
0.990415   0.858294   0.405299   0.140088     0.428826
1.27373   0.153746   0.0798375   -0.0359741     0.087568
1.01589   0.545443   0.958926   -0.578794     1.12006
1.08016   0.415145   0.250142   0.519657     0.576727
1.06234   0.423669   0.250142   0.519657     0.576727
1.30168   0.134726   0.0665988   -0.0396099     0.0774877
1.10916   0.388582   0.144889   0.400176     0.425598
1.09846   0.407728   0.144889   0.400176     0.425598
1.01222   0.605834   0.511293   -0.438392     0.673505
1.13825   0.360917   0.17003   0.277518     0.325464
1.12796   0.380477   0.182317   0.313088     0.362304
1.31847   0.0245798   0.0203293   -0.0950282     0.0971784
1.3227   0.0507465   0.0298378   -0.0793347     0.0847602
1.159   0.35388   0.157227   0.274947     0.316727
1.17188   0.336635   0.129993   0.212283     0.248922
1.18335   0.315437   0.13292   0.141698     0.194283
0.995489   0.685896   0.439766   -0.178862     0.474748
1.00527   0.672564   0.439766   -0.178862     0.474748
1.20152   0.296647   0.13292   0.141698     0.194283
1.21698   0.277126   0.127097   0.112277     0.169587
1.32153   0.137785   0.0665988   -0.0396099     0.0774877
1.3274   0.0959817   0.0469442   -0.0678374     0.0824965
1.33723   0.0729406   0.0328569   -0.0781668     0.0847917
1.3379   0.117603   0.062358   -0.0255535     0.0673907
1.2984   0.154141   0.0798375   -0.0359741     0.087568
1.27973   0.173081   0.0851791   -0.00969452     0.0857291
1.26407   0.191913   0.106325   -0.00850508     0.106665
1.2527   0.213267   0.103596   0.0403201     0.111166
1.23064   0.257083   0.121337   0.0853792     0.148365
1.24192   0.235865   0.114619   0.0609833     0.129832
0.970184   0.72735   0.42486   -0.0994885     0.436353
0.98025   0.745302   0.412233   -0.0701462     0.418159
0.980128   0.763165   0.424479   -0.0504189     0.427463
1.02965   0.559673   0.501488   -0.659871     0.828806
1.00607   0.638623   0.457145   -0.317639     0.556665
1.01767   0.626378   0.457145   -0.317639     0.556665
1.02712   0.577789   0.519574   -0.605319     0.797727
1.02836   0.596656   0.423827   -0.428106     0.602415
0.987483   0.717082   0.396607   -0.0926218     0.407279
1.00271   0.706063   0.405141   -0.149223     0.431748
1.0156   0.659397   0.456958   -0.266602     0.529044
1.01232   0.970568   0.356348   0.606222     0.703199
1.00877   0.914308   0.445034   0.252269     0.511561
1.00876   0.934544   0.408085   0.384222     0.560499
1.00712   0.953577   0.585721   0.526525     0.78759
1.02505   0.983215   0.377876   0.678723     0.776824
1.03874   0.999125   0.013823   0.58422     0.584384
0.990633   0.803932   0.40972   0.0371882     0.411404
0.981181   0.782846   0.421514   -0.023459     0.422166
0.998445   0.824247   0.40972   0.0371882     0.411404
1.00286   0.842606   0.381715   0.112595     0.397975
1.00845   0.894518   0.385555   0.244585     0.456591
1.01137   0.874456   0.360409   0.140441     0.386805
1.01779   0.856233   0.360409   0.140441     0.386805
1.11704   0.40105   0.144889   0.400176     0.425598
1.03088   0.615378   0.423827   -0.428106     0.602415
1.13574   0.394708   0.104117   0.304635     0.321936
1.14758   0.374052   0.104117   0.304635     0.321936
1.34483   0.0489677   0.0180085   -0.0733725     0.0755501
1.33842   0.0259157   0.00620004   -0.0927319     0.0929389
1.16791   0.368916   0.130404   0.29187     0.319677
1.18257   0.353988   0.129993   0.212283     0.248922
1.1952   0.334225   0.133606   0.210036     0.248929
1.20985   0.316063   0.13292   0.141698     0.194283
1.01544   0.693435   0.405141   -0.149223     0.431748
1.02597   0.679898   0.374971   -0.231297     0.440569
1.22639   0.297107   0.127097   0.112277     0.169587
1.24231   0.277591   0.121337   0.0853792     0.148365
1.34683   0.142433   0.0604114   -0.014789     0.0621952
1.32384   0.160858   0.0604114   -0.014789     0.0621952
1.35983   0.06759   0.0325797   -0.0493695     0.0591505
1.35555   0.0939928   0.0422524   -0.0400295     0.0582033
1.36486   0.120915   0.0573952   -0.0140593     0.0590921
1.3047   0.17853   0.0797597   0.00326132     0.0798264
1.28771   0.192858   0.0875797   0.0182605     0.0894631
1.27897   0.211855   0.103596   0.0403201     0.111166
1.26582   0.231352   0.113195   0.0620815     0.129102
1.25767   0.256385   0.114619   0.0609833     0.129832
0.9943   0.735492   0.396607   -0.0926218     0.407279
1.00243   0.774838   0.392572   -0.0220207     0.39319
0.999827   0.755439   0.397681   -0.050655     0.400894
1.04543   0.571614   0.519574   -0.605319     0.797727
1.02627   0.646651   0.457145   -0.317639     0.556665
1.03747   0.63483   0.419733   -0.301695     0.51691
1.04537   0.589533   0.519574   -0.605319     0.797727
1.04763   0.607513   0.423827   -0.428106     0.602415
1.0099   0.725306   0.396607   -0.0926218     0.407279
1.02445   0.713577   0.396154   -0.158289     0.426607
1.0365   0.666322   0.374971   -0.231297     0.440569
1.03259   0.964601   0.356348   0.606222     0.703199
1.02902   0.908237   0.385555   0.244585     0.456591
1.02982   0.927106   0.295565   0.387826     0.487615
1.03014   0.945975   0.295565   0.387826     0.487615
1.04615   0.982391   0.101136   0.521014     0.530739
1.05811   0.99867   0.101136   0.521014     0.530739
1.05573   0.96956   0.230071   0.444353     0.500382
1.0147   0.813597   0.388677   0.0194883     0.389165
1.00778   0.793741   0.396688   -0.0111603     0.396845
1.02347   0.835177   0.381715   0.112595     0.397975
1.03093   0.889316   0.385555   0.244585     0.456591
1.04137   0.852396   0.337139   0.110815     0.354884
1.03589   0.871303   0.360409   0.140441     0.386805
1.04902   0.623794   0.342185   -0.416677     0.539175
1.15444   0.388368   0.104117   0.304635     0.321936
1.27632   0.245162   0.101491   0.0634504     0.119693
1.17307   0.381824   0.0946434   0.267329     0.283588
1.36401   0.0463346   0.0180085   -0.0733725     0.0755501
1.35835   0.0276175   0.0180085   -0.0733725     0.0755501
1.19159   0.374967   0.108519   0.228291     0.252771
1.23438   0.317265   0.112476   0.163282     0.198272
1.20421   0.352972   0.109494   0.194754     0.223424
1.21909   0.336564   0.11198   0.193545     0.223605
1.04696   0.686238   0.321708   -0.175255     0.366347
1.03676   0.700487   0.384944   -0.19293     0.430585
1.25156   0.299645   0.0921043   0.130687     0.159882
1.26747   0.280314   0.0965085   0.0840048     0.127948
1.36072   0.156188   0.0587053   -0.00429897     0.0588625
1.37735   0.145577   0.0573952   -0.0140593     0.0590921
1.34543   0.168673   0.0587053   -0.00429897     0.0588625
1.32698   0.186193   0.0797597   0.00326132     0.0798264
1.38107   0.0528789   0.00915689   -0.0594151     0.0601166
1.37947   0.0768259   0.0313694   -0.0340254     0.0462792
1.38247   0.100828   0.0313694   -0.0340254     0.0462792
1.39187   0.124131   0.0544522   -0.00485079     0.0546678
1.30709   0.206113   0.0863666   0.0365268     0.0937731
1.29295   0.23135   0.0863666   0.0365268     0.0937731
1.28596   0.259931   0.0872521   0.0857487     0.122335
1.01646   0.744769   0.393657   -0.0971319     0.405463
1.02674   0.784155   0.32794   0.0149667     0.328281
1.02167   0.764732   0.370068   -0.0356668     0.371783
1.06243   0.581743   0.388609   -0.552959     0.675856
1.04764   0.653211   0.326854   -0.253665     0.413739
1.05893   0.639998   0.317801   -0.365702     0.484496
1.06389   0.600993   0.36715   -0.44882     0.579861
1.06699   0.622215   0.27247   -0.342267     0.437478
1.03243   0.7332   0.330088   -0.0787104     0.339342
1.04731   0.720662   0.360389   -0.15509     0.392343
1.05784   0.672009   0.326854   -0.253665     0.413739
1.05005   0.902673   0.325084   0.236341     0.401916
1.05342   0.954478   0.230071   0.444353     0.500382
1.0509   0.920198   0.322684   0.328847     0.460722
1.05227   0.937641   0.295565   0.387826     0.487615
1.06986   0.982434   0.101136   0.521014     0.530739
1.07748   0.99805   0.0146794   0.45788     0.458116
1.07615   0.965803   0.193425   0.371745     0.419056
1.09684   0.997367   0.0172503   0.369556     0.369958
1.03687   0.820549   0.32586   0.0735155     0.33405
1.03315   0.802991   0.330362   0.0196522     0.330946
1.05043   0.834729   0.337139   0.110815     0.354884
1.06529   0.85026   0.29597   0.105464     0.314199
1.05488   0.885189   0.320643   0.182217     0.368802
1.07927   0.865259   0.235005   0.166289     0.287888
1.05938   0.868737   0.312908   0.139638     0.342652
1.07077   0.896465   0.22671   0.236543     0.327643
1.37822   0.029842   0.00915689   -0.0594151     0.0601166
1.20995   0.367705   0.0845281   0.212068     0.228293
1.25863   0.32183   0.0921043   0.130687     0.159882
1.24078   0.336837   0.0900789   0.146189     0.171713
1.22812   0.359965   0.0983665   0.181288     0.206255
1.06784   0.690706   0.321708   -0.175255     0.366347
1.05876   0.706512   0.321708   -0.175255     0.366347
1.27671   0.306413   0.0856776   0.103277     0.134189
1.29032   0.283439   0.0884938   0.0872615     0.124281
1.40509   0.145226   0.0575906   0.01091     0.0586149
1.39799   0.0328966   0.00915689   -0.0594151     0.0601166
1.39538   0.165614   0.0575906   0.01091     0.0586149
1.37102   0.172759   0.0617446   0.00706351     0.0621473
1.35115   0.190453   0.0712811   0.0259956     0.0758733
1.33471   0.20895   0.0712811   0.0259956     0.0758733
1.40128   0.0817684   0.0313694   -0.0340254     0.0462792
1.40041   0.0578886   0.0246106   -0.0368327     0.0442982
1.40797   0.105056   0.0413942   -0.0241455     0.0479217
1.41838   0.125364   0.0419833   -0.00758795     0.0426635
1.30966   0.267636   0.0848051   0.0753093     0.113417
1.32016   0.228457   0.0863666   0.0365268     0.0937731
1.3079   0.24743   0.092322   0.0700263     0.115875
1.05129   0.793629   0.330362   0.0196522     0.330946
1.03904   0.753129   0.330088   -0.0787104     0.339342
1.04486   0.77335   0.350827   -0.0532311     0.354843
1.08032   0.590189   0.196663   -0.483985     0.522415
1.06924   0.658832   0.326854   -0.253665     0.413739
1.07835   0.644115   0.27247   -0.342267     0.437478
1.0814   0.609363   0.298276   -0.409943     0.506973
1.08617   0.629285   0.27247   -0.342267     0.437478
1.05561   0.740465   0.330088   -0.0787104     0.339342
1.07207   0.726816   0.309628   -0.105353     0.32706
1.08029   0.676936   0.314499   -0.264345     0.410838
1.07234   0.912996   0.22671   0.236543     0.327643
1.0754   0.948141   0.193425   0.371745     0.419056
1.07434   0.93032   0.203071   0.285646     0.350473
1.09468   0.980835   0.0602985   0.310797     0.316592
1.09728   0.960976   0.117823   0.347804     0.36722
1.1162   0.996468   0.0602985   0.310797     0.316592
1.05918   0.815038   0.294025   0.0593709     0.299959
1.07544   0.833663   0.294025   0.0593709     0.299959
1.09006   0.85087   0.268397   0.0886856     0.28267
1.10062   0.870845   0.235005   0.166289     0.287888
1.08216   0.883043   0.235005   0.166289     0.287888
1.09228   0.902555   0.20005   0.183997     0.271799
1.26377   0.34298   0.0900789   0.146189     0.171713
1.28117   0.333658   0.0904646   0.128774     0.157374
1.24606   0.351733   0.084069   0.16889     0.188657
1.08846   0.692984   0.28666   -0.171227     0.333905
1.08075   0.70879   0.28666   -0.171227     0.333905
1.29821   0.323682   0.0771503   0.13101     0.152038
1.31248   0.289865   0.0751418   0.105284     0.129348
1.297   0.303071   0.0856776   0.103277     0.134189
1.42111   0.16537   0.0575906   0.01091     0.0586149
1.43072   0.146937   0.052292   0.0151432     0.0544405
1.41745   0.0375046   0.0246106   -0.0368327     0.0442982
1.44148   0.1276   0.047472   0.0064761     0.0479117
1.41285   0.183404   0.0609585   0.0212     0.0645398
1.39039   0.187512   0.0609585   0.0212     0.0645398
1.3723   0.195403   0.0699272   0.0216743     0.0732092
1.36079   0.212364   0.0739793   0.0446432     0.0864058
1.34655   0.230285   0.0739793   0.0446432     0.0864058
1.42091   0.0876982   0.0332547   -0.0242858     0.0411785
1.42192   0.0640006   0.0246106   -0.0368327     0.0442982
1.43579   0.105173   0.0419833   -0.00758795     0.0426635
1.32996   0.276376   0.0848051   0.0753093     0.113417
1.3321   0.251249   0.0848051   0.0753093     0.113417
1.07504   0.800978   0.273688   0.00359203     0.273711
1.06845   0.780904   0.273688   0.00359203     0.273711
1.06194   0.761069   0.329662   -0.0792675     0.339058
1.09867   0.597601   0.196663   -0.483985     0.522415
1.09122   0.664597   0.255134   -0.276823     0.376463
1.09807   0.649249   0.224457   -0.317422     0.388765
1.09909   0.615406   0.189748   -0.374841     0.420131
1.10492   0.63398   0.224457   -0.317422     0.388765
1.0782   0.749191   0.309628   -0.105353     0.32706
1.09209   0.739292   0.25443   -0.0795367     0.266572
1.09672   0.722412   0.269061   -0.140824     0.303686
1.10544   0.684837   0.269776   -0.245633     0.364849
1.13551   0.99491   0.0647947   0.275296     0.282818
1.0965   0.922097   0.203071   0.285646     0.350473
1.09738   0.940847   0.144633   0.262612     0.299806
1.11675   0.953   0.0985416   0.250435     0.269125
1.1197   0.973915   0.0602985   0.310797     0.316592
1.08745   0.819294   0.242879   0.0266495     0.244336
1.10243   0.835715   0.258341   0.0530743     0.263737
1.1141   0.855297   0.235035   0.0841164     0.249633
1.124   0.8759   0.182187   0.14715     0.23419
1.10923   0.890349   0.20005   0.183997     0.271799
1.11581   0.910678   0.20005   0.183997     0.271799
1.10436   0.705388   0.264699   -0.184808     0.322831
1.46236   0.112881   0.0500371   0.0105787     0.0511432
1.43696   0.185768   0.0597479   0.0376233     0.0706069
1.33092   0.301563   0.0751418   0.105284     0.129348
1.45412   0.150236   0.0512288   0.022163     0.0558174
1.31482   0.312994   0.0751418   0.105284     0.129348
1.44625   0.168344   0.0572948   0.0177396     0.0599782
1.43584   0.045351   0.0149079   -0.0351774     0.0382059
1.45837   0.131587   0.0500371   0.0105787     0.0511432
1.4264   0.202455   0.0597479   0.0376233     0.0706069
1.40534   0.201438   0.0634348   0.0345732     0.0722446
1.36079   0.247667   0.0766167   0.0563135     0.0950859
1.38816   0.212669   0.0695557   0.0343104     0.0775577
1.37478   0.230837   0.0739793   0.0446432     0.0864058
1.44564   0.0579466   0.0307519   -0.0217005     0.0376377
1.43892   0.0805521   0.0307519   -0.0217005     0.0376377
1.45835   0.0917777   0.0387828   -0.00525647     0.0391374
1.34648   0.289404   0.0734506   0.0935217     0.118917
1.34946   0.265402   0.0807652   0.0841932     0.116668
1.09819   0.805938   0.245888   0.0226352     0.246928
1.09195   0.787863   0.273688   0.00359203     0.273711
1.08607   0.76847   0.295494   -0.0688179     0.303402
1.11723   0.604464   0.135172   -0.381892     0.405109
1.11241   0.667799   0.205806   -0.214036     0.296931
1.11849   0.651518   0.224457   -0.317422     0.388765
1.11763   0.620223   0.135172   -0.381892     0.405109
1.12285   0.636293   0.194379   -0.29329     0.351855
1.10439   0.757097   0.25443   -0.0795367     0.266572
1.11247   0.737534   0.25443   -0.0795367     0.266572
1.12101   0.720546   0.240823   -0.153575     0.285624
1.12595   0.702323   0.207013   -0.152169     0.256924
1.12895   0.684293   0.205806   -0.214036     0.296931
1.15472   0.992369   0.0353667   0.266532     0.268869
1.14108   0.975721   0.0647947   0.275296     0.282818
1.12202   0.933485   0.0985416   0.250435     0.269125
1.13981   0.954716   0.0985416   0.250435     0.269125
1.11662   0.819712   0.245888   0.0226352     0.246928
1.1282   0.839787   0.223213   0.0507915     0.228918
1.13806   0.859633   0.193672   0.125079     0.23055
1.13662   0.917585   0.133049   0.19309     0.23449
1.146   0.878927   0.142108   0.137345     0.197631
1.13673   0.89671   0.182187   0.14715     0.23419
1.41484   0.218461   0.0681509   0.0428125     0.0804826
1.38948   0.248722   0.0730932   0.0581529     0.0934044
1.37579   0.262953   0.0753787   0.0792638     0.109383
1.4025   0.233881   0.0697375   0.0609266     0.0926032
1.45551   0.0704857   0.0387828   -0.00525647     0.0391374
1.36145   0.276528   0.0753787   0.0792638     0.109383
1.11534   0.797448   0.245888   0.0226352     0.246928
1.11018   0.777215   0.252498   -0.0181706     0.253151
1.1359   0.611021   0.135172   -0.381892     0.405109
1.13416   0.666191   0.205806   -0.214036     0.296931
1.13977   0.647624   0.173358   -0.294579     0.341804
1.13735   0.627728   0.154867   -0.331982     0.366328
1.12514   0.751983   0.230742   -0.0893848     0.24745
1.12991   0.768604   0.229901   -0.0372768     0.232903
1.13577   0.736842   0.198527   -0.117707     0.230798
1.14586   0.719175   0.198527   -0.117707     0.230798
1.14842   0.70031   0.174334   -0.151568     0.231009
1.15073   0.681667   0.184922   -0.219981     0.287381
1.17381   0.989064   0.0601882   0.226895     0.234742
1.1605   0.970331   0.0601882   0.226895     0.234742
1.13651   0.807849   0.210081   0.0256115     0.211637
1.14977   0.933945   0.133049   0.19309     0.23449
1.16669   0.95003   0.0751892   0.199781     0.213462
1.14445   0.82661   0.210081   0.0256115     0.211637
1.15422   0.845889   0.18158   0.0919536     0.203535
1.16224   0.866561   0.134183   0.115716     0.177187
1.15823   0.912112   0.133049   0.19309     0.23449
1.16543   0.890308   0.142108   0.137345     0.197631
1.13373   0.786652   0.229901   -0.0372768     0.232903
1.15279   0.795712   0.191443   0.00152082     0.191449
1.15465   0.617357   0.133994   -0.291193     0.320543
1.15525   0.664845   0.147781   -0.234115     0.276856
1.15976   0.649526   0.147781   -0.234115     0.276856
1.15549   0.633911   0.116401   -0.257214     0.282326
1.14712   0.756686   0.204149   -0.0578481     0.212187
1.15672   0.7765   0.204149   -0.0578481     0.212187
1.16499   0.726652   0.166636   -0.10978     0.199548
1.15784   0.740571   0.166636   -0.10978     0.199548
1.17244   0.712719   0.174334   -0.151568     0.231009
1.16814   0.694818   0.174334   -0.151568     0.231009
1.17363   0.678512   0.145212   -0.198168     0.245676
1.21204   0.982741   0.029477   0.194711     0.19693
1.19288   0.985645   0.0389513   0.217432     0.220893
1.18357   0.966839   0.0751892   0.199781     0.213462
1.16173   0.813459   0.158513   0.036056     0.162562
1.17525   0.929666   0.102542   0.196962     0.222056
1.19268   0.946427   0.0751892   0.199781     0.213462
1.17125   0.831963   0.142209   0.0598817     0.154302
1.1796   0.851848   0.142209   0.0598817     0.154302
1.18496   0.873009   0.124599   0.104893     0.162873
1.18264   0.909297   0.115461   0.164903     0.201307
1.18973   0.891502   0.124599   0.104893     0.162873
1.17421   0.79602   0.15202   0.00848752     0.152256
1.17342   0.623643   0.116401   -0.257214     0.282326
1.1765   0.660353   0.107173   -0.225888     0.250023
1.17604   0.641374   0.116401   -0.257214     0.282326
1.18367   0.777743   0.158025   -0.0458162     0.164533
1.17133   0.758282   0.158025   -0.0458162     0.164533
1.18257   0.737517   0.166636   -0.10978     0.199548
1.19626   0.719162   0.149237   -0.105577     0.182806
1.19144   0.695498   0.145376   -0.144682     0.205103
1.19466   0.672535   0.116848   -0.170106     0.206372
1.2313   0.980626   0.039046   0.172139     0.176512
1.20954   0.964582   0.0487348   0.187903     0.194121
1.18747   0.816368   0.15202   0.00848752     0.152256
1.20062   0.925124   0.0993665   0.138369     0.170352
1.21795   0.94206   0.0519414   0.134805     0.144466
1.19766   0.83667   0.142209   0.0598817     0.154302
1.20425   0.858923   0.118001   0.056763     0.130944
1.20941   0.881235   0.121175   0.0776464     0.143918
1.20809   0.903666   0.0963928   0.124808     0.157698
1.198   0.798353   0.15202   0.00848752     0.152256
1.19214   0.630058   0.0812401   -0.222502     0.23687
1.19467   0.650807   0.101412   -0.198573     0.222969
1.2083   0.778801   0.135165   -0.026431     0.137725
1.19577   0.758953   0.158025   -0.0458162     0.164533
1.21356   0.659888   0.101412   -0.198573     0.222969
1.20779   0.741587   0.138274   -0.0760116     0.157789
1.21721   0.725671   0.112858   -0.115358     0.161383
1.21456   0.704405   0.129701   -0.143238     0.193234
1.21421   0.682827   0.116848   -0.170106     0.206372
1.25063   0.979208   0.0122076   0.166614     0.16706
1.2355   0.959373   0.0374516   0.164153     0.168371
1.21582   0.819374   0.13537   0.00217214     0.135387
1.22549   0.919045   0.0519414   0.134805     0.144466
1.24278   0.937174   0.0519414   0.134805     0.144466
1.22307   0.843784   0.126999   0.0248482     0.129407
1.22855   0.868084   0.114191   0.0520105     0.125478
1.23254   0.893772   0.0753586   0.0969536     0.122796
1.21934   0.798155   0.13537   0.00217214     0.135387
1.21074   0.636792   0.101412   -0.198573     0.222969
1.22918   0.643998   0.0742299   -0.172456     0.187753
1.23312   0.782956   0.115795   -0.041434     0.122984
1.2216   0.761285   0.138274   -0.0760116     0.157789
1.23378   0.669002   0.0742299   -0.172456     0.187753
1.23466   0.741889   0.125412   -0.0964058     0.158184
1.23364   0.717775   0.112858   -0.115358     0.161383
1.23654   0.692752   0.107893   -0.148824     0.183819
1.26998   0.978213   0.00724932   0.141304     0.14149
1.28934   0.977365   0.00529551   0.121004     0.12112
1.26101   0.957433   0.0297039   0.13894     0.14208
1.2625   0.941502   0.0472285   0.112594     0.122098
1.24026   0.806521   0.0990764   0.00738396     0.0993511
1.24307   0.829267   0.0990764   0.00738396     0.0993511
1.24863   0.913576   0.0579214   0.101842     0.117161
1.26334   0.925575   0.0472285   0.112594     0.122098
1.2477   0.853314   0.094683   0.0518144     0.107933
1.2525   0.876244   0.094683   0.0518144     0.107933
1.25787   0.896453   0.0753586   0.0969536     0.122796
1.24704   0.709407   0.0941008   -0.118186     0.151073
1.24737   0.65177   0.0742299   -0.172456     0.187753
1.25768   0.789229   0.10135   -0.0374042     0.108032
1.24669   0.766091   0.10135   -0.0374042     0.108032
1.25733   0.749513   0.112742   -0.081675     0.139218
1.25717   0.677487   0.0913225   -0.158805     0.183191
1.25591   0.726915   0.0901942   -0.106122     0.139272
1.26035   0.700969   0.083   -0.128537     0.153005
1.2859   0.960575   0.0241514   0.111582     0.114166
1.32804   0.975383   0.00519921   0.0932589     0.0934037
1.30869   0.976463   0.0151237   0.103117     0.10422
1.28188   0.938132   0.0241514   0.111582     0.114166
1.26618   0.814833   0.0898894   -0.0151739     0.0911611
1.2667   0.84037   0.0895548   0.0303691     0.094564
1.27733   0.911478   0.0512488   0.070811     0.0874107
1.27333   0.862655   0.0895548   0.0303691     0.094564
1.2772   0.886295   0.0525964   0.073142     0.0900896
1.28154   0.830325   0.0869638   0.00893727     0.0874218
1.26529   0.660182   0.0716158   -0.151389     0.167474
1.2819   0.795527   0.0898894   -0.0151739     0.0911611
1.27387   0.768892   0.10135   -0.0374042     0.108032
1.27594   0.742062   0.0846893   -0.0877408     0.121946
1.28288   0.669238   0.0770912   -0.148792     0.167578
1.27907   0.691129   0.083   -0.128537     0.153005
1.27698   0.716354   0.0930848   -0.109226     0.14351
1.30505   0.949043   0.0151237   0.103117     0.10422
1.34737   0.974042   0.00645717   0.093178     0.0934015
1.32682   0.958102   0.0151237   0.103117     0.10422
1.30141   0.923819   0.0512488   0.070811     0.0874107
1.2965   0.820129   0.0898894   -0.0151739     0.0911611
1.29482   0.847532   0.0869638   0.00893727     0.0874218
1.29932   0.898753   0.0512488   0.070811     0.0874107
1.29773   0.873311   0.0528701   0.0524541     0.074476
1.30404   0.800256   0.0772959   -0.0302853     0.0830172
1.29932   0.778625   0.0772959   -0.0302853     0.0830172
1.29599   0.755811   0.0800639   -0.0710801     0.107064
1.29377   0.731034   0.0846893   -0.0877408     0.121946
1.30015   0.678902   0.0709244   -0.116119     0.136066
1.29733   0.704541   0.0709244   -0.116119     0.136066
1.32223   0.814505   0.078077   -0.00301154     0.0781351
1.36667   0.972342   0.0069193   0.0786685     0.0789722
1.32488   0.935398   0.0315863   0.068585     0.0755089
1.34836   0.949745   0.0188834   0.0596162     0.0625353
1.32195   0.91096   0.0315863   0.068585     0.0755089
1.31967   0.837506   0.078077   -0.00301154     0.0781351
1.31969   0.8615   0.0521047   0.033962     0.0621957
1.32062   0.886268   0.0521047   0.033962     0.0621957
1.32266   0.790561   0.0772959   -0.0302853     0.0830172
1.32086   0.766346   0.0759944   -0.0608206     0.097336
1.31414   0.742849   0.0800639   -0.0710801     0.107064
1.30958   0.72308   0.077161   -0.0934559     0.121193
1.31713   0.707766   0.077161   -0.0934559     0.121193
1.31707   0.689172   0.0709244   -0.116119     0.136066
1.34438   0.804785   0.0726451   -0.0158338     0.0743506
1.34419   0.82823   0.0726451   -0.0158338     0.0743506
1.38592   0.970117   0.00775709   0.0672409     0.0676869
1.37149   0.951563   0.0188834   0.0596162     0.0625353
1.34431   0.922947   0.0315863   0.068585     0.0755089
1.36252   0.932648   0.0344223   0.0487665     0.0596914
1.34289   0.899502   0.0435042   0.0352716     0.0560063
1.34401   0.851814   0.0575   0.00144774     0.0575182
1.34264   0.874936   0.0521047   0.033962     0.0621957
1.3429   0.782489   0.0685347   -0.048291     0.0838393
1.33463   0.746334   0.0759944   -0.0608206     0.097336
1.34356   0.762991   0.0716645   -0.0597707     0.0933185
1.32981   0.72386   0.0706848   -0.0749011     0.102988
1.33359   0.700058   0.075734   -0.0929894     0.119928
1.36591   0.793082   0.0650657   -0.0422497     0.0775795
1.36695   0.816855   0.0569811   -0.0114149     0.0581132
1.36752   0.84119   0.0575   0.00144774     0.0575182
1.39136   0.951016   0.0179838   0.0508019     0.0538911
1.40505   0.967046   0.0205005   0.0467618     0.0510581
1.38339   0.931515   0.0338468   0.0409111     0.0530973
1.36785   0.911066   0.0344223   0.0487665     0.0596914
1.36147   0.888485   0.0435042   0.0352716     0.0560063
1.36867   0.867025   0.0509176   0.0177822     0.0539333
1.36282   0.771387   0.066097   -0.0573522     0.0875105
1.34755   0.731514   0.0706848   -0.0749011     0.102988
1.35898   0.747472   0.0656887   -0.0749431     0.0996568
1.34966   0.711616   0.0681602   -0.0942053     0.116277
1.3864   0.777059   0.0623662   -0.0572788     0.0846782
1.38818   0.803202   0.0587618   -0.0242324     0.0635622
1.39043   0.827853   0.0587618   -0.0242324     0.0635622
1.42386   0.962413   0.0157619   0.0347755     0.0381808
1.44241   0.953951   0.0157619   0.0347755     0.0381808
1.39048   0.852885   0.0468083   0.00507589     0.0470827
1.40723   0.939666   0.0266653   0.0361037     0.0448833
1.39382   0.87408   0.0468083   0.00507589     0.0470827
1.3952   0.91374   0.0338468   0.0409111     0.0530973
1.38327   0.891763   0.0417681   0.0342635     0.0540237
1.3767   0.757764   0.066097   -0.0573522     0.0875105
1.3801   0.736887   0.0656887   -0.0749431     0.0996568
1.36519   0.72388   0.0671759   -0.0846087     0.108033
1.39432   0.750645   0.064286   -0.0661277     0.0922256
1.40774   0.765188   0.0623662   -0.0572788     0.0846782
1.40625   0.789924   0.0627874   -0.0456225     0.0776123
1.40909   0.827247   0.0582956   -0.0248726     0.06338
1.41125   0.844238   0.0509292   -0.00621292     0.0513068
1.41378   0.810778   0.0587618   -0.0242324     0.0635622
1.42899   0.938894   0.0157619   0.0347755     0.0381808
1.45162   0.942143   0.0287375   0.0226576     0.0365952
1.41564   0.8659   0.0482485   0.00133255     0.0482669
1.4187   0.917667   0.0380254   0.0199105     0.0429227
1.40985   0.893109   0.0411751   0.00699716     0.0417654
1.43197   0.796465   0.0627874   -0.0456225     0.0776123
1.4203   0.780483   0.0627874   -0.0456225     0.0776123
1.44269   0.813097   0.0589508   -0.0378252     0.0700424
1.43494   0.847897   0.0544714   -0.019084     0.0577177
1.4287   0.828555   0.0581498   -0.0278753     0.0644859
1.44259   0.921796   0.0367035   0.00538577     0.0370965
1.46084   0.930344   0.0367035   0.00538577     0.0370965
1.44227   0.866128   0.0482485   0.00133255     0.0482669
1.42925   0.882738   0.0482485   0.00133255     0.0482669
1.43589   0.902471   0.0424488   0.00866096     0.0433233
1.46038   0.848467   0.0507622   -0.0227338     0.0556203
1.45225   0.830424   0.0544714   -0.019084     0.0577177
1.46399   0.90858   0.0367035   0.00538577     0.0370965
1.46456   0.867745   0.0496645   -0.0106548     0.0507945
1.45047   0.886958   0.04916   -0.00342713     0.0492793
1.46853   0.887065   0.0421117   -0.00857361     0.0429756
166  178  201  
216  178  215  
256  257  215  
241  286  242  
216  241  201  
216  259  241  
201  202  166  
216  201  178  
241  259  286  
257  259  216  
256  305  257  
367  433  368  
201  241  202  
257  306  259  
215  257  216  
256  304  305  
501  433  431  
568  501  502  
432  433  501  
437  432  500  
373  368  432  
259  307  312  
306  367  368  
305  306  257  
366  305  304  
366  367  305  
347  312  374  
202  241  242  
259  312  286  
366  304  303  
573  506  504  
375  373  438  
312  313  374  
307  368  313  
368  433  432  
313  368  373  
307  306  368  
370  309  308  
372  370  310  
365  366  303  
370  365  309  
369  431  365  
347  348  287  
286  347  287  
374  412  347  
286  287  242  
310  370  308  
306  305  367  
303  309  365  
364  311  302  
429  364  398  
429  371  364  
311  258  302  
434  370  435  
502  434  435  
431  366  365  
308  258  310  
707  641  639  
772  707  710  
772  708  707  
872  873  809  
679  680  614  
576  642  613  
745  808  746  
642  709  679  
773  808  745  
613  548  547  
834  836  771  
706  770  771  
898  900  836  
835  898  834  
899  963  964  
835  899  898  
958  959  1020  
897  958  962  
897  893  958  
966  1025  965  
902  839  900  
964  966  902  
898  964  900  
963  1024  964  
965  901  902  
810  808  773  
871  931  932  
838  871  810  
773  838  810  
837  901  838  
901  931  871  
933  873  872  
775  710  771  
775  772  710  
839  775  836  
837  772  775  
871  838  901  
774  772  837  
838  774  837  
773  709  774  
708  641  707  
639  643  707  
640  575  641  
508  500  567  
572  508  567  
504  506  438  
500  504  437  
508  573  504  
568  500  501  
569  568  502  
567  500  568  
635  567  568  
636  635  570  
637  572  635  
572  577  508  
635  572  567  
637  703  705  
439  479  412  
642  679  613  
640  642  576  
574  640  576  
641  708  640  
709  773  745  
708  709  642  
708  774  709  
548  480  547  
498  499  566  
436  371  430  
258  311  310  
302  331  364  
534  466  467  
429  465  497  
371  429  430  
398  465  429  
398  400  465  
571  570  569  
633  634  571  
565  633  566  
565  632  633  
636  703  635  
634  636  571  
566  633  571  
701  704  703  
702  701  634  
702  766  701  
634  701  636  
766  704  701  
893  833  832  
769  703  704  
833  770  769  
706  638  705  
637  635  703  
893  897  833  
577  639  573  
637  638  572  
706  643  638  
635  568  569  
313  312  307  
375  374  313  
373  375  313  
438  505  439  
507  547  479  
439  507  479  
506  505  438  
437  504  438  
573  639  575  
575  639  641  
506  575  574  
506  573  575  
576  613  547  
505  574  507  
640  708  642  
480  413  479  
412  348  347  
375  439  374  
479  413  412  
432  501  500  
366  431  367  
829  797  860  
632  565  564  
698  632  631  
632  699  633  
831  832  767  
636  570  571  
398  331  333  
307  259  306  
439  505  507  
374  439  412  
375  438  439  
437  438  373  
432  437  373  
500  508  504  
574  575  640  
507  574  576  
505  506  574  
312  347  286  
398  364  331  
771  836  775  
706  771  710  
769  705  703  
833  769  768  
770  705  769  
835  770  833  
834  771  770  
643  706  710  
707  643  710  
639  577  643  
638  637  705  
766  832  768  
704  766  768  
769  704  768  
703  636  701  
702  764  767  
797  829  765  
767  832  766  
895  831  830  
895  960  896  
893  896  958  
370  369  365  
501  431  434  
433  367  431  
412  413  348  
400  333  332  
503  571  569  
564  631  632  
499  564  565  
534  536  603  
767  830  831  
702  767  766  
764  830  767  
434  502  501  
369  434  431  
369  370  434  
372  435  370  
311  372  310  
436  430  498  
311  371  372  
311  364  371  
498  566  503  
435  436  503  
430  499  498  
479  547  480  
569  570  635  
503  566  571  
435  503  502  
436  372  371  
503  436  498  
435  372  436  
698  699  632  
502  503  569  
499  565  566  
429  497  430  
602  601  667  
602  535  601  
733  668  667  
670  671  631  
668  669  602  
667  668  602  
733  734  668  
735  796  736  
668  734  669  
733  732  795  
461  467  466  
462  532  460  
531  467  461  
603  536  604  
564  603  631  
564  534  603  
497  534  564  
430  497  499  
465  534  497  
465  466  534  
461  399  460  
576  547  507  
709  745  679  
614  548  613  
399  400  332  
393  399  332  
735  669  734  
796  735  734  
736  671  735  
679  614  613  
400  466  465  
333  400  398  
399  466  400  
394  460  393  
462  395  396  
839  836  900  
837  839  901  
837  775  839  
532  461  460  
533  532  463  
531  461  532  
536  531  535  
461  466  399  
536  467  531  
536  534  467  
809  808  872  
679  745  680  
866  924  865  
867  866  803  
922  984  925  
983  1044  1043  
918  923  926  
988  1044  983  
1048  1047  986  
1049  1044  988  
1116  1049  1047  
1116  1117  1049  
923  918  864  
985  923  924  
986  985  924  
988  983  926  
985  988  926  
1243  1179  1245  
1154  1177  1221  
1157  1154  1221  
1087  1083  1154  
1110  1179  1177  
1022  1019  1083  
1109  1111  1179  
988  1047  1049  
926  923  985  
980  926  983  
980  918  926  
985  986  1047  
1112  1049  1117  
1178  1112  1117  
1111  1044  1112  
1289  1291  1354  
1177  1243  1221  
1309  1373  1353  
577  572  638  
643  577  638  
573  508  577  
764  765  830  
699  764  702  
698  700  764  
700  671  736  
764  700  765  
698  671  700  
699  698  764  
634  699  702  
634  633  699  
631  671  698  
499  497  564  
670  604  669  
669  604  602  
462  396  463  
532  462  463  
460  394  462  
933  996  934  
873  933  934  
1025  993  965  
1092  1025  1026  
1093  1092  1026  
1121  1053  1092  
1053  993  1025  
1092  1053  1025  
1161  1121  1092  
1162  1161  1093  
1162  1229  1161  
1192  1190  1255  
1161  1189  1121  
1229  1254  1189  
1055  995  1053  
774  708  772  
871  932  874  
745  746  680  
874  932  935  
933  874  935  
810  871  874  
808  810  872  
773  774  838  
809  746  808  
964  902  900  
1026  966  1024  
1026  1025  966  
966  965  902  
993  931  965  
468  405  473  
459  458  468  
402  336  335  
464  529  533  
396  464  463  
397  458  464  
469  459  468  
469  537  530  
334  336  401  
469  468  538  
1229  1189  1161  
996  997  934  
935  996  933  
935  998  996  
402  401  336  
405  402  340  
405  468  402  
996  1056  997  
932  994  935  
993  995  932  
901  965  931  
1092  1093  1161  
1053  1121  1122  
1056  1125  1057  
997  1056  1057  
998  1058  1056  
994  1054  998  
1193  1194  1126  
1058  1127  1125  
1258  1260  1324  
1127  1195  1193  
1191  1256  1195  
335  340  402  
1122  1189  1190  
739  730  740  
802  739  801  
793  730  739  
857  793  802  
865  864  802  
859  798  796  
858  859  795  
858  919  859  
731  666  665  
599  667  600  
605  599  537  
666  667  599  
732  733  666  
857  794  793  
795  796  734  
794  795  732  
859  919  861  
794  858  795  
794  857  858  
731  794  732  
857  918  858  
859  796  795  
861  798  859  
921  861  919  
980  921  919  
981  982  921  
920  860  861  
860  797  798  
736  765  700  
736  797  765  
670  735  671  
796  797  736  
397  396  330  
401  397  334  
458  459  529  
401  458  397  
401  468  458  
539  605  537  
606  539  538  
606  674  607  
600  667  601  
530  600  529  
537  599  600  
401  402  468  
343  342  280  
281  343  280  
543  542  474  
475  543  474  
544  610  543  
278  340  335  
278  279  341  
810  874  872  
872  874  933  
993  932  931  
994  998  935  
995  994  932  
995  1055  1054  
998  1056  996  
321  385  322  
451  452  387  
450  519  449  
387  450  384  
452  520  450  
649  715  678  
590  658  589  
724  725  787  
843  907  870  
807  843  870  
785  786  849  
807  779  843  
723  724  786  
658  723  657  
589  658  657  
591  659  658  
850  913  912  
843  785  849  
787  788  851  
786  787  850  
723  786  785  
724  787  786  
658  724  723  
659  725  724  
788  789  852  
725  788  787  
725  726  788  
868  927  922  
862  863  922  
928  869  929  
805  742  741  
806  805  743  
863  862  800  
922  863  868  
800  742  805  
863  800  805  
862  799  800  
779  715  722  
656  587  588  
675  649  678  
608  587  649  
675  608  649  
609  541  608  
991  930  992  
927  928  989  
870  930  929  
869  870  929  
744  807  806  
744  715  779  
907  930  870  
198  199  236  
404  338  339  
404  383  448  
470  403  404  
345  285  283  
337  345  284  
276  337  284  
239  276  284  
237  277  276  
338  404  403  
408  409  476  
475  408  476  
342  343  408  
337  403  345  
470  472  410  
541  609  546  
588  587  517  
518  588  517  
589  657  588  
385  449  383  
520  591  590  
869  806  807  
870  869  807  
928  868  869  
610  606  542  
611  610  544  
672  674  606  
676  672  610  
676  738  672  
801  739  740  
864  857  802  
924  923  865  
918  919  858  
865  923  864  
980  919  918  
733  795  734  
473  405  406  
542  473  474  
538  468  473  
606  538  542  
532  601  531  
464  533  463  
529  600  533  
396  397  464  
530  537  600  
459  530  529  
459  469  530  
341  340  278  
280  342  279  
406  405  340  
342  408  407  
474  473  406  
407  474  406  
1056  1058  1125  
346  285  345  
408  343  409  
407  341  342  
341  279  342  
281  282  344  
2359  2296  2295  
2481  2539  2478  
2480  2540  2541  
2540  2599  2541  
2361  2298  2297  
2535  2536  2476  
2245  2247  2188  
2119  2180  2177  
2307  2369  2309  
2474  2534  2533  
2417  2475  2474  
2418  2356  2419  
2292  2355  2354  
2293  2356  2355  
2419  2423  2478  
2475  2418  2476  
2356  2361  2419  
2536  2534  2475  
2075  2133  2074  
2009  2072  2073  
2248  2189  2247  
2131  2130  2189  
2190  2131  2189  
2132  2073  2131  
2071  2069  2128  
2237  2179  2236  
2297  2237  2296  
2239  2179  2237  
2293  2233  2238  
2361  2356  2298  
2354  2308  2292  
2180  2178  2239  
2238  2180  2239  
2055  2054  1992  
2117  2055  2113  
2116  2054  2055  
2178  2116  2117  
2118  2057  2056  
2180  2118  2178  
2119  2058  2057  
2057  2058  1995  
1993  2056  1994  
2118  2119  2057  
2115  2058  2119  
2068  2006  2058  
2127  2068  2115  
2005  1944  2006  
2053  2052  1990  
2062  2112  2051  
2113  2052  2053  
2117  2113  2176  
2117  2116  2055  
2178  2117  2179  
2239  2178  2179  
2180  2119  2118  
2055  2052  2113  
2055  1992  2052  
2178  2118  2116  
1993  1991  2054  
1991  1932  1931  
2054  1991  1992  
1993  1932  1991  
2056  2057  1994  
2116  2056  2054  
2116  2118  2056  
1933  1932  1993  
1883  1869  1934  
1884  1823  1821  
1801  1803  1740  
1802  1863  1800  
1864  1803  1801  
1933  1870  1868  
1679  1681  1680  
1614  1679  1615  
1676  1739  1679  
1805  1807  1743  
1866  1867  1804  
1868  1807  1805  
1806  1757  1742  
1742  1696  1680  
1743  1742  1681  
1757  1696  1742  
1820  1757  1806  
1758  1698  1757  
1739  1676  1677  
1740  1739  1678  
1741  1681  1679  
1805  1741  1804  
1679  1680  1615  
1743  1681  1741  
1743  1806  1742  
1929  1928  1988  
1989  1929  1988  
1931  1866  1929  
896  960  959  
829  895  830  
765  829  830  
860  894  829  
860  920  894  
796  798  797  
894  960  895  
894  957  960  
829  894  895  
920  957  894  
982  1019  957  
861  921  920  
857  864  918  
1248  1184  1247  
1310  1244  1249  
1243  1245  1309  
1288  1243  1309  
1177  1179  1243  
1180  1178  1244  
1179  1180  1245  
1179  1111  1180  
1180  1111  1112  
1117  1116  1183  
1184  1117  1183  
1178  1180  1112  
1041  983  1043  
1109  1041  1043  
981  980  1041  
988  985  1047  
1048  1046  1115  
1019  1022  961  
981  1042  982  
1042  1083  1019  
1109  1043  1111  
1083  1109  1110  
1042  1041  1109  
920  921  982  
980  983  1041  
1157  1222  1155  
1087  1157  1088  
1221  1224  1157  
1127  1058  1123  
1126  1125  1193  
1126  1057  1125  
961  1021  960  
1019  961  957  
1022  1021  961  
1084  1089  1090  
1222  1223  1156  
1288  1224  1221  
1289  1354  1290  
1288  1291  1224  
1288  1353  1291  
1293  1228  1226  
1357  1293  1292  
1295  1228  1293  
1360  1295  1358  
1230  1228  1295  
1223  1227  1225  
1222  1224  1289  
1155  1222  1156  
1157  1224  1222  
1290  1227  1223  
1289  1290  1223  
1222  1289  1223  
1224  1291  1289  
1354  1355  1290  
1354  1418  1355  
961  960  957  
1155  1156  1089  
1085  1155  1084  
1088  1157  1155  
1085  1086  1155  
1087  1154  1157  
964  1024  966  
958  1020  962  
1023  1090  1024  
902  901  839  
896  832  831  
896  893  832  
895  896  831  
959  958  896  
1021  959  960  
1020  1085  1023  
705  770  706  
832  833  768  
835  834  770  
897  835  833  
897  899  835  
964  898  899  
898  836  834  
1749  1688  1687  
2184  2242  2183  
2299  2305  2244  
2302  2242  2243  
2305  2302  2243  
2304  2365  2302  
2303  2357  2294  
2366  2365  2304  
2428  2477  2420  
2295  2236  2235  
2237  2236  2296  
2234  2174  2183  
2234  2175  2174  
2295  2235  2294  
2236  2176  2235  
2176  2113  2114  
344  285  346  
281  344  343  
282  285  344  
1193  1195  1258  
239  283  238  
409  343  344  
411  477  476  
410  411  346  
478  477  411  
346  411  409  
282  240  285  
1387  1389  1451  
1325  1387  1388  
1326  1389  1387  
1260  1326  1324  
1322  1385  1326  
283  285  240  
238  283  240  
284  345  283  
200  239  238  
403  470  410  
345  403  410  
337  338  403  
1451  1513  1450  
1388  1451  1450  
1389  1448  1453  
1814  1876  1813  
1941  1938  1879  
1939  1876  1877  
1999  1939  1998  
2061  1999  1998  
1987  1990  1930  
1987  2051  1990  
523  521  593  
594  523  593  
520  452  523  
1410  1409  1345  
1474  1475  1410  
1543  1542  1479  
1665  1666  1601  
1517  1516  1456  
1517  1579  1516  
1537  1538  1475  
1586  1648  1649  
1601  1641  1578  
1601  1666  1641  
1600  1664  1665  
1538  1600  1601  
1542  1605  1600  
1666  1648  1641  
1578  1641  1579  
1729  1794  1730  
1728  1729  1665  
1728  1793  1729  
1772  1833  1773  
1711  1772  1773  
1730  1794  1795  
1665  1729  1666  
1795  1858  1833  
1745  1771  1810  
1747  1745  1810  
1811  1747  1810  
1746  1686  1747  
1685  1683  1745  
1708  1769  1770  
1585  1646  1647  
1650  1711  1712  
1646  1650  1707  
1649  1648  1711  
1587  1649  1650  
1587  1525  1586  
1710  1772  1711  
1666  1710  1648  
1730  1772  1710  
1712  1774  1769  
1774  1835  1830  
1707  1712  1769  
1773  1833  1834  
1455  1393  1409  
1456  1455  1409  
1525  1518  1579  
1518  1457  1516  
1395  1399  1337  
1394  1395  1333  
1457  1399  1395  
1333  1337  1272  
1332  1333  1268  
1267  1332  1268  
1331  1394  1332  
1394  1457  1395  
1393  1394  1331  
1455  1516  1457  
1395  1337  1333  
1462  1399  1463  
1524  1462  1463  
1492  1429  1427  
1462  1492  1427  
1523  1555  1492  
1362  1337  1399  
1462  1427  1399  
1365  1300  1362  
1298  1272  1337  
1201  1215  1265  
1202  1203  1137  
1332  1267  1331  
1268  1207  1267  
1142  1128  1138  
1207  1142  1203  
1163  1164  1095  
1207  1163  1142  
1231  1232  1165  
1207  1231  1163  
1207  1268  1272  
1575  1577  1639  
1513  1575  1514  
1515  1511  1573  
1513  1515  1575  
1513  1453  1515  
1450  1513  1452  
1573  1512  1574  
1575  1515  1577  
1511  1512  1573  
1453  1511  1515  
1449  1509  1512  
1448  1449  1511  
1448  1386  1449  
842  781  840  
721  784  783  
845  905  906  
847  910  848  
846  847  784  
909  910  847  
662  597  663  
726  662  727  
660  597  662  
595  663  597  
596  598  663  
598  664  663  
586  598  596  
654  664  598  
585  653  586  
655  720  654  
783  792  729  
801  803  865  
793  739  802  
740  799  804  
867  862  922  
925  867  922  
803  804  867  
802  801  865  
804  799  862  
801  804  803  
801  740  804  
673  740  730  
799  738  800  
674  737  740  
674  672  737  
738  676  742  
800  738  742  
737  672  738  
539  469  538  
665  599  605  
600  601  533  
606  610  672  
539  537  469  
673  605  607  
740  673  674  
730  665  673  
666  733  667  
665  666  599  
673  665  605  
731  732  666  
730  731  665  
730  793  731  
731  793  794  
542  543  610  
675  609  608  
741  675  678  
743  741  678  
742  677  741  
677  612  675  
675  612  609  
676  677  742  
676  611  677  
611  546  612  
545  546  611  
449  518  448  
608  541  540  
741  677  675  
546  477  478  
612  546  609  
611  544  545  
471  540  470  
404  471  470  
448  517  471  
449  448  383  
517  587  540  
518  517  448  
518  589  588  
448  471  404  
608  540  587  
472  470  540  
478  472  541  
478  410  472  
346  409  344  
410  346  345  
410  478  411  
1181  1118  1186  
1246  1181  1187  
1114  1113  1181  
806  743  744  
799  737  738  
867  804  862  
740  737  799  
677  611  612  
930  907  970  
854  856  917  
1047  1048  1116  
925  984  987  
924  925  986  
866  867  925  
987  1048  986  
987  1045  1046  
925  987  986  
984  1045  987  
924  866  925  
922  927  984  
743  678  744  
868  805  806  
805  741  743  
989  1045  984  
928  929  990  
868  928  927  
868  806  869  
991  992  1052  
1050  990  1051  
1118  1050  1051  
1113  1045  1050  
929  930  991  
1052  992  1031  
1118  1051  1119  
1186  1118  1119  
1185  1186  1119  
1187  1181  1186  
1114  1046  1113  
990  929  991  
1051  990  991  
989  928  990  
984  927  989  
865  803  866  
868  863  805  
1176  1175  1107  
1241  1176  1174  
1242  1175  1176  
1308  1367  1302  
1242  1308  1302  
1307  1372  1308  
1235  1299  1233  
1167  1235  1233  
1175  1242  1235  
978  979  1040  
914  852  915  
917  856  855  
853  789  790  
915  852  853  
1038  976  977  
913  851  914  
913  850  851  
856  792  855  
790  856  854  
791  792  856  
1165  1101  1097  
1231  1165  1164  
1170  1101  1165  
1103  1034  1102  
974  1035  1036  
974  911  973  
972  971  1033  
1735  1689  1750  
1675  1672  1735  
1738  1675  1735  
1673  1609  1608  
1736  1673  1675  
1736  1674  1673  
1610  1548  1607  
1675  1673  1610  
1607  1563  1625  
1672  1607  1625  
1548  1545  1607  
1625  1563  1564  
1626  1625  1564  
1672  1610  1607  
1485  1545  1548  
1483  1485  1546  
1484  1423  1419  
1551  1488  1547  
1487  1423  1488  
1418  1420  1483  
1482  1436  1501  
1545  1482  1501  
1420  1417  1482  
1436  1373  1374  
1482  1485  1420  
1420  1418  1356  
1419  1359  1355  
1484  1419  1483  
1423  1359  1419  
1484  1488  1423  
1546  1484  1483  
1546  1547  1484  
1487  1422  1423  
1356  1291  1353  
1499  1438  1435  
1501  1437  1502  
1563  1501  1502  
1545  1485  1482  
1374  1311  1310  
1184  1178  1117  
1247  1184  1183  
1248  1249  1184  
1316  1249  1248  
1377  1316  1313  
1376  1375  1312  
1436  1437  1501  
1373  1436  1417  
1374  1437  1436  
1311  1374  1373  
1312  1316  1376  
1374  1312  1375  
1310  1249  1312  
1627  1629  1692  
1624  1627  1687  
1624  1566  1627  
1566  1565  1629  
1505  1444  1506  
1435  1379  1441  
1428  1426  1364  
1363  1428  1364  
1431  1493  1428  
1444  1426  1491  
1443  1382  1381  
1675  1610  1672  
1679  1614  1676  
1353  1288  1309  
1417  1353  1373  
1417  1356  1353  
1042  1019  982  
1041  1042  981  
1083  1087  1022  
1109  1083  1042  
1110  1154  1083  
1251  1187  1250  
1315  1251  1317  
1380  1378  1317  
1377  1313  1314  
1314  1247  1246  
1317  1251  1250  
1251  1315  1314  
1314  1313  1247  
1251  1314  1246  
1315  1377  1314  
1378  1440  1377  
1317  1378  1315  
1380  1439  1378  
1379  1316  1377  
1311  1373  1309  
1244  1310  1311  
1180  1244  1245  
1178  1184  1244  
1438  1376  1435  
1374  1375  1437  
1374  1310  1312  
1245  1244  1311  
1249  1316  1312  
1438  1502  1437  
1500  1499  1435  
1500  1561  1499  
1311  1309  1245  
1183  1115  1182  
1046  1114  1115  
987  1046  1048  
1113  1118  1181  
1045  1113  1046  
1045  989  1050  
1113  1050  1118  
1431  1367  1372  
1496  1431  1434  
1498  1496  1434  
1556  1554  1493  
1491  1426  1428  
1381  1319  1318  
1442  1382  1443  
1505  1442  1443  
1503  1440  1439  
1380  1319  1382  
1253  1250  1188  
1318  1253  1252  
1317  1250  1253  
457  521  451  
457  528  522  
392  457  451  
386  392  451  
453  389  455  
453  388  389  
592  593  522  
595  597  528  
524  595  528  
596  663  595  
662  728  727  
791  790  727  
970  975  1032  
930  970  992  
912  975  970  
849  912  907  
913  975  912  
385  450  449  
594  659  591  
592  660  593  
661  659  594  
589  518  590  
591  658  590  
656  715  649  
657  656  588  
657  722  656  
385  384  450  
785  722  723  
678  715  744  
649  587  656  
472  540  541  
518  519  590  
540  471  517  
449  519  518  
520  590  519  
658  659  724  
523  591  520  
722  657  723  
779  722  785  
843  779  785  
807  744  779  
715  656  722  
523  594  591  
849  786  850  
912  849  850  
907  843  849  
661  725  659  
727  728  791  
726  727  789  
788  726  789  
661  660  726  
597  592  528  
728  662  663  
660  592  597  
726  660  662  
661  594  660  
229  191  190  
323  270  269  
339  383  404  
277  339  338  
322  385  339  
227  228  267  
322  339  277  
1513  1514  1452  
268  228  230  
270  268  230  
322  267  268  
188  165  156  
227  188  189  
228  227  189  
237  199  227  
199  198  165  
227  199  188  
236  239  200  
237  236  199  
237  276  236  
188  156  157  
3  1  2  
3  2  7  
4  3  8  
4  1  3  
7  2  6  
8  5  4  
12  22  13  
6  12  7  
11  21  12  
17  25  24  
13  14  16  
7  13  8  
3  7  8  
6  11  12  
22  14  13  
23  25  16  
7  12  13  
30  40  32  
31  28  37  
20  22  31  
23  20  30  
14  22  20  
16  14  23  
16  10  13  
11  19  21  
5  8  10  
21  19  28  
31  21  28  
22  12  21  
28  19  29  
39  38  29  
20  23  14  
51  66  50  
10  16  17  
9  10  17  
8  13  10  
38  37  28  
51  38  39  
51  50  38  
32  23  30  
46  32  43  
33  25  32  
32  25  23  
44  35  34  
26  24  33  
10  9  5  
25  17  16  
24  15  17  
51  39  52  
122  95  96  
94  122  96  
146  149  122  
148  121  149  
181  182  179  
151  152  125  
148  151  124  
180  184  151  
76  79  63  
124  99  98  
148  124  121  
148  180  151  
125  101  99  
47  35  44  
98  75  95  
54  43  40  
72  54  71  
57  43  54  
72  75  57  
96  72  71  
95  75  72  
59  46  57  
58  59  76  
46  43  57  
34  46  45  
33  32  46  
55  56  73  
40  55  54  
40  42  55  
32  40  43  
30  42  40  
17  15  9  
33  24  25  
26  18  24  
88  112  91  
69  88  91  
119  92  91  
70  53  69  
66  51  67  
67  52  68  
114  113  141  
89  114  112  
88  89  112  
67  68  89  
90  113  114  
34  33  46  
44  34  45  
26  33  34  
27  26  35  
18  15  24  
69  66  88  
56  53  70  
56  42  41  
30  31  42  
28  29  38  
95  122  121  
221  263  225  
152  151  184  
153  152  185  
125  124  151  
203  181  167  
213  203  176  
213  253  212  
176  203  167  
262  220  246  
179  180  148  
219  217  182  
220  219  182  
261  260  219  
260  314  264  
377  315  316  
260  264  223  
218  223  222  
180  218  184  
217  260  218  
414  423  428  
182  181  220  
261  219  220  
217  180  179  
416  443  378  
350  416  378  
481  483  482  
415  481  482  
415  360  425  
513  446  444  
113  140  141  
89  88  67  
90  114  89  
73  93  94  
55  73  71  
70  93  73  
115  91  112  
138  143  169  
119  138  147  
116  115  142  
119  116  138  
119  91  116  
205  211  244  
209  210  173  
249  293  250  
181  149  167  
214  245  206  
255  254  214  
301  255  288  
300  254  255  
362  300  301  
360  415  351  
300  360  298  
361  425  360  
289  245  254  
300  298  254  
299  253  289  
350  290  351  
253  245  289  
290  246  253  
351  290  299  
350  316  290  
212  220  181  
213  212  203  
246  220  212  
146  145  176  
121  122  149  
118  117  145  
122  118  146  
94  117  118  
213  245  253  
213  206  245  
246  212  253  
176  175  213  
146  176  167  
145  144  175  
175  147  177  
117  144  145  
117  120  144  
96  73  94  
70  69  92  
138  116  143  
300  255  301  
177  204  214  
214  204  243  
175  177  206  
147  138  168  
244  252  288  
169  205  204  
211  210  250  
204  205  244  
169  143  174  
204  244  243  
214  243  255  
245  214  254  
206  177  214  
171  172  209  
142  171  173  
142  139  171  
112  114  139  
140  170  172  
35  36  27  
18  26  27  
44  49  47  
26  34  35  
45  58  44  
139  114  141  
42  56  55  
56  70  73  
54  55  71  
41  37  50  
56  41  53  
42  31  41  
31  37  41  
20  31  30  
22  21  31  
50  66  53  
41  50  53  
37  38  50  
67  88  66  
52  67  51  
68  90  89  
66  69  53  
120  147  144  
120  119  147  
93  120  117  
92  119  120  
70  92  93  
69  91  92  
91  115  116  
168  204  177  
168  169  204  
147  168  177  
138  169  168  
142  173  143  
139  142  115  
112  139  115  
141  172  171  
139  141  171  
173  174  143  
116  142  143  
209  249  210  
243  288  255  
47  48  36  
35  47  36  
49  61  47  
98  121  124  
72  57  54  
76  75  98  
59  57  75  
122  94  118  
72  96  95  
71  73  96  
183  185  221  
128  150  154  
127  125  152  
126  127  153  
101  79  99  
126  101  127  
126  100  101  
101  125  127  
49  63  62  
98  95  121  
76  98  99  
76  59  75  
79  76  99  
58  45  59  
44  58  49  
45  46  59  
184  222  185  
152  184  185  
180  217  218  
99  124  125  
179  149  181  
217  179  182  
148  149  179  
153  127  152  
123  100  126  
102  123  128  
102  97  123  
78  62  63  
100  78  101  
100  77  78  
146  167  149  
118  145  146  
93  117  94  
93  92  120  
175  206  213  
145  175  176  
144  147  175  
290  253  299  
262  246  290  
315  262  316  
261  220  262  
212  181  203  
388  326  389  
273  233  234  
275  235  271  
271  232  272  
232  193  194  
235  197  231  
269  235  275  
269  229  235  
229  230  191  
164  197  190  
269  230  229  
194  163  195  
160  162  193  
135  110  136  
160  135  162  
160  133  135  
326  327  389  
272  326  325  
273  234  274  
272  273  326  
272  233  273  
266  265  319  
274  327  273  
382  328  320  
454  525  456  
447  454  391  
447  516  454  
446  515  447  
582  583  650  
522  593  521  
457  522  521  
528  592  522  
524  527  595  
453  455  524  
392  453  457  
392  388  453  
389  390  455  
454  516  526  
382  447  391  
446  513  515  
586  654  598  
593  660  594  
186  195  163  
225  186  187  
224  226  196  
225  224  186  
225  265  224  
226  266  234  
195  186  224  
225  263  265  
226  265  266  
264  317  263  
222  223  263  
318  380  379  
314  318  264  
314  376  318  
264  318  317  
382  446  447  
328  382  391  
381  446  382  
317  318  379  
444  446  381  
273  327  326  
391  456  390  
163  194  162  
150  128  123  
153  150  126  
153  183  150  
222  221  185  
136  110  129  
155  136  129  
187  155  154  
187  186  155  
163  162  136  
129  110  103  
154  129  128  
154  155  129  
274  328  327  
266  274  234  
266  320  274  
196  226  234  
319  381  320  
133  134  108  
109  133  107  
84  86  107  
110  135  109  
160  134  133  
232  233  272  
192  232  231  
194  233  232  
162  194  193  
195  233  194  
155  186  163  
271  272  325  
275  271  325  
231  232  271  
196  233  195  
196  234  233  
161  164  137  
193  161  160  
192  231  197  
193  192  161  
193  232  192  
86  84  65  
135  133  109  
108  111  87  
133  108  107  
134  111  108  
62  61  49  
171  209  173  
140  172  141  
170  207  208  
291  248  247  
291  247  292  
353  352  291  
354  353  292  
354  418  353  
208  209  172  
247  248  207  
249  209  208  
352  293  291  
211  252  244  
211  251  252  
174  211  205  
250  251  211  
294  296  251  
123  126  150  
97  77  100  
80  97  102  
80  74  97  
78  79  101  
60  61  77  
63  58  76  
78  63  79  
49  58  63  
353  418  417  
102  83  81  
74  77  97  
128  104  102  
155  163  136  
183  187  154  
150  183  154  
153  185  183  
195  224  196  
221  225  187  
183  221  187  
222  263  221  
265  317  319  
224  265  226  
263  317  265  
104  83  102  
552  491  559  
619  552  559  
684  618  619  
684  697  630  
827  762  763  
818  754  762  
688  681  629  
550  615  549  
562  550  494  
562  616  550  
496  563  495  
616  615  550  
563  629  562  
681  687  646  
629  681  616  
562  629  616  
630  696  629  
688  687  681  
762  754  696  
828  827  763  
883  945  948  
581  645  648  
494  550  483  
363  428  427  
563  630  629  
299  298  360  
301  349  363  
357  349  295  
491  428  423  
363  349  414  
496  495  427  
491  496  428  
552  618  563  
362  301  363  
427  362  363  
361  300  362  
298  289  254  
361  360  300  
299  289  298  
288  295  301  
248  249  208  
207  248  208  
291  293  248  
293  355  294  
292  353  291  
417  420  355  
353  417  352  
418  486  485  
297  357  295  
83  64  81  
80  102  81  
104  103  82  
129  104  128  
103  109  86  
356  355  420  
421  356  420  
296  294  356  
419  418  354  
419  487  486  
82  64  83  
357  423  414  
349  357  414  
297  296  359  
420  488  421  
419  486  418  
487  555  554  
621  555  622  
621  554  555  
557  556  623  
553  488  485  
620  553  554  
556  488  553  
486  487  554  
107  85  84  
686  622  689  
85  108  87  
85  107  108  
1138  1137  1203  
1163  1095  1094  
1069  1070  1138  
514  509  578  
716  652  650  
711  776  717  
644  711  651  
647  648  714  
653  719  655  
526  525  454  
585  526  516  
586  596  526  
585  586  526  
515  584  516  
719  718  782  
655  719  721  
783  720  721  
654  586  653  
652  718  719  
584  650  652  
516  584  585  
582  650  584  
716  718  652  
596  595  527  
526  596  525  
664  728  663  
390  327  328  
391  390  328  
456  455  390  
390  389  327  
454  456  391  
524  528  457  
453  524  457  
455  527  524  
525  527  456  
525  596  527  
229  197  235  
159  190  191  
158  132  131  
388  329  325  
452  451  521  
519  450  520  
384  324  387  
275  329  323  
329  392  386  
523  452  521  
388  325  326  
456  527  455  
323  269  275  
329  386  323  
325  329  275  
388  392  329  
387  452  450  
386  387  324  
386  451  387  
1142  1163  1094  
1337  1362  1298  
909  972  910  
908  909  846  
844  908  846  
906  969  908  
971  972  909  
908  971  909  
969  1028  1030  
967  1027  968  
1033  1034  972  
969  1030  971  
1100  1102  1034  
1097  1100  1033  
1097  1101  1100  
903  905  842  
778  777  841  
776  778  840  
713  777  778  
714  711  647  
778  714  713  
776  711  714  
781  776  840  
717  716  651  
781  717  776  
781  844  780  
753  688  754  
713  712  777  
681  615  616  
748  712  687  
645  579  646  
1006  1007  1069  
1027  1006  1060  
946  947  1007  
967  946  1006  
967  903  904  
1137  1138  1070  
903  842  840  
967  905  903  
904  946  967  
841  904  903  
875  936  904  
1096  1095  1164  
1033  1030  1097  
1028  1029  1096  
906  968  969  
1029  1095  1096  
968  1029  1028  
1027  1094  1029  
1006  1027  967  
1060  1094  1027  
1138  1128  1069  
968  1028  969  
967  968  905  
1027  1029  968  
1030  1096  1097  
971  1030  1033  
1028  1096  1030  
1094  1095  1029  
1128  1094  1060  
1128  1142  1094  
1069  1128  1060  
1138  1203  1142  
1164  1097  1096  
817  882  875  
818  819  754  
818  881  883  
711  717  651  
908  969  971  
845  906  908  
781  845  844  
842  905  845  
905  968  906  
780  716  717  
360  351  299  
563  496  552  
630  563  618  
562  495  563  
481  425  483  
496  491  552  
427  428  496  
426  427  495  
426  362  427  
363  414  428  
350  378  316  
425  426  494  
415  425  481  
361  426  425  
514  582  513  
445  514  513  
650  651  716  
585  584  652  
583  651  650  
578  583  514  
578  580  644  
512  578  510  
443  512  510  
511  581  512  
583  582  514  
720  783  729  
664  720  729  
655  721  720  
653  652  719  
654  653  655  
585  652  653  
782  846  784  
721  782  784  
718  780  782  
729  792  791  
728  729  791  
664  654  720  
844  846  782  
780  844  782  
716  780  718  
717  781  780  
781  842  845  
848  792  783  
847  846  909  
783  784  848  
721  719  782  
911  974  917  
848  911  855  
910  973  911  
784  847  848  
973  1034  1035  
844  845  908  
1232  1170  1165  
1371  1370  1433  
1372  1371  1434  
1372  1307  1371  
1241  1240  1307  
1239  1238  1305  
1240  1239  1306  
1307  1240  1306  
1371  1307  1306  
1372  1367  1308  
1241  1174  1240  
1172  1171  1238  
1103  1102  1171  
1035  1103  1104  
1035  1034  1103  
1237  1170  1234  
1171  1168  1236  
1101  1170  1169  
1234  1170  1232  
1301  1234  1300  
1301  1237  1234  
1238  1236  1303  
1305  1238  1303  
1239  1172  1238  
1171  1102  1168  
1100  1101  1168  
1097  1164  1165  
1232  1298  1234  
989  990  1050  
907  912  970  
1032  1037  1099  
970  1032  1031  
975  1037  1032  
914  976  913  
1038  1039  1107  
976  1038  1037  
977  1039  1038  
851  788  852  
914  851  852  
850  787  851  
1040  1036  1105  
1176  1108  1174  
1188  1166  1233  
1107  1039  1108  
974  1036  979  
917  855  911  
916  917  979  
916  854  917  
973  972  1034  
974  973  1035  
910  972  973  
1168  1101  1169  
1236  1168  1169  
1102  1100  1168  
1172  1103  1171  
1034  1033  1100  
1560  1497  1558  
1621  1560  1558  
1559  1498  1560  
1559  1496  1498  
1619  1556  1559  
1554  1491  1493  
1434  1433  1498  
1629  1567  1628  
1692  1629  1628  
1624  1562  1566  
1442  1380  1382  
1439  1440  1378  
1442  1439  1380  
1442  1503  1439  
1565  1503  1505  
1504  1500  1441  
1379  1377  1440  
1319  1317  1253  
1505  1503  1442  
1378  1377  1315  
1441  1379  1440  
1561  1502  1499  
1376  1379  1435  
1376  1316  1379  
978  977  915  
979  978  916  
1039  977  978  
1105  1174  1108  
1040  1105  1108  
1104  1173  1105  
976  975  913  
977  976  914  
1037  975  976  
1107  1175  1106  
1038  1107  1106  
1108  1176  1107  
1098  1120  1052  
1052  1120  1119  
1032  1098  1031  
1166  1120  1098  
1166  1188  1120  
1099  1106  1167  
1098  1099  1166  
1098  1032  1099  
1252  1253  1188  
1235  1302  1299  
1426  1443  1381  
1319  1253  1318  
1381  1382  1319  
1364  1381  1318  
1364  1426  1381  
1380  1317  1319  
1185  1119  1120  
1188  1185  1120  
1250  1187  1186  
1186  1185  1250  
1031  992  970  
1185  1188  1250  
1037  1106  1099  
1167  1175  1235  
1099  1167  1166  
1106  1175  1167  
1038  1106  1037  
1233  1252  1188  
1167  1233  1166  
1235  1242  1302  
1052  1051  991  
1098  1052  1031  
1119  1051  1052  
1755  1754  1693  
1756  1755  1695  
1819  1818  1755  
1882  1818  1819  
1817  1815  1818  
1569  1617  1631  
1568  1569  1630  
1568  1507  1569  
1684  1622  1686  
1746  1684  1686  
1682  1619  1684  
1630  1569  1631  
1559  1556  1496  
1444  1491  1507  
1506  1444  1507  
1554  1569  1507  
1567  1505  1506  
1443  1426  1444  
1498  1433  1497  
1493  1431  1496  
1556  1493  1496  
1491  1428  1493  
1507  1491  1554  
1431  1428  1367  
1371  1306  1370  
445  513  444  
380  440  444  
441  510  509  
378  442  377  
509  510  578  
445  509  514  
445  440  509  
442  510  441  
377  442  441  
378  443  442  
443  511  512  
290  316  262  
415  416  351  
378  377  316  
351  416  350  
443  510  442  
376  314  315  
440  380  376  
509  440  441  
445  444  440  
444  381  379  
441  440  376  
320  266  319  
382  320  381  
328  274  320  
315  261  262  
376  315  377  
441  376  377  
380  318  376  
314  261  315  
379  319  317  
444  379  380  
381  319  379  
218  222  184  
260  223  218  
219  260  217  
261  314  260  
264  263  223  
489  490  422  
560  626  559  
581  579  645  
580  581  647  
511  579  581  
416  482  443  
648  645  712  
714  648  713  
647  581  648  
644  580  647  
583  644  651  
583  578  644  
580  512  581  
711  644  647  
578  512  580  
549  579  511  
687  688  753  
712  646  687  
777  712  748  
713  648  712  
646  615  681  
549  615  579  
549  483  550  
97  100  123  
60  77  74  
62  78  77  
250  294  251  
249  250  210  
293  294  250  
248  293  249  
352  355  293  
417  355  352  
485  488  420  
418  485  417  
486  553  485  
356  358  296  
356  421  358  
61  62  77  
48  61  60  
48  47  61  
172  170  208  
1795  1833  1772  
1922  1858  1857  
1923  1984  1954  
1922  1923  1858  
1983  2045  2046  
1922  1983  1923  
1922  1982  1983  
1882  1871  1935  
1874  1897  1937  
1958  2014  1997  
1940  1879  1878  
2064  2001  2000  
1938  1939  1877  
1813  1876  1862  
1690  1751  1750  
1875  1814  1812  
1878  1879  1816  
1815  1878  1816  
1817  1880  1878  
1938  1998  1939  
1875  1938  1877  
1941  1998  1938  
1989  2052  1992  
1930  1988  1928  
1865  1927  1930  
1864  1863  1928  
1862  1927  1865  
1987  1999  2051  
1927  1987  1930  
1939  1999  1987  
1990  2052  1988  
1930  1990  1988  
2051  2053  1990  
2243  2184  2185  
2174  2122  2183  
2185  2125  2186  
2244  2185  2186  
2184  2124  2185  
2063  2124  2123  
2064  2065  2124  
1998  1941  2001  
2065  2125  2124  
2002  2065  2064  
2002  2003  2065  
2112  2175  2114  
2114  2175  2176  
2053  2114  2113  
2053  2051  2112  
2112  2174  2175  
2053  2112  2114  
2062  2122  2112  
1999  2062  2051  
2061  2063  2122  
2234  2294  2235  
2175  2234  2235  
2183  2242  2234  
2124  2125  2185  
2365  2366  2428  
2303  2302  2365  
2234  2242  2294  
2184  2123  2124  
2242  2184  2243  
2183  2123  2184  
2300  2301  2363  
2424  2366  2362  
2299  2241  2300  
2362  2299  2300  
2302  2305  2304  
2243  2244  2305  
2244  2240  2299  
2179  2117  2176  
1989  1931  1929  
1868  1932  1933  
1868  1867  1932  
1869  1807  1870  
1867  1866  1931  
1805  1867  1868  
1805  1804  1867  
1863  1802  1865  
1928  1863  1865  
1864  1801  1863  
1678  1737  1740  
1736  1738  1800  
1989  1992  1991  
1931  1989  1991  
1988  2052  1989  
2122  2123  2183  
2112  2122  2174  
2062  2061  2122  
1999  2061  2062  
2001  1941  2000  
2063  2001  2064  
2061  1998  2001  
1995  1994  2057  
1690  1689  1688  
1802  1738  1799  
1735  1672  1689  
1799  1735  1750  
1738  1736  1675  
1799  1738  1735  
1813  1799  1750  
1813  1862  1799  
1862  1802  1799  
1865  1930  1928  
1939  1927  1876  
1939  1987  1927  
1865  1802  1862  
1803  1866  1804  
1737  1801  1740  
1864  1866  1803  
1800  1863  1801  
1928  1929  1864  
1876  1927  1862  
1803  1804  1740  
1929  1866  1864  
1931  1932  1867  
1484  1547  1488  
1548  1546  1485  
1548  1608  1546  
1546  1608  1547  
1563  1607  1545  
1610  1608  1548  
1609  1673  1674  
1802  1800  1738  
1551  1612  1550  
1608  1609  1547  
1674  1678  1677  
1737  1674  1736  
1677  1676  1612  
1674  1677  1613  
1678  1739  1677  
1737  1678  1674  
1800  1737  1736  
1800  1801  1737  
1739  1804  1741  
1695  1631  1682  
1808  1809  1756  
1506  1568  1567  
1694  1693  1691  
1695  1694  1631  
1695  1755  1694  
1691  1628  1630  
1694  1691  1630  
1755  1693  1694  
1754  1752  1693  
1755  1818  1754  
1756  1819  1755  
1744  1756  1695  
1744  1808  1756  
1871  1872  1936  
1819  1871  1882  
1809  1872  1871  
1815  1753  1752  
1748  1753  1812  
1692  1748  1687  
1692  1752  1748  
1693  1752  1691  
1754  1815  1752  
1892  1831  1830  
1874  1810  1832  
1897  1874  1893  
1952  1897  1893  
1937  1936  1872  
1873  1811  1874  
1937  1958  1997  
1873  1937  1872  
1897  1958  1937  
1808  1744  1746  
1457  1463  1399  
1455  1457  1394  
1518  1463  1457  
1579  1518  1516  
1525  1463  1518  
1711  1650  1649  
1587  1646  1584  
1770  1709  1708  
1830  1770  1769  
1771  1709  1770  
1492  1494  1429  
1585  1555  1523  
1585  1647  1618  
545  544  543  
476  545  475  
477  546  545  
476  477  545  
407  408  475  
474  407  475  
406  341  407  
409  411  476  
478  541  546  
1000  1063  1002  
955  1017  1001  
1131  1132  1064  
1063  1131  1064  
1130  1196  1131  
1017  1081  1062  
1150  1216  1196  
1008  1070  1007  
1067  1068  1005  
945  1004  1005  
1004  1015  1067  
1005  1004  1067  
944  956  1004  
881  944  945  
956  1015  1004  
892  956  944  
941  1002  956  
1018  1078  1015  
1079  1148  1149  
1215  1149  1214  
1068  1135  1136  
1067  1015  1079  
1082  1148  1078  
1078  1018  1082  
1215  1280  1281  
1265  1215  1281  
1266  1265  1330  
1266  1202  1265  
1201  1149  1215  
1079  1015  1078  
1005  948  945  
1070  1008  1068  
1007  947  1008  
881  827  892  
1217  1150  1152  
1283  1216  1217  
1348  1282  1283  
1412  1349  1411  
1286  1282  1347  
1286  1219  1261  
1349  1350  1286  
1411  1349  1347  
1413  1414  1350  
1412  1413  1349  
1412  1477  1413  
1476  1412  1411  
1478  1414  1413  
1220  1153  1219  
1153  1199  1148  
1197  1219  1153  
1131  1197  1132  
1196  1216  1261  
1220  1199  1153  
624  557  623  
558  490  557  
617  558  625  
682  617  625  
628  627  561  
617  628  561  
484  422  490  
553  486  554  
421  488  489  
420  417  485  
621  622  686  
685  621  686  
620  554  621  
111  105  87  
161  137  134  
131  105  111  
137  131  111  
134  137  111  
164  190  158  
132  106  131  
295  349  301  
252  295  288  
252  297  295  
252  251  297  
243  244  288  
174  173  210  
211  174  210  
205  169  174  
359  424  423  
297  359  357  
358  424  359  
296  358  359  
251  296  297  
294  355  356  
422  484  424  
421  422  358  
421  489  422  
551  484  490  
617  551  558  
561  493  551  
556  553  620  
751  690  685  
816  815  752  
756  690  751  
752  815  751  
821  757  756  
426  361  362  
494  483  425  
495  494  426  
495  562  494  
646  579  615  
646  712  645  
812  817  875  
841  903  840  
812  841  777  
875  904  841  
714  778  776  
482  416  415  
511  482  549  
511  443  482  
549  482  483  
816  752  755  
884  880  820  
815  821  756  
692  625  691  
628  682  695  
694  628  695  
760  694  695  
759  693  694  
561  560  493  
617  561  551  
627  560  561  
628  617  682  
752  686  689  
820  816  755  
815  879  821  
751  815  756  
816  879  815  
558  557  624  
556  489  488  
623  556  620  
557  489  556  
86  109  107  
64  82  65  
103  110  109  
82  103  86  
65  82  86  
83  104  82  
104  129  103  
161  134  160  
192  197  164  
158  159  132  
880  816  820  
949  943  884  
879  816  880  
885  822  821  
621  685  620  
755  752  689  
685  623  620  
752  751  686  
690  623  685  
686  751  685  
691  624  690  
756  691  690  
756  757  691  
942  885  879  
822  823  758  
757  822  758  
885  886  822  
879  885  821  
950  951  886  
692  747  682  
624  623  690  
625  624  691  
625  558  624  
270  230  269  
324  270  323  
386  324  323  
384  321  324  
321  322  268  
270  321  268  
384  385  321  
338  276  277  
228  191  230  
237  227  267  
189  191  228  
159  191  189  
157  159  189  
158  131  137  
164  158  137  
190  159  158  
157  132  159  
106  105  131  
324  321  270  
192  164  161  
271  235  231  
229  190  197  
162  135  136  
943  942  880  
884  943  880  
949  1003  943  
693  683  626  
814  763  750  
877  878  814  
759  825  813  
878  828  814  
938  878  877  
941  956  892  
939  940  1000  
877  939  938  
876  891  939  
1002  1018  956  
827  818  762  
892  827  828  
881  818  827  
1018  1015  956  
1006  1069  1060  
948  1008  947  
1070  1069  1007  
1006  946  1007  
936  947  946  
904  936  946  
875  882  936  
840  778  841  
883  819  818  
945  883  881  
948  882  883  
936  882  947  
817  812  753  
754  817  753  
819  882  817  
753  748  687  
819  817  754  
812  748  753  
841  812  875  
777  748  812  
697  696  630  
750  697  684  
762  696  697  
688  696  754  
688  629  696  
1004  945  944  
1008  1005  1068  
1008  948  1005  
882  948  947  
882  819  883  
492  423  424  
1356  1354  1291  
1420  1356  1417  
1418  1354  1356  
1485  1483  1420  
1294  1227  1290  
1355  1294  1290  
1483  1419  1418  
1359  1294  1355  
1418  1419  1355  
1422  1358  1357  
1292  1225  1227  
1359  1422  1357  
1297  1361  1296  
1357  1358  1295  
1294  1357  1292  
1294  1359  1357  
1297  1360  1361  
1422  1421  1358  
1422  1487  1486  
1423  1422  1359  
1551  1550  1488  
1609  1551  1547  
1613  1612  1551  
1486  1549  1489  
1488  1550  1487  
1612  1611  1550  
1611  1614  1552  
1549  1611  1552  
1612  1676  1611  
1609  1674  1613  
1551  1609  1613  
1608  1610  1673  
1676  1614  1611  
1613  1677  1612  
1739  1740  1804  
1571  1572  1633  
1490  1553  1508  
1616  1680  1632  
1360  1424  1361  
1295  1360  1297  
1421  1424  1360  
1486  1489  1424  
1422  1486  1421  
1487  1550  1549  
1549  1552  1489  
1487  1549  1486  
1550  1611  1549  
1615  1616  1553  
1553  1490  1552  
1490  1508  1445  
1614  1615  1553  
1447  1446  1384  
1510  1571  1509  
1448  1389  1385  
1446  1449  1386  
1384  1446  1386  
1447  1509  1446  
1515  1573  1577  
1226  1160  1159  
1293  1226  1225  
1228  1160  1226  
1292  1293  1225  
1230  1162  1228  
1323  1386  1385  
1255  1321  1257  
1384  1386  1323  
1257  1323  1322  
1320  1383  1321  
1446  1509  1449  
1383  1445  1384  
1508  1510  1447  
1449  1512  1511  
1697  1699  1636  
1326  1387  1324  
1091  1026  1024  
1194  1193  1258  
1054  1055  1123  
998  1054  1058  
994  995  1054  
1190  1124  1122  
1122  1055  1053  
1189  1122  1121  
1124  1055  1122  
1190  1192  1124  
1254  1190  1189  
1254  1255  1190  
1191  1123  1124  
1124  1123  1055  
1260  1195  1256  
1127  1123  1191  
1195  1127  1191  
1193  1125  1127  
1058  1054  1123  
995  993  1053  
1295  1293  1357  
1296  1320  1254  
1162  1230  1229  
1361  1320  1296  
1360  1358  1421  
1230  1297  1296  
1230  1295  1297  
1229  1230  1296  
1162  1160  1228  
1424  1425  1361  
1257  1322  1256  
1192  1255  1257  
1191  1192  1256  
1191  1124  1192  
1321  1384  1323  
1257  1321  1323  
1320  1361  1383  
1229  1296  1254  
1490  1489  1552  
1447  1445  1508  
1425  1489  1490  
1445  1425  1490  
1384  1445  1447  
1383  1425  1445  
1321  1383  1384  
1361  1425  1383  
1424  1489  1425  
1324  1325  1259  
1258  1324  1259  
1194  1258  1259  
1195  1260  1258  
1322  1260  1256  
1322  1326  1260  
1255  1320  1321  
1256  1192  1257  
1254  1320  1255  
1387  1451  1388  
1385  1389  1326  
1323  1385  1322  
1386  1448  1385  
1453  1513  1451  
1389  1453  1451  
1448  1511  1453  
1387  1325  1324  
1023  1084  1090  
962  1020  1023  
899  962  963  
899  897  962  
1086  1021  1022  
1155  1086  1088  
1085  1021  1086  
1023  1085  1084  
1020  1021  1085  
963  962  1023  
959  1021  1020  
1089  1156  1158  
1090  1089  1159  
1084  1155  1089  
1024  963  1023  
1086  1022  1088  
1091  1024  1090  
1159  1160  1091  
1088  1022  1087  
1158  1223  1225  
1093  1026  1091  
981  921  980  
957  920  982  
860  798  861  
1751  1813  1750  
1748  1812  1749  
1814  1813  1751  
1812  1814  1751  
1749  1812  1751  
1753  1816  1812  
1875  1877  1814  
1879  1875  1816  
1877  1876  1814  
1752  1753  1748  
1817  1878  1815  
1749  1687  1748  
1812  1816  1875  
1815  1816  1753  
1879  1938  1875  
1690  1688  1749  
1751  1690  1749  
1750  1689  1690  
1564  1561  1623  
1689  1625  1626  
1563  1502  1564  
1624  1687  1688  
1626  1623  1688  
1566  1504  1565  
1627  1566  1629  
1562  1504  1566  
1623  1561  1562  
1689  1626  1688  
1689  1672  1625  
1565  1505  1567  
1629  1565  1567  
1504  1503  1565  
1500  1504  1562  
1441  1440  1503  
1504  1441  1503  
1500  1435  1441  
1881  1817  1818  
2066  2004  2067  
1942  2003  2002  
2000  1942  2002  
1880  1881  1942  
1943  2004  2003  
1935  1871  1936  
1943  1935  1996  
1943  1882  1935  
1996  2004  1943  
1935  1936  1996  
1873  1872  1809  
1873  1874  1937  
2014  2077  2060  
1996  1997  2059  
1958  1957  2018  
1880  1940  1878  
1943  1942  1881  
1940  1941  1879  
1942  2000  1940  
2000  1941  1940  
1880  1942  1940  
2002  2064  2000  
2063  2061  2001  
2124  2063  2064  
2123  2122  2063  
1880  1817  1881  
1692  1691  1752  
1627  1692  1687  
1628  1691  1692  
1694  1630  1631  
1115  1116  1048  
1182  1115  1114  
1183  1116  1115  
1182  1247  1183  
1181  1182  1114  
1246  1247  1182  
1181  1246  1182  
1187  1251  1246  
1110  1177  1154  
1109  1179  1110  
1044  1111  1043  
1044  1049  1112  
1243  1288  1221  
1160  1162  1093  
1090  1159  1091  
1292  1227  1294  
1159  1158  1226  
1158  1156  1223  
1226  1158  1225  
1159  1089  1158  
1482  1417  1436  
1248  1247  1313  
1316  1248  1313  
1249  1244  1184  
1623  1562  1624  
1688  1623  1624  
1626  1564  1623  
1502  1561  1564  
1545  1501  1563  
1438  1375  1376  
1502  1438  1499  
1437  1375  1438  
1500  1562  1561  
1633  1634  1697  
1571  1633  1574  
1572  1570  1632  
1634  1572  1632  
1571  1510  1572  
1512  1571  1574  
1510  1508  1570  
1572  1510  1570  
1509  1447  1510  
1424  1421  1486  
1934  1933  1994  
1806  1807  1869  
1805  1743  1741  
1870  1807  1868  
1806  1743  1807  
1160  1093  1091  
341  406  340  
545  543  475  
542  538  473  
611  676  610  
607  674  673  
539  607  605  
539  606  607  
670  669  735  
603  670  631  
604  535  602  
603  604  670  
536  535  604  
397  330  334  
458  529  464  
535  531  601  
462  394  395  
533  601  532  
399  393  460  
395  330  396  
855  792  848  
910  911  848  
974  979  917  
790  791  856  
853  790  854  
916  915  854  
852  789  853  
789  727  790  
915  977  914  
854  915  853  
916  978  915  
725  661  726  
728  664  729  
1958  1897  1957  
1569  1554  1617  
1568  1506  1507  
1628  1568  1630  
1628  1567  1568  
1505  1443  1444  
1683  1685  1620  
1647  1683  1618  
1709  1745  1683  
1747  1685  1745  
1811  1746  1747  
1874  1811  1810  
1873  1809  1808  
1744  1682  1684  
1621  1620  1685  
2220  2221  2163  
2342  2343  2280  
2281  2221  2279  
2193  2135  2166  
2251  2193  2224  
2136  2080  2079  
2192  2136  2193  
2192  2134  2136  
2165  2163  2221  
2223  2165  2221  
2107  2047  2106  
1956  2017  1957  
2015  2078  2016  
2079  2017  2016  
1984  2046  2047  
2474  2489  2432  
2416  2417  2474  
2370  2416  2432  
2370  2354  2416  
2475  2534  2474  
2595  2594  2536  
2547  2605  2603  
2533  2549  2548  
2474  2533  2489  
2534  2593  2533  
2593  2607  2606  
2236  2295  2296  
2176  2236  2179  
2176  2175  2235  
2710  2655  2654  
2764  2710  2712  
2709  2655  2710  
2361  2360  2423  
2485  2428  2482  
2479  2477  2538  
2479  2421  2420  
2295  2357  2359  
2485  2482  2542  
2544  2485  2542  
2477  2428  2485  
492  559  491  
423  492  491  
424  484  493  
558  551  490  
357  359  423  
358  422  424  
489  557  490  
942  950  885  
880  942  879  
949  1009  1003  
694  760  759  
130  106  132  
1003  1066  1010  
943  1003  942  
1009  1065  1003  
268  267  228  
383  339  385  
277  267  322  
337  276  338  
237  267  277  
239  236  276  
283  239  284  
200  198  236  
199  165  188  
626  627  693  
684  619  683  
560  627  626  
492  560  559  
493  484  551  
492  493  560  
492  424  493  
1065  1066  1003  
1071  1065  1009  
1133  1134  1066  
1071  1133  1065  
1071  1139  1133  
697  763  762  
618  684  630  
683  750  684  
619  626  683  
552  619  618  
559  626  619  
693  759  749  
628  694  627  
750  763  697  
749  750  683  
749  814  750  
693  749  683  
814  828  763  
813  814  749  
813  877  814  
940  955  1001  
760  761  826  
889  823  887  
826  824  888  
811  823  824  
892  944  881  
878  892  828  
878  941  892  
157  189  188  
130  157  156  
130  132  157  
1403  1340  1341  
1287  1352  1328  
1219  1285  1220  
1350  1351  1287  
1347  1349  1286  
1351  1415  1352  
1349  1413  1350  
1478  1541  1480  
954  1016  955  
1059  1075  1013  
1073  1077  1014  
1211  1212  1277  
1145  1211  1210  
1145  1146  1211  
1061  1016  1012  
1075  1144  1074  
1013  1075  1074  
1076  1145  1075  
1152  1150  1081  
1218  1152  1151  
1348  1347  1282  
1284  1348  1283  
1338  1400  1348  
1216  1150  1217  
1081  1130  1062  
1152  1081  1080  
1150  1130  1081  
1000  940  1001  
941  1000  1002  
939  877  876  
941  938  1000  
941  878  938  
1074  1143  1129  
955  890  954  
1017  955  1016  
940  891  955  
1062  1063  1001  
891  825  826  
1000  938  939  
877  813  876  
1072  1010  1066  
1200  1140  1134  
1011  953  951  
1073  1011  1072  
1014  953  1011  
692  691  757  
1198  1139  1204  
1140  1072  1134  
1147  1077  1141  
1073  1072  1140  
1141  1073  1140  
1014  1011  1073  
1077  1076  1014  
1141  1077  1073  
1205  1141  1140  
1205  1206  1141  
1147  1146  1077  
1147  1212  1146  
1264  1270  1205  
1213  1212  1147  
1271  1213  1206  
1271  1278  1213  
1061  1080  1016  
1074  1061  1012  
1129  1151  1080  
1074  1129  1061  
1074  1144  1143  
1013  1074  1012  
952  1013  1012  
1059  1076  1075  
999  1059  1013  
999  1014  1059  
1143  1208  1151  
1129  1143  1151  
1144  1210  1209  
1146  1145  1076  
1209  1275  1274  
1145  1210  1144  
1075  1145  1144  
1146  1212  1211  
1274  1339  1273  
1208  1274  1273  
1275  1340  1274  
1276  1275  1210  
1276  1341  1275  
826  890  891  
887  937  889  
954  890  888  
889  954  888  
1012  1016  954  
1066  1065  1133  
515  513  582  
584  515  582  
516  447  515  
1200  1205  1140  
1198  1200  1134  
1133  1198  1134  
1204  1262  1198  
1262  1269  1327  
1198  1262  1200  
1204  1269  1262  
1571  1512  1509  
1699  1700  1637  
1636  1699  1635  
1574  1636  1635  
1633  1697  1636  
1759  1761  1699  
1635  1573  1574  
1635  1577  1573  
1633  1636  1574  
1637  1577  1635  
1701  1637  1700  
1762  1701  1700  
1640  1638  1701  
1639  1577  1637  
1701  1639  1637  
1638  1576  1639  
1576  1514  1575  
3276  3319  3278  
3319  3318  3350  
3229  3277  3276  
3180  3230  3181  
3130  3180  3181  
3166  3214  3180  
3224  3269  3230  
3311  3318  3277  
3229  3276  3231  
3230  3229  3181  
3230  3277  3229  
3305  3278  3320  
3231  3183  3182  
3278  3231  3276  
3232  3183  3231  
3270  3232  3278  
3305  3270  3278  
3312  3308  3270  
3223  3183  3232  
3319  3320  3278  
3277  3319  3276  
3350  3320  3319  
3268  3223  3232  
3308  3268  3270  
3308  3310  3268  
3270  3305  3312  
3277  3269  3311  
3270  3268  3232  
3310  3306  3267  
3020  3019  2964  
3071  3020  3018  
3072  3019  3020  
3167  3118  3119  
3131  3181  3182  
3224  3230  3180  
3271  3267  3306  
3349  3316  3346  
3319  3277  3318  
3232  3231  3278  
3231  3182  3229  
3314  3313  3346  
3081  3083  3030  
3273  3274  3227  
3178  3226  3227  
3272  3316  3273  
3225  3272  3226  
3177  3225  3226  
3267  3268  3310  
3225  3267  3271  
3223  3268  3267  
3314  3346  3316  
3272  3314  3316  
3271  3313  3314  
3087  3089  3036  
3085  3134  3086  
3032  3085  3086  
3061  3084  3085  
3135  3185  3136  
2964  2963  2905  
3018  2964  2962  
3019  2963  2964  
3214  3166  3167  
3132  3183  3177  
3118  3072  3119  
3130  3118  3166  
3082  3072  3118  
3130  3082  3118  
3180  3130  3166  
3181  3131  3130  
3081  3029  3082  
3277  3230  3269  
3131  3082  3130  
3132  3131  3182  
3081  3082  3131  
3132  3083  3131  
3131  3083  3081  
3183  3132  3182  
3181  3229  3182  
3177  3176  3128  
3223  3177  3183  
3223  3225  3177  
3128  3083  3132  
3080  3129  3084  
3028  2971  3029  
3180  3214  3224  
3316  3349  3317  
3274  3316  3317  
3272  3271  3314  
3166  3118  3167  
3315  3347  3348  
3322  3315  3348  
3274  3273  3316  
3178  3176  3226  
3179  3178  3227  
3129  3128  3178  
3349  3347  3317  
3072  3071  3119  
3136  3185  3164  
3033  3086  3087  
3274  3228  3227  
3135  3184  3185  
3134  3133  3184  
3087  3086  3135  
3133  3179  3184  
3085  3133  3134  
3084  3129  3133  
3228  3274  3275  
3129  3178  3179  
3226  3272  3273  
3227  3226  3273  
3176  3177  3226  
3132  3177  3128  
3271  3306  3313  
3225  3271  3272  
3225  3223  3267  
3315  3317  3347  
3280  3315  3322  
3279  3280  3322  
3228  3184  3179  
3280  3234  3275  
3235  3185  3234  
3275  3317  3315  
3321  3322  3351  
3085  3032  3061  
3135  3086  3134  
3033  3032  3086  
3036  3033  3087  
2979  2918  2975  
3322  3348  3351  
3233  3235  3280  
3280  3275  3315  
3071  3072  3020  
3322  3321  3279  
3234  3280  3235  
3228  3275  3234  
3184  3228  3234  
3179  3227  3228  
3274  3317  3275  
3307  3279  3321  
3265  3309  3266  
3007  3032  2974  
3031  3061  3007  
2973  3031  2972  
3065  3084  3031  
3030  3065  3031  
3030  3083  3080  
3084  3133  3085  
2736  2680  2730  
2736  2794  2735  
2787  2736  2730  
2851  2895  2853  
2795  2743  2793  
2860  2802  2803  
2743  2687  2735  
2846  2888  2903  
2852  2845  2904  
2832  2888  2846  
2964  3018  3020  
3265  3233  3279  
3307  3265  3279  
3266  3222  3265  
3264  3266  3309  
3221  3175  3222  
3221  3266  3264  
2962  2964  2905  
2792  2794  2736  
2910  2851  2852  
2792  2736  2787  
2853  2794  2851  
2853  2793  2794  
2975  3032  3033  
2912  2974  2913  
2854  2912  2913  
2895  2953  2912  
2795  2853  2854  
2910  2972  2953  
2851  2910  2895  
2852  2911  2910  
2971  2911  2963  
3030  2973  3028  
2972  2911  2973  
2802  2859  2801  
2913  2860  2854  
2918  2979  2917  
2913  2918  2860  
2913  2975  2918  
3184  3135  3134  
2975  2974  3032  
2979  2975  3033  
2913  2974  2975  
2917  2859  2918  
2978  2917  2979  
2802  2742  2744  
2858  2801  2859  
2799  2741  2801  
2854  2853  2912  
2911  2852  2904  
3030  3031  2973  
2953  2895  2910  
3031  3007  2972  
2974  2912  2953  
2977  3034  2976  
2978  2977  2916  
2978  3035  2977  
3178  3128  3176  
3133  3129  3179  
3084  3065  3080  
3007  2953  2972  
3032  3007  3061  
2974  2953  3007  
3080  3083  3128  
3129  3080  3128  
3065  3030  3080  
3061  3031  3084  
3028  3081  3030  
3019  3029  2971  
3029  3072  3082  
3028  3029  3081  
3019  3072  3029  
3221  3264  3260  
3259  3216  3260  
3186  3185  3235  
3127  3137  3175  
3174  3127  3175  
3221  3174  3175  
3216  3169  3174  
3079  3034  3088  
3123  3078  3126  
3034  3035  3088  
2905  2904  2846  
2962  2905  2903  
2963  2904  2905  
3217  3169  3216  
3218  3217  3261  
3171  3169  3217  
3171  3217  3218  
3215  3170  3218  
3123  3126  3169  
3088  3137  3127  
3217  3259  3261  
3126  3174  3169  
3221  3260  3216  
2971  2963  3019  
2973  2971  3028  
2973  2911  2971  
2910  2911  2972  
2904  2963  2911  
2845  2846  2904  
2851  2792  2852  
2787  2731  2788  
2792  2787  2845  
2852  2792  2845  
2851  2794  2792  
2676  2675  2619  
2721  2676  2668  
2729  2675  2676  
2787  2729  2731  
2730  2675  2729  
2846  2903  2905  
3168  3121  3170  
3122  3123  3171  
3022  3075  3074  
3026  3078  3075  
3023  3026  3075  
3074  3021  3022  
2967  2969  3023  
2966  2967  3023  
3022  2966  3023  
3075  3022  3023  
3074  3073  3021  
2965  2961  2906  
2850  2796  2855  
2970  2976  3027  
3217  3216  3259  
3123  3169  3171  
3126  3127  3174  
3170  3171  3218  
3168  3170  3215  
3122  3171  3170  
3075  3122  3074  
3075  3123  3122  
2788  2846  2845  
3121  3122  3170  
3165  3120  3168  
3074  3122  3121  
2788  2731  2775  
2846  2788  2832  
2845  2787  2788  
2853  2795  2793  
2735  2794  2793  
2895  2912  2853  
2676  2618  2668  
2680  2675  2730  
2680  2621  2675  
3027  2976  3034  
3023  2969  3026  
2856  2797  2798  
2856  2914  2855  
2857  2856  2798  
2857  2915  2856  
2909  2850  2855  
2969  2909  2914  
2967  2907  2909  
3070  3066  3017  
2721  2731  2676  
2729  2787  2730  
2775  2731  2721  
2775  2832  2788  
2631  2632  2574  
2564  2622  2573  
2679  2687  2631  
2729  2676  2731  
2563  2621  2564  
2504  2563  2564  
2608  2618  2563  
2665  2618  2610  
2665  2668  2618  
3117  3070  3069  
3067  3014  3066  
2907  2848  2850  
2966  2907  2967  
2889  2848  2907  
2945  2889  2907  
2906  2847  2889  
2848  2889  2833  
2790  2791  2848  
2776  2790  2833  
2734  2791  2790  
2850  2909  2907  
2737  2682  2738  
2909  2855  2914  
2856  2855  2797  
2976  2914  2915  
2969  2967  2909  
2970  2969  2914  
2970  3026  2969  
2796  2797  2855  
2791  2796  2850  
2791  2737  2796  
2848  2791  2850  
2734  2681  2737  
2683  2627  2684  
2857  2858  2916  
2914  2856  2915  
2800  2858  2857  
2739  2797  2738  
2978  2979  3036  
3035  2978  3036  
2918  2859  2860  
2916  2917  2978  
2916  2858  2917  
2915  2916  2977  
2970  2914  2976  
2798  2800  2857  
2858  2859  2917  
2915  2857  2916  
2799  2801  2858  
3114  3066  3070  
2906  2945  2965  
3070  3117  3116  
3114  3070  3116  
3017  3069  3070  
3021  3073  3069  
2965  3021  3016  
2966  3022  3021  
3073  3120  3117  
3120  3121  3168  
3163  3120  3165  
3073  3121  3120  
3021  3069  3016  
3121  3073  3074  
3117  3069  3073  
3163  3117  3120  
3163  3116  3117  
3033  3036  2979  
3079  3127  3126  
3136  3164  3137  
3087  3136  3089  
3087  3135  3136  
3174  3221  3216  
3186  3175  3137  
3164  3186  3137  
3089  3136  3137  
3185  3186  3164  
3235  3233  3186  
3222  3266  3221  
3186  3222  3175  
3186  3233  3222  
3222  3233  3265  
3184  3234  3185  
3280  3279  3233  
3265  3307  3309  
3035  3036  3089  
3088  3035  3089  
3137  3088  3089  
3127  3079  3088  
3034  2977  3035  
3078  3026  3027  
2945  2906  2889  
2966  2945  2907  
2965  3016  2961  
2966  2965  2945  
2966  3021  2965  
2800  2799  2858  
2976  2915  2977  
2619  2621  2563  
2676  2619  2618  
2675  2621  2619  
2608  2556  2610  
2608  2554  2556  
2618  2608  2610  
2618  2619  2563  
2622  2631  2573  
2735  2679  2680  
2736  2735  2680  
2793  2743  2735  
2687  2632  2631  
2563  2554  2608  
2622  2564  2621  
2680  2622  2621  
2679  2631  2622  
2573  2551  2512  
2680  2679  2622  
2551  2513  2493  
2493  2455  2453  
2902  2958  2900  
3017  2960  2961  
3013  3014  2958  
3017  3013  2960  
3066  3014  3013  
3063  3014  3067  
3011  3010  2956  
2556  2554  2498  
2902  2906  2961  
2958  2902  2960  
2844  2789  2847  
2037  2083  2098  
1975  2037  2038  
2021  2083  2037  
1915  1977  1916  
1961  1975  1914  
2038  2098  2099  
2457  2458  2401  
2400  2457  2401  
2513  2515  2457  
2450  2491  2508  
2330  2393  2391  
2268  2331  2330  
2373  2336  2399  
2331  2373  2394  
2312  2336  2373  
2394  2452  2451  
2625  2682  2681  
2569  2627  2626  
2452  2456  2511  
2509  2451  2510  
2570  2509  2510  
2569  2508  2509  
2399  2456  2452  
2571  2572  2629  
2570  2571  2628  
2511  2572  2571  
2510  2511  2571  
2569  2509  2570  
2393  2436  2391  
2394  2393  2331  
2394  2451  2393  
2510  2451  2452  
2491  2436  2451  
2456  2458  2514  
2686  2633  2688  
2742  2686  2688  
2685  2666  2629  
2802  2860  2859  
2742  2802  2801  
2803  2795  2854  
2744  2803  2802  
2744  2743  2803  
3027  3034  3079  
3078  3027  3079  
3126  3078  3079  
3123  3075  3078  
3026  2970  3027  
1966  2028  1969  
1786  1848  1849  
1778  1786  1842  
1777  1778  1842  
1714  1722  1778  
1785  1848  1786  
2028  2030  1969  
1967  1970  2028  
1906  1967  1966  
1907  1849  1910  
1970  1972  2031  
2151  2208  2150  
2152  2151  2094  
2153  2152  2095  
2096  2153  2095  
2034  2096  2095  
2035  2097  2096  
2155  2211  2153  
2210  2209  2152  
2209  2208  2151  
2097  2101  2156  
2033  2035  2096  
2036  2041  2097  
2326  2387  2327  
2264  2326  2265  
2264  2325  2326  
2208  2266  2263  
2328  2392  2390  
2266  2267  2329  
2325  2266  2328  
2208  2267  2266  
2330  2331  2393  
2090  2030  2028  
2147  2091  2090  
2148  2149  2092  
2094  2095  2152  
2093  2094  2150  
2032  2095  2094  
2211  2155  2215  
2252  2269  2211  
2274  2252  2215  
2312  2269  2252  
2210  2152  2211  
2392  2450  2449  
2259  2321  2262  
2147  2150  2205  
2091  2147  2148  
2093  2150  2147  
2494  2438  2444  
2260  2261  2323  
2278  2260  2319  
2219  2161  2201  
2225  2219  2278  
2161  2142  2201  
2261  2262  2324  
2321  2383  2324  
2265  2321  2259  
2327  2383  2321  
2388  2447  2443  
1597  1662  1596  
1788  1790  1725  
1787  1850  1851  
1912  1974  1913  
1848  1912  1913  
1911  1973  1912  
1846  1853  1911  
1784  1846  1847  
1790  1788  1852  
1783  1790  1846  
1783  1726  1790  
1918  1979  1973  
1721  1722  1658  
1784  1721  1720  
1785  1722  1721  
1918  1917  1978  
1594  1659  1595  
1786  1778  1722  
1778  1777  1713  
3017  2961  3016  
3069  3017  3016  
3066  3013  3017  
3067  3066  3114  
3013  2958  2960  
2956  2955  2898  
3064  3010  3011  
3064  3012  3010  
2902  2847  2906  
2898  2842  2900  
2789  2776  2833  
2786  2789  2844  
2786  2732  2789  
2557  2502  2562  
2515  2516  2458  
2574  2515  2513  
2576  2516  2515  
2628  2627  2570  
2510  2571  2570  
2666  2684  2628  
2628  2684  2627  
2630  2686  2629  
2572  2630  2629  
2575  2633  2630  
2719  2684  2666  
2741  2719  2685  
2801  2741  2742  
2799  2800  2741  
2800  2798  2740  
2739  2798  2797  
2719  2740  2684  
2719  2741  2740  
2629  2628  2571  
2498  2442  2495  
2556  2498  2553  
2554  2504  2496  
3011  2956  2958  
3063  3011  3014  
3063  3064  3011  
2498  2495  2553  
2496  2454  2440  
2554  2496  2498  
2504  2454  2496  
2395  2332  2380  
2320  2376  2382  
2439  2495  2442  
2382  2439  2442  
2835  2834  2891  
2949  2892  2891  
2779  2724  2778  
2722  2777  2723  
2669  2722  2670  
2669  2674  2722  
2613  2669  2670  
2612  2617  2669  
2728  2784  2777  
2783  2727  2732  
2669  2617  2674  
2565  2505  2566  
2673  2616  2620  
2561  2505  2565  
2957  3010  3012  
3005  2957  3012  
2899  2955  2957  
2897  2842  2898  
2728  2783  2784  
2786  2842  2840  
3011  2958  3014  
2955  2956  3010  
2898  2900  2956  
2897  2840  2842  
2899  2897  2955  
2899  2841  2897  
2900  2844  2902  
2956  2900  2958  
2842  2844  2900  
2955  2897  2898  
2786  2844  2842  
2776  2789  2732  
2841  2840  2897  
2632  2576  2574  
2629  2666  2628  
2575  2630  2572  
2686  2685  2629  
2742  2685  2686  
2742  2741  2685  
2575  2516  2576  
2686  2630  2633  
2572  2514  2575  
2273  2274  2215  
2277  2273  2218  
2217  2275  2218  
2277  2339  2335  
2273  2335  2274  
2335  2336  2274  
2337  2339  2277  
2398  2336  2335  
2435  2398  2401  
2399  2336  2398  
2399  2394  2373  
2735  2687  2679  
2803  2743  2795  
2744  2689  2743  
2854  2860  2803  
2689  2633  2632  
2742  2688  2744  
2685  2719  2666  
2800  2740  2741  
2688  2689  2744  
2575  2576  2633  
2514  2516  2575  
2458  2457  2515  
2689  2687  2743  
2633  2689  2688  
2632  2687  2689  
2576  2632  2633  
2574  2573  2631  
2515  2574  2576  
2454  2453  2395  
2442  2496  2440  
2512  2453  2454  
2573  2512  2564  
2493  2453  2512  
2551  2493  2512  
2574  2551  2573  
2574  2513  2551  
2513  2455  2493  
2332  2271  2270  
2332  2333  2271  
2380  2332  2320  
2382  2380  2320  
2440  2454  2395  
2395  2453  2396  
2333  2395  2396  
2380  2440  2395  
2397  2400  2338  
2396  2397  2334  
2332  2395  2333  
2453  2455  2396  
2455  2400  2397  
2397  2338  2334  
2457  2400  2455  
2401  2339  2400  
2435  2401  2458  
2456  2435  2458  
2456  2398  2435  
2456  2399  2398  
2213  2216  2157  
2271  2213  2212  
2272  2216  2213  
2337  2275  2338  
2337  2277  2275  
2382  2440  2380  
2434  2382  2376  
2442  2440  2382  
2442  2498  2496  
2455  2397  2396  
2315  2255  2314  
2316  2315  2375  
2316  2270  2315  
2382  2434  2439  
2316  2376  2320  
2377  2434  2376  
2316  2377  2376  
2949  2957  3005  
2892  2949  2950  
2891  2899  2949  
2841  2899  2891  
2784  2841  2834  
2784  2840  2841  
2955  3010  2957  
2386  2387  2326  
2328  2386  2325  
2445  2501  2446  
2390  2445  2386  
2390  2448  2445  
2445  2387  2386  
2503  2446  2501  
2503  2502  2447  
2616  2562  2561  
2447  2499  2443  
2562  2502  2503  
2557  2558  2502  
2327  2265  2326  
2389  2327  2387  
2388  2383  2327  
2316  2375  2377  
2332  2270  2320  
2256  2212  2197  
2315  2256  2255  
2315  2270  2256  
2320  2270  2316  
2271  2212  2270  
2670  2723  2671  
2612  2669  2613  
2723  2724  2671  
2781  2838  2782  
2725  2781  2726  
2692  2672  2726  
2724  2779  2725  
2837  2838  2781  
2893  2837  2836  
2890  2838  2837  
2578  2580  2519  
2578  2636  2580  
2615  2635  2577  
2692  2694  2635  
2749  2694  2692  
2749  2751  2694  
2694  2695  2636  
2614  2559  2613  
2443  2499  2444  
2383  2443  2385  
2383  2388  2443  
2447  2389  2446  
2499  2447  2502  
2388  2389  2447  
2557  2613  2558  
2447  2446  2503  
2327  2389  2388  
2387  2446  2389  
2612  2613  2557  
2777  2784  2834  
2674  2673  2727  
2722  2674  2728  
2617  2673  2674  
2562  2617  2612  
2557  2562  2612  
2503  2561  2562  
2562  2616  2617  
2727  2677  2732  
2728  2727  2783  
2673  2677  2727  
2728  2777  2722  
2950  2949  3005  
2950  2948  2893  
2779  2835  2836  
3005  2948  2950  
2214  2218  2273  
2101  2160  2156  
2159  2218  2160  
2102  2159  2160  
2041  2042  2102  
2039  2038  2099  
2042  2040  2100  
1976  1975  2038  
2158  2216  2217  
2100  2099  2158  
2098  2139  2154  
2099  2098  2157  
2158  2099  2157  
2216  2158  2157  
2159  2100  2158  
2100  2039  2099  
1976  2038  2039  
1975  2021  2037  
1914  1975  1976  
1961  1960  2020  
2213  2271  2272  
2154  2197  2212  
2157  2154  2213  
2157  2098  2154  
2197  2255  2256  
2254  2255  2196  
2217  2218  2159  
2158  2217  2159  
2216  2276  2217  
2154  2212  2213  
2334  2333  2396  
2276  2334  2338  
2272  2333  2334  
2216  2272  2276  
2271  2333  2272  
2212  2256  2270  
2455  2513  2457  
2276  2272  2334  
2504  2512  2454  
2563  2504  2554  
2564  2512  2504  
2315  2314  2375  
2196  2255  2197  
2139  2196  2197  
2138  2195  2196  
2254  2314  2255  
1853  1846  1790  
1916  1917  1852  
1911  1847  1846  
1912  1847  1911  
1912  1848  1847  
1971  1913  1974  
2033  1971  1974  
1972  1910  1971  
1972  1970  1910  
1849  1842  1786  
1784  1783  1846  
1785  1784  1847  
1785  1721  1784  
1768  1767  1829  
1768  1706  1705  
1836  1775  1829  
1724  1723  1660  
1829  1775  1768  
1787  1789  1724  
1660  1645  1706  
1533  1583  1597  
1705  1767  1768  
1644  1705  1645  
1704  1767  1705  
1918  1978  1979  
1911  1918  1973  
1917  1916  1978  
1853  1917  1918  
1853  1852  1917  
1789  1787  1851  
1977  1976  2039  
1916  1977  1978  
1915  1976  1977  
2139  2083  2138  
2154  2139  2197  
2098  2083  2139  
2082  2021  2020  
2138  2082  2137  
2138  2083  2082  
2254  2196  2195  
2083  2021  2082  
2196  2139  2138  
2098  2038  2037  
2893  2836  2892  
2947  2893  2948  
2947  2890  2893  
2082  2020  2081  
2195  2138  2137  
1975  1961  2021  
1901  1900  1961  
1850  1901  1914  
1850  1837  1901  
2082  2081  2137  
1961  2020  2021  
1960  2019  2020  
2020  2019  2081  
1900  1960  1961  
1900  1899  1960  
1915  1914  1976  
1851  1915  1916  
1850  1914  1915  
1851  1850  1915  
1852  1851  1916  
1852  1789  1851  
1837  1900  1901  
1724  1706  1768  
1899  1959  1960  
1899  1898  1959  
1837  1899  1900  
1836  1898  1899  
1787  1775  1837  
1829  1891  1836  
1828  1767  1766  
1704  1765  1766  
2893  2890  2837  
1703  1765  1704  
2809  2749  2782  
1960  1959  2019  
1914  1901  1961  
1837  1836  1899  
2894  2946  2952  
1643  1582  1581  
1704  1643  1703  
1644  1645  1583  
2438  2494  2459  
2379  2438  2402  
2341  2379  2402  
2322  2323  2384  
2319  2322  2379  
2319  2260  2322  
2379  2322  2384  
2780  2836  2837  
2781  2780  2837  
2725  2779  2780  
2672  2724  2725  
2672  2635  2615  
2749  2692  2726  
2694  2636  2635  
2500  2494  2444  
2778  2777  2834  
2724  2723  2778  
2836  2780  2779  
2671  2614  2670  
2672  2671  2724  
2615  2614  2671  
2670  2722  2723  
2461  2465  2408  
1767  1704  1766  
1891  1829  1828  
1660  1661  1597  
1705  1706  1645  
1723  1725  1661  
1706  1724  1660  
1789  1788  1723  
1594  1595  1531  
1658  1594  1593  
1659  1714  1651  
1658  1659  1594  
1658  1722  1659  
1278  1344  1279  
1398  1343  1336  
1397  1398  1336  
1460  1461  1398  
1408  1344  1343  
1471  1408  1405  
1522  1533  1470  
1536  1593  1530  
1472  1536  1530  
1535  1599  1536  
1470  1534  1471  
1599  1593  1536  
1598  1599  1535  
1598  1663  1599  
1408  1471  1473  
1278  1271  1336  
1343  1278  1336  
1279  1213  1278  
1644  1643  1704  
1705  1644  1704  
1583  1582  1644  
2560  2577  2517  
2695  2637  2636  
2750  2695  2751  
2810  2750  2751  
2747  2691  2693  
2693  2691  2634  
2220  2280  2279  
2288  2287  2349  
2258  2228  2288  
2198  2170  2228  
2318  2280  2257  
2202  2142  2143  
2261  2202  2203  
2262  2261  2203  
2323  2322  2260  
2261  2260  2201  
2219  2225  2167  
1924  1925  1860  
1980  1924  1919  
1985  1925  1924  
1963  2024  1980  
2084  2110  2140  
2085  2084  2140  
2022  2050  2084  
2013  2049  1986  
1985  2013  1953  
2048  2049  2013  
2108  2167  2109  
2169  2227  2170  
2109  2169  2110  
2168  2226  2169  
2167  2225  2168  
2161  2167  2108  
2161  2219  2167  
2278  2319  2341  
1953  1926  1925  
2048  2013  1985  
1986  2022  1962  
2013  1986  1953  
2049  2050  1986  
2344  2406  2346  
2343  2344  2281  
2279  2343  2281  
2342  2404  2343  
2492  2437  2468  
2406  2405  2463  
2404  2437  2462  
2343  2404  2405  
2342  2378  2404  
2378  2437  2404  
2318  2378  2342  
2412  2469  2468  
2350  2412  2378  
2350  2411  2412  
2699  2642  2698  
2813  2754  2753  
2611  2582  2586  
2667  2640  2611  
2699  2700  2643  
2720  2697  2667  
2640  2582  2611  
2609  2581  2639  
2643  2642  2699  
2700  2667  2643  
2754  2700  2699  
2754  2755  2700  
2611  2586  2643  
2228  2227  2287  
2140  2170  2198  
2140  2110  2170  
1926  1902  1861  
1985  1953  1925  
1962  1902  1926  
1986  1962  1926  
2050  2022  1986  
2109  2050  2049  
2110  2084  2050  
2023  1962  2022  
2023  1981  1962  
2044  1982  1981  
1792  1855  1793  
1727  1731  1667  
1776  1727  1715  
1791  1731  1727  
1791  1839  1854  
1727  1776  1791  
1716  1715  1652  
1716  1779  1715  
1779  1840  1776  
1905  1904  1840  
1779  1843  1840  
1965  2027  2026  
1908  1965  1905  
1908  1968  1965  
1964  2025  1963  
1905  1964  1904  
1905  1965  1964  
2024  2025  2087  
2143  2086  2087  
1980  1919  1963  
2043  1980  2024  
2043  1985  1980  
1903  1963  1919  
1854  1903  1919  
1839  1904  1903  
1904  1964  1963  
2092  2146  2089  
2030  2092  2029  
2091  2148  2092  
2087  2025  2026  
2088  2087  2026  
2089  2029  2092  
2145  2089  2146  
2145  2088  2089  
1964  1965  2026  
1968  1969  2029  
1965  1968  2027  
1908  1909  1968  
2144  2145  2204  
2086  2142  2103  
2087  2086  2024  
2143  2142  2086  
2635  2578  2577  
2520  2519  2580  
2461  2518  2519  
2402  2460  2403  
2459  2518  2460  
2494  2517  2459  
2402  2438  2459  
2500  2499  2558  
2552  2500  2559  
2444  2499  2500  
2443  2444  2385  
2500  2558  2559  
2614  2613  2670  
2560  2614  2615  
2577  2560  2615  
2517  2494  2552  
2559  2558  2613  
2560  2559  2614  
2552  2494  2500  
2560  2552  2559  
2560  2517  2552  
2410  2409  2466  
2467  2410  2466  
2349  2348  2410  
2408  2403  2460  
2409  2408  2465  
2347  2403  2408  
2285  2340  2347  
2286  2285  2347  
2169  2226  2227  
2168  2225  2226  
2225  2278  2285  
2285  2278  2341  
2201  2202  2261  
2219  2201  2260  
2142  2202  2201  
2459  2517  2518  
2402  2459  2460  
2340  2341  2403  
2384  2323  2385  
2438  2384  2444  
2438  2379  2384  
2341  2319  2379  
2403  2341  2402  
2340  2285  2341  
2278  2219  2260  
2384  2385  2444  
2324  2383  2385  
2324  2262  2321  
2323  2324  2385  
2323  2261  2324  
2144  2203  2143  
2087  2144  2143  
2204  2146  2200  
2088  2145  2144  
2088  2027  2089  
2204  2145  2146  
2259  2204  2200  
2262  2203  2204  
2321  2265  2327  
2203  2144  2204  
2149  2148  2206  
2207  2149  2206  
2264  2207  2206  
2265  2259  2207  
2146  2092  2149  
2499  2502  2558  
2520  2579  2524  
2461  2520  2465  
2580  2579  2520  
1903  1854  1839  
1980  1985  1924  
2025  2024  1963  
2103  2161  2108  
2086  2103  2043  
2142  2161  2103  
1796  1797  1732  
1924  1859  1919  
1924  1860  1859  
1538  1537  1600  
1792  1728  1733  
1798  1861  1838  
1855  1920  1856  
1793  1855  1856  
1838  1902  1855  
1729  1730  1666  
1793  1794  1729  
1792  1793  1728  
1792  1838  1855  
1795  1772  1730  
1857  1795  1794  
1857  1858  1795  
1921  1857  1856  
1894  1954  1895  
1833  1894  1834  
1923  1954  1894  
1983  1984  1923  
2105  2046  2045  
2105  2163  2106  
2047  2015  1984  
1834  1895  1835  
1773  1834  1774  
1833  1858  1894  
1983  2046  1984  
2078  2107  2135  
1955  2015  2016  
2047  2107  2078  
1416  1479  1474  
1352  1416  1391  
1415  1481  1416  
1670  1732  1734  
1605  1606  1671  
1604  1668  1670  
1664  1669  1728  
1601  1600  1665  
1605  1669  1664  
1606  1604  1670  
1664  1728  1665  
1671  1670  1734  
1605  1671  1669  
1606  1670  1671  
1543  1606  1605  
1543  1544  1606  
1733  1728  1669  
1730  1710  1666  
1641  1648  1586  
1464  1411  1400  
1539  1477  1476  
1526  1539  1476  
1541  1478  1540  
1603  1541  1540  
1604  1544  1541  
1671  1734  1733  
1481  1479  1416  
1414  1480  1415  
1543  1479  1481  
1328  1346  1280  
1415  1416  1352  
1410  1345  1346  
1393  1345  1409  
1281  1280  1346  
1330  1281  1345  
1330  1265  1281  
1331  1330  1393  
1266  1267  1203  
1201  1265  1202  
1331  1267  1266  
1979  1978  2042  
2036  1979  2041  
2036  1973  1979  
2101  2097  2041  
1918  1911  1853  
1974  1973  2036  
1974  1912  1973  
2034  1972  1971  
2151  2150  2094  
2093  2031  2032  
1848  1785  1847  
2040  2042  1978  
2039  2040  1977  
2039  2100  2040  
2042  2041  1979  
1977  2040  1978  
2100  2102  2042  
2102  2101  2041  
2159  2102  2100  
2160  2101  2102  
2153  2211  2152  
2156  2155  2097  
2156  2215  2155  
2214  2215  2156  
2218  2214  2160  
2273  2215  2214  
2210  2268  2209  
2151  2152  2209  
2211  2215  2252  
2035  1974  2036  
2035  2033  1974  
2097  2035  2036  
2097  2155  2096  
2034  2032  1972  
2096  2034  2033  
2095  2032  2034  
2267  2330  2329  
2153  2096  2155  
2269  2331  2268  
2269  2312  2331  
2210  2269  2268  
2210  2211  2269  
2160  2214  2156  
2274  2312  2252  
2273  2277  2335  
2275  2276  2338  
2218  2275  2277  
2217  2276  2275  
2338  2400  2337  
2336  2312  2274  
2393  2451  2436  
2312  2373  2331  
2399  2452  2394  
2339  2401  2398  
2335  2339  2398  
2337  2400  2339  
2452  2511  2510  
2514  2572  2511  
2456  2514  2511  
2458  2516  2514  
2326  2325  2386  
2207  2264  2265  
2206  2263  2264  
2264  2263  2325  
2259  2200  2207  
2148  2147  2205  
2267  2209  2268  
2328  2266  2329  
2208  2209  2267  
2205  2208  2263  
2205  2150  2208  
2206  2205  2263  
2206  2148  2205  
2093  2032  2094  
2267  2268  2330  
2501  2561  2503  
2448  2449  2506  
2446  2387  2445  
2328  2329  2392  
2386  2328  2390  
2325  2263  2266  
2505  2561  2501  
2448  2505  2501  
2445  2448  2501  
2390  2449  2448  
2392  2449  2390  
2391  2392  2329  
2391  2450  2392  
2330  2391  2329  
2450  2507  2449  
2436  2450  2391  
2436  2491  2450  
2507  2506  2449  
2508  2568  2567  
2565  2623  2620  
2506  2566  2505  
2506  2567  2566  
2450  2508  2507  
2625  2681  2624  
2840  2783  2786  
2620  2677  2673  
2566  2567  2624  
2448  2506  2505  
2507  2567  2506  
2678  2734  2733  
2678  2681  2734  
2677  2678  2733  
2623  2681  2678  
2624  2681  2623  
2566  2624  2623  
2567  2568  2624  
2568  2569  2626  
2624  2568  2625  
2508  2569  2568  
2507  2508  2567  
2491  2451  2509  
2737  2791  2734  
2626  2682  2625  
2739  2684  2740  
2796  2738  2797  
2683  2684  2739  
2738  2683  2739  
2737  2738  2796  
2682  2683  2738  
2681  2682  2737  
2626  2683  2682  
2626  2627  2683  
2568  2626  2625  
2491  2509  2508  
2570  2627  2569  
2798  2739  2740  
2960  2902  2961  
2847  2833  2889  
2844  2847  2902  
2789  2833  2847  
2677  2733  2732  
2733  2790  2776  
2833  2790  2848  
2783  2732  2786  
2784  2783  2840  
2728  2674  2727  
2620  2623  2678  
2616  2565  2620  
2617  2616  2673  
2561  2565  2616  
2565  2566  2623  
2733  2734  2790  
2732  2733  2776  
2677  2620  2678  
1849  1907  1842  
1913  1849  1848  
1910  1970  1967  
1913  1910  1849  
1913  1971  1910  
2033  2034  1971  
2090  2091  2030  
1970  2031  2028  
2093  2147  2090  
1017  1062  1001  
1080  1017  1016  
1080  1081  1017  
1283  1282  1216  
1218  1284  1217  
1348  1400  1411  
1284  1338  1348  
1217  1284  1283  
1273  1338  1284  
1273  1339  1338  
1063  1064  1002  
1001  1063  1000  
1062  1130  1063  
1196  1197  1131  
1150  1196  1130  
1261  1282  1286  
1197  1261  1219  
1216  1282  1261  
1082  1018  1064  
1829  1767  1828  
1898  1836  1891  
1724  1789  1723  
1775  1787  1724  
1768  1775  1724  
1836  1837  1775  
1837  1850  1787  
1581  1521  1520  
1643  1581  1642  
1582  1521  1581  
1596  1598  1534  
1520  1460  1459  
1581  1520  1580  
1521  1460  1520  
1470  1471  1405  
1521  1522  1461  
1534  1535  1471  
1533  1534  1470  
1533  1596  1534  
1583  1533  1522  
1643  1644  1582  
1645  1597  1583  
1534  1598  1535  
1597  1596  1533  
1597  1661  1662  
1278  1343  1344  
1397  1336  1335  
1397  1460  1398  
1642  1703  1643  
1521  1461  1460  
1642  1581  1580  
1522  1470  1461  
1582  1522  1521  
1582  1583  1522  
1580  1520  1519  
1270  1271  1206  
1205  1270  1206  
1264  1327  1329  
1392  1335  1329  
1396  1392  1390  
1454  1397  1392  
1405  1461  1470  
1343  1405  1408  
1343  1398  1405  
1392  1397  1335  
1398  1461  1405  
1459  1460  1397  
1459  1519  1520  
1519  1459  1458  
1335  1336  1271  
1277  1276  1211  
1342  1277  1279  
1342  1341  1277  
1408  1407  1344  
1340  1339  1274  
1341  1340  1275  
1403  1404  1340  
1406  1402  1341  
1527  1529  1465  
1469  1527  1465  
1532  1590  1527  
1469  1532  1527  
1402  1468  1403  
1341  1402  1403  
1406  1472  1467  
1402  1406  1467  
1342  1406  1341  
1276  1277  1341  
1279  1344  1342  
1473  1471  1535  
1536  1473  1535  
1472  1407  1473  
1594  1531  1530  
1407  1408  1473  
1406  1407  1472  
1406  1342  1407  
1726  1725  1790  
1663  1726  1720  
1663  1662  1726  
1596  1662  1598  
1661  1725  1662  
1645  1660  1597  
1726  1783  1720  
1660  1723  1661  
1790  1852  1853  
1723  1788  1725  
1789  1852  1788  
1531  1595  1532  
1467  1531  1468  
1402  1467  1468  
1472  1530  1467  
1530  1593  1594  
1467  1530  1531  
1472  1473  1536  
1468  1531  1532  
1599  1657  1593  
1657  1720  1721  
1662  1663  1598  
1662  1725  1726  
1783  1784  1720  
1595  1659  1651  
1657  1663  1720  
1593  1657  1658  
1599  1663  1657  
1722  1714  1659  
1657  1721  1658  
1785  1786  1722  
1651  1655  1590  
1713  1651  1714  
1782  1781  1718  
1841  1782  1777  
1841  1845  1782  
1654  1589  1592  
1655  1656  1591  
1717  1716  1653  
1718  1717  1654  
1782  1718  1719  
1781  1717  1718  
1777  1782  1719  
1713  1777  1719  
1655  1713  1719  
1714  1778  1713  
1842  1907  1841  
1780  1779  1716  
1844  1780  1781  
1843  1905  1840  
1844  1843  1780  
1844  1908  1843  
1782  1845  1781  
1964  2026  2025  
1909  1908  1844  
1909  1969  1968  
1653  1652  1588  
1654  1653  1589  
1716  1652  1653  
1840  1904  1839  
1780  1843  1779  
1843  1908  1905  
1845  1909  1844  
1781  1845  1844  
1841  1906  1845  
1842  1841  1777  
1907  1967  1906  
1968  2029  2027  
1966  1969  1909  
1906  1966  1909  
1845  1906  1909  
1841  1907  1906  
2031  1972  2032  
2090  2031  2093  
2090  2028  2031  
1966  1967  2028  
1967  1907  1910  
2030  2091  2092  
1477  1478  1413  
1476  1477  1412  
1540  1478  1477  
1588  1652  1602  
1589  1588  1526  
1589  1653  1588  
1603  1604  1541  
1348  1411  1347  
1339  1401  1338  
1528  1526  1464  
1466  1528  1464  
1529  1592  1528  
1656  1655  1719  
1654  1656  1718  
1654  1592  1656  
1527  1591  1529  
1656  1719  1718  
1590  1655  1591  
1651  1713  1655  
1603  1668  1604  
1602  1603  1540  
1602  1667  1603  
1539  1602  1540  
1477  1539  1540  
1526  1588  1539  
1652  1667  1602  
1539  1588  1602  
1715  1779  1776  
1209  1274  1208  
1143  1209  1208  
1210  1275  1209  
1404  1339  1340  
1468  1469  1403  
1401  1400  1338  
1465  1401  1404  
1466  1464  1400  
1465  1466  1401  
1465  1529  1466  
1469  1465  1404  
1403  1469  1404  
1468  1532  1469  
1529  1528  1466  
1590  1591  1527  
1595  1590  1532  
1595  1651  1590  
1464  1476  1411  
1401  1466  1400  
1526  1476  1464  
1404  1401  1339  
1592  1529  1591  
1656  1592  1591  
1589  1528  1592  
1717  1653  1654  
1526  1528  1589  
1263  1199  1220  
1202  1137  1136  
1135  1201  1136  
1330  1331  1266  
1455  1394  1393  
1266  1203  1202  
1148  1199  1214  
1263  1220  1287  
1328  1263  1287  
1391  1328  1352  
1391  1346  1328  
1280  1214  1263  
1263  1214  1199  
1346  1345  1281  
1263  1328  1280  
1391  1410  1346  
1416  1474  1410  
1475  1409  1410  
1345  1393  1330  
1148  1082  1153  
1070  1068  1136  
1082  1132  1153  
1002  1064  1018  
1261  1197  1196  
1350  1287  1285  
1153  1132  1197  
1064  1132  1082  
1131  1063  1130  
1474  1479  1537  
1475  1474  1537  
1410  1391  1416  
1285  1286  1350  
1220  1285  1287  
1219  1286  1285  
1481  1544  1543  
1351  1414  1415  
1287  1351  1352  
1350  1414  1351  
1480  1544  1481  
1415  1480  1481  
1414  1478  1480  
2027  2088  2026  
2030  2029  1969  
2029  2089  2027  
2204  2259  2262  
2149  2200  2146  
2149  2207  2200  
2144  2087  2088  
1963  1903  1904  
1796  1732  1731  
1854  1796  1791  
1859  1797  1796  
1860  1797  1859  
1861  1860  1925  
1861  1798  1860  
1926  1861  1925  
1798  1792  1733  
1902  1838  1861  
1902  1920  1855  
1734  1732  1797  
1798  1734  1797  
1860  1798  1797  
1838  1792  1798  
1733  1669  1671  
1791  1776  1839  
1859  1796  1854  
1731  1668  1667  
1796  1731  1791  
1732  1668  1731  
1780  1717  1781  
1839  1776  1840  
1716  1717  1780  
1301  1300  1365  
1429  1366  1365  
1237  1236  1169  
1163  1231  1164  
1366  1301  1365  
1494  1430  1429  
1368  1304  1366  
1298  1300  1234  
1231  1298  1232  
1394  1333  1332  
1272  1268  1333  
1231  1272  1298  
1231  1207  1272  
1207  1203  1267  
1618  1557  1555  
1618  1683  1620  
1708  1709  1647  
1646  1708  1647  
1707  1769  1708  
1771  1745  1709  
1621  1558  1620  
1619  1617  1556  
1622  1619  1559  
1622  1684  1619  
1695  1682  1744  
1631  1617  1682  
1558  1557  1620  
1622  1560  1621  
1495  1430  1494  
1497  1495  1558  
1497  1432  1495  
1560  1498  1497  
1622  1559  1560  
1685  1686  1621  
1682  1617  1619  
1617  1554  1556  
1304  1303  1237  
1366  1304  1301  
1368  1369  1304  
1432  1369  1368  
1370  1306  1305  
1432  1370  1369  
1433  1434  1371  
1238  1171  1236  
1173  1104  1172  
1299  1318  1252  
1233  1299  1252  
1302  1363  1299  
1105  1036  1104  
1241  1242  1176  
1173  1240  1174  
1299  1363  1318  
1241  1308  1242  
1363  1364  1318  
1367  1363  1302  
1367  1428  1363  
1241  1307  1308  
1372  1434  1431  
1040  979  1036  
1039  1040  1108  
1039  978  1040  
1104  1103  1172  
1173  1174  1105  
1239  1173  1172  
1239  1240  1173  
1036  1035  1104  
1430  1366  1429  
1495  1432  1430  
1369  1303  1304  
1305  1303  1369  
1370  1305  1369  
1306  1239  1305  
1237  1169  1170  
1304  1237  1301  
1303  1236  1237  
1298  1362  1300  
1495  1557  1558  
1430  1368  1366  
1557  1495  1494  
1432  1368  1430  
1433  1432  1497  
1433  1370  1432  
1494  1492  1555  
1365  1427  1429  
1683  1647  1709  
1557  1618  1620  
1555  1585  1618  
1494  1555  1557  
1584  1524  1587  
1585  1584  1646  
1523  1524  1584  
1427  1362  1399  
1523  1492  1462  
1365  1362  1427  
1524  1525  1587  
1462  1524  1523  
1463  1525  1524  
1517  1475  1538  
1455  1456  1516  
1409  1475  1456  
1135  1068  1067  
1201  1202  1136  
1149  1201  1135  
1079  1149  1135  
1067  1079  1135  
1078  1148  1079  
1148  1214  1149  
1214  1280  1215  
1137  1070  1136  
1600  1537  1542  
1578  1538  1601  
1517  1456  1475  
1578  1517  1538  
1578  1579  1517  
1712  1711  1773  
1774  1712  1773  
1707  1650  1712  
1646  1587  1650  
1708  1646  1707  
1585  1523  1584  
1586  1579  1641  
1587  1586  1649  
1525  1579  1586  
759  813  749  
627  694  693  
760  825  759  
747  761  695  
692  757  758  
747  692  758  
761  747  811  
695  682  747  
682  625  692  
889  824  823  
952  954  889  
999  952  937  
1012  954  952  
888  824  889  
758  823  811  
747  758  811  
757  821  822  
950  1010  951  
825  876  813  
826  888  890  
760  826  825  
761  824  826  
695  761  760  
811  824  761  
891  940  939  
825  891  876  
890  955  891  
1264  1205  1200  
1262  1327  1264  
1329  1335  1270  
1264  1329  1270  
1390  1392  1329  
1458  1454  1396  
1335  1271  1270  
1454  1459  1397  
1396  1454  1392  
1458  1459  1454  
1211  1276  1210  
1147  1206  1213  
1076  1077  1146  
1141  1206  1147  
1279  1277  1212  
1213  1279  1212  
1344  1407  1342  
1396  1390  1334  
1390  1327  1334  
2425  2482  2424  
2531  2543  2484  
2473  2531  2484  
2532  2591  2531  
2542  2482  2483  
2600  2542  2543  
2648  2600  2590  
2601  2597  2544  
2538  2477  2485  
2600  2544  2542  
2358  2421  2357  
2428  2420  2365  
2477  2479  2420  
2540  2479  2538  
2480  2541  2481  
2303  2294  2242  
2302  2303  2242  
2365  2358  2303  
2359  2357  2421  
2422  2359  2421  
2360  2296  2359  
2295  2294  2357  
2424  2482  2428  
2358  2357  2303  
2420  2358  2365  
2420  2421  2358  
2299  2240  2241  
2181  2240  2186  
2125  2126  2186  
2121  2164  2182  
2253  2301  2241  
2222  2282  2253  
2313  2374  2364  
2282  2313  2253  
2282  2345  2313  
2346  2345  2284  
2283  2346  2284  
2406  2407  2346  
2381  2374  2345  
2473  2427  2441  
2364  2427  2426  
2135  2136  2079  
2222  2192  2251  
2282  2222  2251  
2194  2164  2222  
2134  2080  2136  
2066  2126  2125  
2018  2017  2080  
2077  2018  2080  
2014  1958  2018  
2018  1957  2017  
1997  1996  1936  
1937  1997  1936  
2014  2060  1997  
2121  2120  2060  
2067  2004  2059  
2060  2120  2059  
1997  2060  2059  
2077  2121  2060  
2003  1942  1943  
1684  1746  1744  
1621  1686  1622  
1685  1747  1686  
1831  1832  1771  
1756  1809  1819  
1811  1808  1746  
1811  1873  1808  
1882  1943  1881  
1818  1882  1881  
1819  1809  1871  
1818  1815  1754  
1648  1710  1711  
1923  1894  1858  
1834  1835  1774  
1894  1895  1834  
2015  2047  2078  
1954  2015  1955  
1954  1984  2015  
1896  1952  1892  
1896  1956  1952  
1835  1896  1892  
1955  1956  1896  
1954  1955  1895  
2016  1956  1955  
2016  2017  1956  
1897  1952  1957  
1832  1810  1771  
1893  1832  1831  
1893  1874  1832  
1830  1769  1774  
1892  1830  1835  
1895  1955  1896  
1952  1893  1892  
1831  1771  1770  
1830  1831  1770  
1892  1893  1831  
2048  2103  2108  
2024  2086  2043  
2143  2203  2202  
2461  2408  2460  
2518  2461  2460  
2519  2520  2461  
2466  2409  2465  
2525  2466  2524  
2467  2411  2410  
2409  2347  2408  
2524  2466  2465  
2347  2340  2403  
2348  2347  2409  
2348  2287  2286  
2198  2258  2199  
2286  2226  2285  
2348  2286  2347  
2227  2226  2286  
2287  2227  2286  
2349  2287  2348  
2409  2410  2348  
2350  2317  2288  
2258  2318  2257  
2288  2317  2258  
2287  2288  2228  
2349  2350  2288  
2350  2378  2317  
2168  2109  2167  
2285  2226  2225  
2109  2049  2108  
2169  2109  2168  
2110  2050  2109  
2084  2023  2022  
2198  2141  2140  
2045  1982  2044  
2048  1985  2043  
2103  2048  2043  
2108  2049  2048  
2637  2693  2634  
2228  2170  2227  
2258  2198  2228  
2318  2258  2317  
2257  2199  2258  
2141  2085  2140  
2199  2141  2198  
2199  2162  2141  
2526  2469  2467  
2412  2437  2378  
2411  2469  2412  
2411  2467  2469  
2349  2411  2350  
2349  2410  2411  
2525  2585  2526  
2466  2525  2467  
2524  2579  2584  
2582  2640  2583  
2523  2527  2582  
2521  2462  2492  
2492  2468  2523  
2550  2492  2523  
2462  2437  2492  
2586  2585  2642  
2199  2220  2162  
1667  1668  1603  
1715  1667  1652  
1715  1727  1667  
1919  1859  1854  
1544  1604  1606  
1480  1541  1544  
1668  1732  1670  
1734  1798  1733  
1953  1986  1926  
1856  1857  1794  
1793  1856  1794  
1921  1982  1922  
1920  1921  1856  
1981  2023  2044  
1920  1981  1921  
1920  1962  1981  
1542  1537  1479  
1605  1542  1543  
1605  1664  1600  
2426  2363  2364  
2482  2425  2483  
2424  2362  2425  
2342  2280  2318  
2405  2406  2344  
2492  2550  2521  
2464  2441  2407  
2522  2464  2463  
2522  2497  2464  
2343  2279  2280  
2283  2281  2344  
2346  2283  2344  
2284  2224  2283  
2441  2427  2381  
2224  2166  2223  
2251  2224  2284  
2251  2192  2193  
2220  2163  2162  
2280  2220  2257  
2279  2221  2220  
2223  2221  2281  
2283  2223  2281  
2166  2165  2223  
2166  2107  2165  
2521  2522  2463  
2462  2521  2463  
2550  2581  2521  
2468  2527  2523  
2412  2468  2437  
2469  2527  2468  
2583  2639  2581  
2752  2746  2696  
2581  2522  2521  
2583  2581  2550  
2523  2583  2550  
2640  2639  2583  
2609  2555  2581  
2405  2344  2343  
2462  2405  2404  
2462  2463  2405  
2464  2406  2463  
2407  2345  2346  
2317  2378  2318  
2366  2424  2428  
2305  2366  2304  
2305  2299  2362  
2251  2284  2282  
2362  2363  2425  
2305  2362  2366  
2300  2363  2362  
2313  2364  2301  
2425  2426  2483  
2283  2224  2223  
2104  2045  2044  
2141  2104  2085  
2162  2105  2104  
2104  2105  2045  
2257  2220  2199  
2163  2105  2162  
2106  2047  2046  
2105  2106  2046  
2163  2165  2106  
2165  2107  2106  
2135  2107  2166  
2224  2193  2166  
2079  2016  2078  
2135  2079  2078  
2134  2077  2080  
2164  2134  2192  
2164  2121  2134  
2134  2121  2077  
2222  2164  2192  
2182  2181  2121  
2194  2182  2164  
2194  2241  2182  
2182  2240  2181  
2313  2345  2374  
2194  2222  2253  
2284  2345  2282  
2381  2407  2441  
2374  2381  2427  
2364  2374  2427  
2426  2425  2363  
2484  2426  2427  
2484  2483  2426  
2363  2301  2364  
2301  2253  2313  
2345  2407  2381  
2066  2125  2065  
2120  2126  2067  
2181  2186  2126  
2244  2186  2240  
2244  2243  2185  
2066  2067  2126  
2003  2066  2065  
2003  2004  2066  
1996  2059  2004  
2120  2181  2126  
2059  2120  2067  
2121  2181  2120  
1956  1957  1952  
1896  1835  1895  
2018  2077  2014  
2079  2080  2017  
2136  2135  2193  
1962  1920  1902  
2084  2085  2023  
2169  2170  2110  
2141  2162  2104  
1921  1922  1857  
1981  1982  1921  
2085  2044  2023  
2085  2104  2044  
2045  1983  1982  
3008  2954  3009  
3093  3042  3062  
2985  2925  2984  
3042  3043  2985  
2785  2747  2750  
2868  2843  2810  
2807  2748  2747  
2810  2843  2785  
2866  2808  2807  
2864  2813  2808  
2921  2864  2865  
2921  2871  2864  
2810  2751  2809  
2924  2868  2867  
2785  2750  2810  
2694  2751  2695  
2672  2615  2671  
2726  2672  2725  
2692  2635  2672  
2578  2518  2577  
2636  2578  2635  
2519  2518  2578  
2518  2517  2577  
2781  2725  2780  
2894  2838  2890  
2951  2894  2952  
2951  2896  2894  
3006  2954  2951  
2749  2726  2782  
2778  2834  2835  
2779  2778  2835  
2723  2777  2778  
2949  2899  2957  
2892  2835  2891  
2893  2892  2950  
2836  2835  2892  
2834  2841  2891  
2947  2946  2890  
2894  2890  2946  
2839  2809  2782  
2896  2839  2894  
2896  2867  2839  
2782  2726  2781  
1576  1575  1639  
1003  950  942  
1139  1198  1133  
1059  1014  1076  
952  999  1013  
937  953  999  
952  889  937  
887  953  937  
822  886  823  
953  1014  999  
951  953  887  
886  951  887  
823  886  887  
885  950  886  
1010  1072  1011  
951  1010  1011  
1003  1010  950  
1066  1134  1072  
1327  1390  1329  
1200  1262  1264  
1269  1334  1327  
1218  1273  1284  
1152  1218  1217  
1208  1273  1218  
1151  1208  1218  
1080  1151  1152  
1080  1061  1129  
1143  1144  1209  
2838  2894  2839  
3006  2951  2952  
2954  2924  2896  
3062  3008  3009  
2839  2867  2809  
2954  2896  2951  
2924  2867  2896  
3008  2984  2954  
2868  2810  2867  
2925  2868  2924  
2843  2866  2807  
1638  1639  1701  
2901  2923  2866  
1947  1886  1946  
2007  1947  1946  
1948  1887  1947  
1763  1701  1762  
1884  1822  1885  
1946  1884  1885  
1886  1823  1884  
1824  1823  1886  
1825  1824  1887  
1825  1762  1824  
1821  1758  1820  
1884  1821  1822  
1823  1759  1760  
1887  1824  1886  
1760  1758  1821  
1823  1760  1821  
1759  1697  1760  
1759  1699  1697  
1698  1696  1757  
1640  1701  1702  
1949  1948  2009  
1826  1825  1888  
1764  1826  1827  
1764  1763  1826  
1698  1697  1634  
1696  1698  1634  
1758  1760  1698  
1822  1821  1820  
1760  1697  1698  
1761  1759  1823  
1824  1761  1823  
1762  1700  1761  
1761  1700  1699  
1635  1699  1637  
1824  1762  1761  
1888  1825  1887  
1948  1888  1887  
1951  1950  1890  
1949  1951  1889  
1949  2011  1951  
1826  1763  1825  
1763  1702  1701  
1825  1763  1762  
1764  1702  1763  
1758  1757  1820  
1632  1680  1696  
1680  1681  1742  
1553  1570  1508  
1614  1553  1552  
1616  1570  1553  
1680  1616  1615  
1632  1570  1616  
1634  1632  1696  
1634  1633  1572  
1741  1679  1739  
2306  2367  2351  
2289  2306  2351  
2290  2289  2351  
2352  2290  2351  
2291  2231  2290  
2250  2249  2311  
2229  2250  2289  
2229  2191  2250  
2249  2310  2311  
2369  2308  2370  
2310  2309  2371  
2307  2245  2246  
2308  2307  2246  
2309  2247  2307  
2009  2073  2011  
2191  2132  2190  
2250  2191  2190  
2229  2171  2191  
2133  2076  2132  
2177  2173  2115  
2238  2177  2180  
2238  2233  2177  
2127  2115  2173  
2232  2187  2173  
2129  2070  2127  
2129  2069  2070  
2128  2129  2188  
2071  2128  2130  
2069  2129  2128  
2007  2069  2071  
2005  2006  2070  
2008  1947  2007  
1934  1870  1933  
1945  1934  1995  
2006  1945  1995  
1944  1885  1945  
1885  1822  1883  
1946  1885  1944  
2007  1946  2005  
2069  2007  2005  
2008  1948  1947  
1886  1884  1946  
1869  1820  1806  
1934  1869  1870  
1883  1820  1869  
1945  1883  1934  
1822  1820  1883  
2418  2417  2355  
2356  2418  2355  
2419  2476  2418  
2535  2476  2478  
2475  2417  2418  
2308  2354  2370  
2431  2369  2370  
2246  2232  2292  
2369  2307  2308  
2245  2232  2246  
2297  2239  2237  
2356  2293  2298  
2423  2419  2361  
2417  2354  2355  
2238  2239  2298  
2293  2238  2298  
2233  2173  2177  
2292  2232  2233  
2177  2115  2119  
2232  2173  2233  
2232  2245  2187  
2292  2308  2246  
2293  2292  2233  
2293  2355  2292  
2187  2129  2127  
2173  2187  2127  
2245  2188  2187  
2297  2296  2360  
2361  2297  2360  
2298  2239  2297  
1889  1826  1888  
1947  1887  1886  
2009  1948  2008  
1949  1888  1948  
2012  1951  2011  
1889  1827  1826  
1949  1889  1888  
1890  1827  1889  
1890  1889  1951  
2012  2076  2075  
2012  2011  2076  
1950  2012  2010  
1950  1951  2012  
2072  2071  2130  
1949  2009  2011  
2008  2071  2072  
2068  2058  2115  
2006  1995  2058  
2070  2006  2068  
2127  2070  2068  
2069  2005  2070  
1944  1945  2006  
1946  1944  2005  
1885  1883  1945  
2056  1993  2054  
1934  1994  1995  
1933  1993  1994  
2230  2289  2290  
2075  2074  2010  
2012  2075  2010  
2076  2133  2075  
3115  3162  3143  
3144  3145  3097  
3096  3144  3097  
3141  3190  3144  
3193  3242  3194  
3144  3193  3145  
3190  3239  3193  
2071  2008  2007  
2188  2130  2128  
2187  2188  2129  
2188  2247  2189  
2190  2249  2250  
2073  2072  2131  
2131  2072  2130  
2076  2073  2132  
2076  2011  2073  
2009  2008  2072  
2248  2249  2190  
2189  2248  2190  
2132  2131  2190  
2130  2188  2189  
2247  2309  2248  
2191  2133  2132  
2306  2289  2250  
2171  2133  2191  
2230  2171  2229  
2172  2111  2171  
2111  2074  2133  
2641  2698  2642  
2691  2747  2748  
2641  2691  2698  
2585  2641  2642  
2585  2584  2641  
2586  2527  2526  
2643  2586  2642  
2582  2527  2586  
2526  2467  2525  
2693  2695  2750  
2747  2693  2750  
2634  2579  2637  
2641  2634  2691  
2637  2580  2636  
2693  2637  2695  
2579  2580  2637  
2584  2579  2634  
2524  2465  2520  
2843  2868  2901  
2866  2843  2901  
2807  2785  2843  
2809  2867  2810  
2749  2809  2751  
2782  2838  2839  
3006  3009  2954  
2807  2808  2748  
2805  2811  2863  
2746  2805  2806  
2746  2752  2805  
2720  2667  2700  
2814  2871  2849  
2813  2864  2871  
2959  2985  3015  
2925  2985  2959  
2868  2925  2901  
2984  3008  3042  
2924  2984  2925  
2924  2954  2984  
3042  3093  3096  
2984  3042  2985  
3008  3062  3042  
3094  3142  3100  
3068  3095  3041  
3115  3143  3095  
2710  2764  2709  
2704  2745  2760  
2649  2704  2705  
2649  2647  2704  
2766  2764  2712  
2765  2766  2712  
2824  2880  2823  
2230  2231  2172  
2171  2230  2172  
2229  2289  2230  
2111  2133  2171  
2413  2470  2471  
2352  2413  2414  
2367  2429  2413  
2539  2537  2478  
2481  2541  2539  
2423  2481  2478  
2423  2360  2422  
2598  2655  2653  
2653  2655  2709  
2708  2653  2709  
2652  2595  2596  
2597  2654  2599  
2654  2657  2710  
2599  2654  2655  
2598  2596  2539  
2541  2598  2539  
2599  2655  2598  
2597  2601  2654  
2540  2597  2599  
2540  2538  2597  
2601  2656  2657  
2764  2763  2709  
2650  2651  2706  
2593  2650  2607  
2594  2651  2650  
2534  2594  2593  
2595  2651  2594  
2537  2595  2535  
2478  2537  2535  
2596  2598  2653  
2652  2653  2708  
2761  2707  2762  
2595  2536  2535  
2706  2651  2707  
2761  2706  2707  
2664  2607  2650  
2594  2534  2536  
2717  2772  2771  
2663  2717  2716  
2718  2772  2717  
2416  2474  2432  
2593  2549  2533  
2490  2433  2431  
2548  2488  2490  
2533  2548  2489  
2549  2605  2548  
2593  2606  2549  
2660  2661  2604  
2417  2416  2354  
2490  2432  2489  
2548  2490  2489  
2488  2433  2490  
2431  2370  2432  
2490  2431  2432  
2433  2371  2431  
2430  2433  2488  
2430  2368  2372  
2487  2430  2488  
2548  2547  2488  
2486  2546  2528  
2310  2372  2311  
2310  2249  2248  
2309  2310  2248  
2245  2307  2247  
2369  2371  2309  
2431  2371  2369  
2372  2368  2311  
2433  2372  2371  
2433  2430  2372  
2368  2367  2306  
2311  2368  2306  
2250  2311  2306  
2310  2371  2372  
2430  2429  2368  
2291  2290  2352  
2290  2231  2230  
2414  2471  2415  
2352  2414  2353  
2291  2352  2353  
2351  2367  2413  
2352  2351  2413  
2650  2593  2594  
2663  2607  2664  
2606  2605  2549  
2663  2606  2607  
2662  2605  2606  
2772  2829  2771  
2767  2713  2768  
2713  2658  2659  
2768  2713  2714  
2756  2701  2713  
2767  2756  2713  
2826  2825  2768  
2815  2756  2767  
2758  2757  2703  
2815  2758  2756  
2816  2757  2758  
2602  2587  2546  
2715  2662  2716  
2659  2661  2714  
2713  2659  2714  
2658  2602  2659  
2528  2587  2529  
2471  2528  2529  
2470  2486  2528  
2545  2604  2546  
2545  2603  2604  
2488  2547  2487  
2548  2605  2547  
2605  2660  2603  
2602  2644  2587  
2604  2602  2546  
2604  2659  2602  
2660  2604  2603  
2662  2660  2605  
2662  2715  2660  
2661  2659  2604  
2713  2701  2658  
2588  2530  2529  
2413  2471  2414  
2429  2470  2413  
2368  2429  2367  
2430  2487  2429  
2528  2546  2587  
2429  2486  2470  
2487  2547  2545  
2545  2547  2603  
2486  2545  2546  
2486  2487  2545  
2644  2645  2588  
2415  2353  2414  
3024  3025  3076  
2987  3024  3045  
2983  3040  2982  
3025  2988  3046  
3077  3025  3046  
3024  2968  3025  
2968  2928  2988  
2765  2712  2711  
2760  2765  2711  
2820  2824  2765  
2748  2753  2698  
2785  2807  2747  
2808  2753  2748  
2923  2865  2866  
2748  2698  2691  
2813  2753  2808  
2813  2814  2754  
2871  2908  2849  
2643  2667  2611  
2639  2696  2638  
2863  2806  2805  
2920  2863  2869  
2862  2806  2863  
2926  2920  2869  
2919  2933  2876  
2638  2592  2609  
2639  2638  2609  
2696  2690  2638  
2806  2745  2746  
2820  2861  2876  
2745  2804  2760  
2705  2704  2760  
2690  2746  2745  
2806  2861  2804  
2752  2811  2805  
2862  2861  2806  
2705  2656  2648  
2820  2765  2760  
2712  2710  2657  
2647  2592  2638  
2745  2704  2690  
2648  2590  2591  
2406  2464  2407  
2586  2526  2585  
2583  2523  2582  
2469  2526  2527  
2555  2592  2532  
2696  2746  2690  
2720  2755  2774  
2755  2754  2814  
2812  2755  2814  
2720  2700  2755  
2752  2720  2774  
2697  2640  2667  
2699  2753  2754  
2811  2869  2863  
2774  2811  2752  
2812  2869  2811  
2473  2484  2427  
2497  2473  2441  
2497  2532  2473  
2473  2532  2531  
2464  2497  2441  
2522  2581  2555  
2592  2591  2532  
2696  2697  2752  
2647  2638  2690  
2704  2647  2690  
2649  2592  2647  
2639  2697  2696  
2591  2590  2531  
2649  2591  2592  
2649  2648  2591  
2544  2538  2485  
2601  2544  2600  
2597  2538  2544  
2584  2585  2525  
2524  2584  2525  
2634  2641  2584  
2753  2699  2698  
2697  2639  2640  
2588  2587  2644  
2530  2588  2589  
2529  2587  2588  
2472  2529  2530  
2471  2470  2528  
2415  2471  2472  
2486  2429  2487  
3239  3242  3193  
2644  2602  2658  
2471  2529  2472  
2588  2645  2589  
3173  3220  3196  
3125  3172  3173  
3077  3125  3124  
3077  3100  3125  
3197  3219  3172  
3172  3148  3197  
3197  3246  3219  
2652  2708  2707  
2595  2652  2651  
2596  2537  2539  
2652  2596  2653  
2595  2537  2596  
2831  2887  2886  
2821  2878  2831  
2761  2821  2773  
2822  2878  2821  
2763  2822  2762  
2707  2708  2762  
2764  2766  2823  
2880  2877  2935  
2822  2823  2879  
2824  2877  2880  
2936  2887  2878  
2822  2879  2878  
2937  2935  2996  
2878  2879  2936  
2935  2934  2996  
2879  2880  2937  
2936  2879  2937  
2822  2763  2823  
2877  2934  2935  
2876  2877  2824  
2820  2876  2824  
2861  2919  2876  
2933  2934  2877  
2876  2933  2877  
2919  2862  2920  
2995  3039  3053  
2997  2998  2938  
2761  2718  2706  
2883  2941  2940  
2827  2828  2883  
2769  2827  2826  
2769  2770  2827  
2714  2769  2768  
2714  2715  2769  
2884  2942  2941  
2828  2884  2883  
2885  2942  2884  
2831  2878  2887  
2773  2831  2830  
2773  2821  2831  
2772  2773  2830  
2829  2772  2830  
2771  2716  2717  
2761  2762  2821  
2664  2706  2718  
2762  2822  2821  
3057  3056  3109  
3060  3057  3110  
3113  3060  3110  
3059  3002  3003  
2997  2938  2936  
3056  2998  3054  
2944  2943  2886  
2998  2999  2938  
3004  2943  2944  
2702  2756  2758  
2645  2701  2702  
2589  2645  2646  
2644  2701  2645  
2644  2658  2701  
3539  3554  3555  
3554  3538  3541  
3530  3529  3516  
3540  3542  3530  
3537  3540  3524  
3537  3551  3552  
3562  3552  3563  
3571  3564  3568  
3525  3526  3510  
3557  3564  3554  
3558  3567  3568  
3544  3558  3543  
3542  3556  3558  
3568  3564  3557  
3543  3558  3557  
3573  3571  3568  
3538  3526  3541  
3525  3541  3526  
3511  3525  3510  
3511  3513  3527  
3495  3511  3510  
3497  3512  3513  
3573  3574  3571  
3554  3541  3557  
3555  3554  3564  
3539  3538  3554  
3495  3497  3511  
3530  3542  3544  
3574  3573  3572  
3564  3565  3555  
3543  3557  3541  
3571  3565  3564  
3567  3566  3573  
3557  3558  3568  
3552  3540  3537  
3563  3552  3551  
3556  3540  3552  
3568  3567  3573  
3544  3542  3558  
3528  3544  3543  
3529  3530  3544  
3530  3524  3540  
3562  3569  3566  
3497  3495  3481  
3480  3496  3482  
3527  3541  3525  
3566  3572  3573  
3497  3481  3482  
3431  3450  3451  
3411  3430  3412  
3392  3411  3412  
3388  3389  3409  
3391  3411  3392  
3391  3396  3411  
3416  3415  3434  
3411  3416  3430  
3411  3396  3416  
3430  3416  3434  
3372  3373  3396  
3367  3372  3391  
3343  3303  3345  
3372  3343  3345  
3367  3339  3338  
3397  3415  3416  
3373  3397  3396  
3395  3415  3397  
3394  3413  3414  
3370  3394  3371  
3342  3370  3371  
3390  3375  3398  
3369  3390  3393  
3369  3366  3390  
3393  3410  3413  
3370  3393  3394  
3370  3369  3393  
3432  3452  3433  
3371  3394  3395  
3429  3449  3432  
3470  3468  3485  
3487  3470  3485  
3471  3453  3470  
3395  3394  3414  
3457  3438  3458  
3490  3489  3475  
3448  3435  3438  
3467  3448  3457  
3474  3467  3457  
3472  3468  3467  
3449  3429  3448  
3471  3454  3453  
3486  3471  3487  
3469  3454  3471  
3423  3441  3439  
3489  3474  3475  
3503  3489  3490  
3488  3474  3489  
3508  3494  3502  
3474  3457  3475  
3484  3474  3488  
3484  3472  3467  
3487  3471  3470  
3457  3448  3438  
3468  3449  3467  
3485  3468  3472  
3452  3449  3468  
3452  3432  3449  
3439  3441  3458  
3420  3439  3438  
3420  3421  3439  
3476  3461  3479  
3517  3502  3503  
3518  3519  3503  
3522  3508  3517  
3515  3524  3530  
3500  3515  3516  
3499  3494  3509  
3517  3508  3502  
3522  3523  3508  
3454  3469  3450  
3434  3433  3453  
3430  3434  3450  
3415  3433  3434  
3453  3452  3470  
3500  3487  3485  
3509  3508  3523  
3524  3509  3523  
3515  3499  3509  
3485  3499  3500  
3484  3488  3494  
3528  3529  3544  
3527  3513  3528  
3541  3527  3543  
3525  3511  3527  
3512  3514  3528  
3496  3512  3497  
3498  3483  3486  
3516  3514  3501  
3496  3483  3498  
3499  3515  3500  
3515  3530  3516  
3483  3496  3480  
3469  3483  3466  
3486  3501  3498  
3471  3486  3469  
3487  3500  3501  
3566  3569  3572  
3481  3464  3482  
3556  3542  3540  
3566  3556  3562  
3567  3558  3556  
3480  3465  3463  
3563  3561  3570  
3569  3562  3570  
3551  3553  3563  
3562  3556  3552  
3570  3562  3563  
3566  3567  3556  
3536  3523  3522  
3553  3536  3550  
3537  3523  3536  
3523  3537  3524  
3515  3509  3524  
3522  3535  3536  
3553  3561  3563  
3463  3465  3445  
3444  3463  3445  
3466  3451  3469  
3463  3466  3480  
3447  3451  3466  
3470  3452  3468  
3434  3453  3454  
3433  3452  3453  
3450  3434  3454  
3415  3414  3433  
3482  3464  3465  
3496  3497  3482  
3466  3483  3480  
3514  3529  3528  
3498  3514  3512  
3498  3501  3514  
3527  3528  3543  
3497  3513  3511  
3512  3528  3513  
3485  3484  3499  
3531  3545  3535  
3517  3531  3522  
3519  3533  3531  
3503  3519  3517  
3518  3532  3533  
3550  3549  3560  
3531  3535  3522  
3545  3548  3535  
3514  3516  3529  
3487  3501  3486  
3500  3516  3501  
3553  3559  3561  
3537  3553  3551  
3550  3559  3553  
3536  3535  3550  
3463  3444  3446  
3375  3390  3366  
3442  3461  3441  
3414  3432  3433  
3395  3414  3415  
3413  3432  3414  
3390  3398  3410  
3429  3432  3413  
3410  3429  3413  
3435  3448  3429  
3438  3435  3420  
3449  3448  3467  
3446  3444  3427  
3428  3446  3427  
3447  3466  3446  
3431  3447  3446  
3412  3431  3428  
3430  3450  3431  
3480  3482  3465  
3446  3466  3463  
3512  3496  3498  
3550  3535  3549  
3559  3550  3560  
3553  3537  3536  
3517  3519  3531  
3548  3549  3535  
3431  3446  3428  
3548  3545  3546  
3546  3545  3533  
3408  3428  3427  
3429  3410  3417  
3344  3342  3371  
3263  3291  3245  
3335  3334  3292  
3334  3362  3361  
3292  3334  3304  
3335  3362  3334  
3534  3532  3520  
3533  3532  3547  
3531  3533  3545  
3519  3518  3533  
3490  3504  3503  
3533  3547  3546  
3504  3505  3520  
3534  3547  3532  
3451  3450  3469  
3486  3483  3469  
3447  3431  3451  
3387  3409  3408  
3387  3388  3409  
3534  3520  3521  
3506  3493  3507  
3521  3506  3507  
3439  3458  3438  
3442  3441  3424  
3459  3458  3441  
3455  3462  3461  
3442  3455  3461  
3442  3443  3455  
3494  3488  3502  
3509  3494  3508  
3499  3484  3494  
3472  3484  3485  
3484  3467  3474  
3459  3475  3458  
3489  3503  3502  
3339  3367  3368  
3396  3397  3416  
3428  3408  3409  
3505  3491  3493  
3520  3518  3504  
3476  3459  3461  
3490  3476  3491  
3490  3475  3476  
3502  3488  3489  
3475  3459  3476  
3425  3426  3443  
3405  3425  3424  
3405  3406  3425  
3493  3491  3479  
3520  3505  3506  
3521  3520  3506  
3532  3518  3520  
3504  3491  3505  
3503  3504  3518  
3490  3491  3504  
3476  3479  3491  
3441  3461  3459  
3455  3443  3462  
3478  3477  3492  
3475  3457  3458  
3412  3428  3409  
3392  3412  3409  
3430  3431  3412  
3462  3443  3460  
3477  3478  3460  
3479  3461  3462  
3493  3506  3505  
3478  3493  3479  
3478  3492  3493  
3423  3405  3424  
3441  3423  3424  
3420  3402  3421  
3342  3300  3341  
3404  3384  3405  
3381  3380  3403  
3402  3381  3403  
3375  3374  3381  
3398  3375  3381  
3417  3398  3402  
3410  3393  3390  
3420  3417  3402  
3413  3394  3393  
3374  3359  3381  
3366  3374  3375  
3366  3352  3374  
3332  3290  3291  
3333  3361  3360  
3331  3359  3353  
3360  3358  3332  
3360  3380  3358  
3460  3473  3477  
3478  3479  3462  
3460  3478  3462  
3492  3507  3493  
3443  3440  3460  
3425  3443  3442  
3426  3422  3440  
3337  3365  3336  
3372  3396  3391  
3371  3373  3344  
3371  3395  3373  
3389  3388  3364  
3365  3368  3389  
3336  3365  3364  
3337  3339  3365  
3392  3409  3389  
3473  3460  3456  
3339  3337  3297  
3425  3442  3424  
3406  3407  3426  
3384  3406  3405  
3385  3386  3406  
3440  3456  3460  
3426  3440  3443  
3422  3437  3440  
3293  3252  3297  
3406  3426  3425  
3400  3419  3407  
3362  3363  3385  
3401  3418  3419  
3378  3401  3400  
3399  3418  3401  
3422  3436  3437  
3386  3400  3407  
3406  3386  3407  
3385  3363  3386  
3418  3436  3419  
3250  3205  3203  
3202  3250  3203  
3154  3202  3203  
3155  3199  3204  
3251  3296  3297  
3202  3204  3250  
3295  3296  3251  
3250  3252  3205  
3258  3213  3257  
3256  3302  3257  
3249  3295  3248  
3303  3294  3258  
3303  3338  3294  
3201  3200  3249  
3200  3198  3247  
3337  3336  3293  
3297  3337  3293  
3339  3368  3365  
3296  3339  3297  
3250  3251  3297  
3295  3294  3338  
3368  3391  3392  
3364  3365  3389  
3367  3391  3368  
3385  3406  3384  
3201  3199  3152  
3247  3249  3200  
3248  3199  3201  
3251  3248  3295  
3204  3202  3155  
3251  3204  3248  
3251  3250  3204  
3407  3419  3422  
3211  3257  3212  
3209  3211  3212  
3255  3256  3211  
3151  3102  3150  
3104  3103  3152  
3104  3048  3103  
3210  3213  3198  
3159  3210  3198  
3212  3257  3210  
3210  3257  3213  
3161  3212  3210  
3112  3161  3159  
3160  3208  3209  
3113  3160  3161  
3113  3158  3160  
3209  3255  3211  
3372  3345  3373  
3247  3258  3294  
3301  3344  3345  
3303  3302  3345  
3256  3300  3301  
3250  3297  3252  
3249  3294  3295  
3201  3249  3248  
3247  3294  3249  
3198  3213  3247  
3150  3198  3200  
3159  3161  3210  
3213  3258  3247  
3302  3256  3301  
3342  3344  3301  
3341  3369  3370  
3299  3341  3300  
3340  3369  3341  
3341  3370  3342  
3389  3368  3392  
3338  3303  3343  
3367  3338  3343  
3296  3295  3338  
3339  3296  3338  
3300  3342  3301  
3255  3300  3256  
3299  3340  3341  
3373  3395  3397  
3153  3106  3105  
3106  3052  3105  
3285  3327  3292  
3240  3285  3246  
3286  3327  3285  
3377  3378  3400  
3355  3377  3363  
3355  3356  3377  
3357  3379  3356  
3329  3357  3330  
3354  3376  3357  
3376  3399  3379  
3246  3262  3219  
3241  3285  3240  
3292  3262  3246  
3361  3362  3384  
3380  3360  3383  
3333  3304  3334  
3327  3335  3292  
3363  3362  3335  
3328  3356  3355  
3377  3386  3363  
3382  3384  3404  
3361  3382  3383  
3361  3384  3382  
3362  3385  3384  
3333  3332  3291  
3361  3333  3334  
3360  3332  3333  
3383  3360  3361  
3380  3359  3358  
3328  3327  3286  
3356  3328  3330  
3355  3327  3328  
3378  3379  3401  
3386  3377  3400  
3356  3379  3378  
3377  3356  3378  
3335  3355  3363  
3335  3327  3355  
3330  3357  3356  
3400  3401  3419  
3403  3404  3421  
3398  3381  3402  
3383  3404  3403  
3422  3426  3407  
3436  3422  3419  
3437  3456  3440  
3417  3420  3435  
3429  3417  3435  
3410  3398  3417  
3380  3383  3403  
3352  3353  3374  
3358  3359  3331  
3381  3359  3380  
3331  3325  3289  
3358  3331  3332  
3353  3325  3331  
3374  3353  3359  
3352  3323  3324  
3404  3405  3423  
3421  3404  3423  
3439  3421  3423  
3402  3403  3421  
3383  3382  3404  
3340  3352  3366  
3369  3340  3366  
3299  3298  3340  
3345  3344  3373  
3367  3343  3372  
3302  3258  3257  
3345  3302  3301  
3303  3258  3302  
3156  3109  3107  
3207  3156  3157  
3207  3206  3156  
3108  3107  3054  
3055  3108  3054  
3092  3140  3139  
3138  3140  3091  
3157  3107  3108  
3189  3188  3139  
3187  3189  3140  
3138  3187  3140  
3195  3237  3187  
3238  3236  3188  
3206  3208  3158  
3156  3206  3158  
3207  3253  3206  
3188  3207  3157  
3139  3188  3157  
3189  3238  3188  
3281  3323  3298  
3253  3281  3298  
3206  3253  3208  
3236  3281  3253  
3188  3236  3207  
3238  3283  3282  
3324  3325  3353  
3282  3283  3325  
3236  3282  3281  
3236  3238  3282  
3244  3195  3196  
3238  3237  3283  
3238  3189  3237  
3187  3237  3189  
3099  3147  3146  
3289  3290  3331  
3244  3289  3283  
3245  3290  3289  
3196  3245  3244  
3147  3196  3195  
3220  3245  3196  
3263  3262  3304  
3220  3263  3245  
3220  3219  3263  
3173  3172  3220  
3147  3173  3196  
3147  3124  3173  
3146  3147  3195  
3124  3125  3173  
3281  3324  3323  
3291  3304  3333  
3245  3291  3290  
3263  3304  3291  
3262  3292  3304  
3255  3299  3300  
3257  3211  3256  
3254  3299  3255  
3209  3254  3255  
3160  3209  3212  
3208  3254  3209  
3161  3160  3212  
3158  3109  3156  
3109  3158  3110  
3057  3109  3110  
3107  3157  3156  
3207  3236  3253  
3298  3299  3254  
3253  3298  3254  
3323  3340  3298  
3324  3353  3352  
3282  3325  3324  
3331  3290  3332  
3281  3282  3324  
3283  3289  3325  
3352  3340  3323  
3105  3052  3051  
3101  3105  3051  
3050  3101  3051  
3103  3047  3102  
3153  3154  3106  
3149  3153  3105  
3101  3149  3105  
3152  3199  3149  
3155  3202  3153  
3149  3155  3153  
3199  3248  3204  
3288  3286  3243  
3329  3288  3287  
3329  3330  3288  
3246  3285  3292  
3241  3286  3285  
3192  3241  3240  
3243  3286  3241  
3243  3287  3288  
3376  3379  3357  
3379  3399  3401  
2861  2862  2919  
2820  2804  2861  
2766  2765  2824  
2760  2804  2820  
2804  2745  2806  
2920  2981  2980  
2863  2920  2862  
2926  2981  2920  
2870  2926  2869  
2812  2870  2869  
2908  2968  2927  
2980  3038  2995  
2919  2980  2933  
2981  3038  2980  
2986  2981  2926  
2927  2986  2926  
2987  3044  2986  
3044  3045  3098  
3038  3037  3090  
2987  3045  3044  
2995  2934  2933  
2919  2920  2980  
3053  3055  2996  
2995  3053  2996  
3039  3092  3053  
3038  3039  2995  
2933  2980  2995  
3037  2986  3044  
3139  3140  3189  
3108  3139  3157  
3108  3092  3139  
3055  3053  3108  
2997  3055  3054  
2996  2934  2995  
2997  2996  3055  
2997  2936  2937  
3091  3140  3092  
3208  3253  3254  
2828  2829  2884  
2761  2773  2718  
2831  2886  2830  
2937  2880  2935  
2999  2944  2938  
3057  2999  3056  
3004  2944  2999  
3092  3108  3053  
3091  3092  3039  
2999  3057  3004  
3107  3056  3054  
3107  3109  3056  
3146  3195  3187  
2887  2944  2886  
2997  3054  2998  
3058  3111  3102  
3057  3060  3004  
3060  3113  3112  
2943  2942  2885  
2886  2943  2885  
2830  2886  2885  
2999  2998  3056  
2887  2938  2944  
2887  2936  2938  
2943  3003  2942  
2991  3049  3050  
3357  3329  3354  
2874  2931  2875  
2989  2990  2929  
2940  3000  2939  
2881  2882  2939  
2941  3002  3001  
3048  2990  2989  
2993  3051  2992  
3048  3049  2990  
3048  3104  3049  
2929  2873  2881  
2989  2929  2939  
2930  2873  2929  
2991  2930  2990  
3049  2991  2990  
2993  2932  2931  
2929  2881  2939  
2874  2872  2930  
2817  2872  2815  
3287  3242  3284  
3287  3243  3242  
3326  3287  3284  
3288  3330  3328  
3326  3329  3287  
3326  3354  3329  
3038  3090  3039  
3098  3045  3099  
3039  3090  3091  
3037  2981  2986  
3090  3037  3044  
3038  2981  3037  
2908  2871  2928  
2812  2849  2870  
2814  2813  2871  
2812  2814  2849  
2720  2752  2697  
2812  2774  2755  
2812  2811  2774  
2982  2921  2922  
2908  2870  2849  
2968  2908  2928  
2927  2870  2908  
2987  2927  2968  
2926  2870  2927  
2871  2921  2928  
3138  3146  3187  
3090  3138  3091  
3098  3099  3146  
3090  3098  3138  
3090  3044  3098  
3076  3099  3045  
3024  3076  3045  
3077  3124  3076  
3124  3147  3099  
3138  3098  3146  
3095  3068  3115  
2982  2922  2983  
2988  2982  3040  
2928  2921  2982  
3015  3068  3041  
2988  3025  2968  
3148  3125  3100  
3142  3148  3100  
3191  3197  3148  
3124  3099  3076  
2987  2986  2927  
3191  3143  3192  
3148  3142  3191  
3046  3100  3077  
3046  3094  3100  
3076  3025  3077  
2983  2922  2923  
3041  2983  3015  
2982  2988  2928  
3041  3040  2983  
3041  3095  3094  
3191  3192  3240  
3172  3125  3148  
3142  3143  3191  
3068  3043  3097  
3046  2988  3040  
2983  2959  3015  
3162  3192  3143  
3193  3144  3190  
3162  3115  3145  
3096  3093  3141  
3043  3096  3097  
3043  3042  3096  
3219  3262  3263  
3172  3219  3220  
3197  3240  3246  
3191  3240  3197  
3194  3192  3162  
3194  3241  3192  
3286  3288  3328  
3244  3245  3289  
3237  3244  3283  
3237  3195  3244  
2818  2819  2759  
2882  2940  2939  
2826  2882  2881  
2883  2940  2882  
2874  2819  2818  
2825  2817  2767  
2881  2825  2826  
2881  2873  2825  
2759  2816  2818  
2702  2703  2646  
2756  2702  2701  
2758  2703  2702  
3193  3194  3145  
3284  3242  3239  
3194  3162  3145  
3243  3194  3242  
3243  3241  3194  
3024  2987  2968  
2864  2808  2865  
3144  3096  3141  
3068  3015  3043  
3115  3068  3097  
3145  3115  3097  
3143  3142  3095  
3094  3046  3040  
3041  3094  3040  
3095  3142  3094  
2959  2901  2925  
2959  2923  2901  
3043  3015  2985  
2983  2923  2959  
2865  2808  2866  
2922  2865  2923  
2922  2921  2865  
3202  3154  3153  
3051  2994  2992  
3151  3103  3102  
3155  3149  3199  
3103  3048  3047  
3149  3104  3152  
3101  3050  3104  
3150  3159  3198  
3151  3150  3200  
3201  3151  3200  
3152  3103  3151  
3102  3111  3150  
3201  3152  3151  
3000  2989  2939  
3058  3000  3001  
3047  3048  3000  
2989  3000  3048  
3003  3004  3060  
3059  3003  3060  
3002  2942  3003  
3058  3002  3059  
3111  3058  3059  
3047  3000  3058  
3003  2943  3004  
2941  2942  3002  
2941  2883  2884  
3160  3158  3208  
3111  3112  3159  
3110  3158  3113  
3052  2994  3051  
2241  2194  2253  
2300  2241  2301  
2240  2182  2241  
2555  2609  2592  
2497  2555  2532  
2497  2522  2555  
2543  2542  2483  
2484  2543  2483  
2590  2600  2543  
2531  2590  2543  
2648  2656  2600  
2657  2711  2712  
2601  2657  2654  
2656  2711  2657  
2600  2656  2601  
2705  2711  2656  
2649  2705  2648  
2760  2711  2705  
2823  2763  2764  
2824  2823  2766  
2880  2879  2823  
2652  2707  2651  
2763  2708  2709  
2763  2762  2708  
2475  2476  2536  
2419  2478  2476  
2422  2480  2481  
2359  2422  2360  
2421  2480  2422  
2480  2479  2540  
2423  2422  2481  
2421  2479  2480  
2541  2599  2598  
3058  3102  3047  
3112  3111  3059  
3060  3112  3059  
3113  3161  3112  
3159  3150  3111  
2874  2818  2872  
2931  2874  2930  
2875  2819  2874  
2826  2768  2769  
2882  2826  2827  
2825  2873  2817  
2990  2930  2929  
2815  2816  2758  
2817  2815  2767  
2768  2825  2767  
2872  2818  2816  
2873  2872  2817  
2873  2930  2872  
2815  2872  2816  
2702  2646  2645  
2715  2714  2661  
2660  2715  2661  
2716  2770  2715  
2663  2716  2662  
2606  2663  2662  
2664  2718  2717  
2770  2769  2715  
2771  2770  2716  
2771  2828  2770  
2829  2828  2771  
2885  2829  2830  
2885  2884  2829  
2883  2882  2827  
3001  3000  2940  
2941  3001  2940  
3002  3058  3001  
3149  3101  3104  
2993  2992  2932  
2931  2991  2993  
2875  2931  2932  
2930  2991  2931  
3050  3051  2993  
2991  3050  2993  
3049  3104  3050  
2759  2757  2816  
2996  2997  2937  
2770  2828  2827  
2663  2664  2717  
2718  2773  2772  
2706  2664  2650  


==> figures/Case2_1ion/optEfield.dat <==
Variables=X,Y,u,v,M
Zone   N=4111,E=7768,F=FEPOINT,ET=TRIANGLE
1.46496   0.0206119   0.0201193   -0.00302589     0.0203456
1.45819   -0.000196582   0.000262101   -0.0162463     0.0162484
1.46824   0.0422493   0.02422   -0.00818849     0.0255668
1.46838   0.064133   0.0302281   0.00414633     0.0305111
1.46541   0.0858144   0.0302281   0.00414633     0.0305111
1.44559   0.0242378   0.000262101   -0.0162463     0.0162484
1.43589   -0.000555894   0.000262101   -0.0162463     0.0162484
1.44716   0.0497552   0.0183022   -0.00878483     0.0203013
1.44595   0.0720386   0.0302281   0.00414633     0.0305111
1.44452   0.0926638   0.0299064   0.0101506     0.031582
1.45971   0.106943   0.0299064   0.0101506     0.031582
1.45156   0.127252   0.0285972   0.0158887     0.0327147
1.42694   0.0398497   0.0111736   -0.0178392     0.0210496
1.42188   0.0180787   0.0053817   -0.0300516     0.0305297
1.41359   -0.000663135   0.0053817   -0.0300516     0.0305297
1.42537   0.0621337   0.0176871   -0.00153088     0.0177532
1.41405   0.174249   0.0102013   0.0274572     0.0292911
1.42726   0.163477   0.0187767   0.0224621     0.0292764
1.4409   0.146364   0.0245278   0.018557     0.0307567
1.42441   0.0846374   0.0176871   -0.00153088     0.0177532
1.43043   0.10834   0.0192238   0.00878284     0.0211351
1.42879   0.12787   0.0245278   0.018557     0.0307567
1.40676   0.0321798   0.0111736   -0.0178392     0.0210496
1.4052   0.0514073   0.00868326   -0.0172055     0.0192725
1.39578   0.0165193   0.0053817   -0.0300516     0.0305297
1.39129   -0.000751557   0.00193415   -0.0393185     0.039366
1.39843   0.180065   0.0102013   0.0274572     0.0292911
1.40313   0.0735716   0.0176871   -0.00153088     0.0177532
1.40536   0.158313   0.0187767   0.0224621     0.0292764
1.41573   0.142484   0.0152951   0.0178053     0.0234728
1.40464   0.0969462   0.0192238   0.00878284     0.0211351
1.40544   0.120974   0.012221   0.0121199     0.0172118
1.387   0.164469   0.0066775   0.0251602     0.0260312
1.38486   0.0361896   0.00422624   -0.0282513     0.0285657
1.38406   0.0579768   0.00868326   -0.0172055     0.0192725
1.36899   -0.000817578   9.75963e-05   -0.0396102     0.0396103
1.3697   0.0172903   0.00177319   -0.0411883     0.0412265
1.37657   0.18337   0.00590551   0.0328231     0.0333502
1.38024   0.0829882   0.011802   0.00332435     0.0122613
1.39011   0.143988   0.0066775   0.0251602     0.0260312
1.38303   0.106416   0.012221   0.0121199     0.0172118
1.38289   0.126708   0.012221   0.0121199     0.0172118
1.36913   0.162687   0.0066775   0.0251602     0.0260312
1.36627   0.0621697   0.00785367   -0.00714678     0.0106187
1.36146   0.0399079   0.00300161   -0.0297008     0.0298521
1.34669   -0.000871483   0.00177319   -0.0411883     0.0412265
1.34492   0.0189467   0.00109175   -0.0424179     0.0424319
1.35446   0.183297   -0.00401587   0.0371952     0.0374114
1.35563   0.0774521   0.00507911   0.000122298     0.00508058
1.35932   0.0997081   0.00507911   0.000122298     0.00508058
1.36516   0.142849   0.00203108   0.0272842     0.0273597
1.36291   0.122039   0.0026311   0.0183061     0.0184942
1.3482   0.161265   -0.00236014   0.0286672     0.0287642
1.34473   0.118058   -0.00013315   0.013034     0.0130347
1.34518   0.0562592   0.00226982   -0.020518     0.0206432
1.33527   0.0370628   0.00115273   -0.0315002     0.0315213
1.32439   -0.000917848   0.00109175   -0.0424179     0.0424319
1.32095   0.0179073   0.00109175   -0.0424179     0.0424319
1.34049   0.0889243   0.00507911   0.000122298     0.00508058
1.33248   0.180936   -0.00316216   0.0378821     0.0380138
1.33124   0.0717231   0.000776571   -0.0118851     0.0119105
1.33198   0.104586   -0.00013315   0.013034     0.0130347
1.3412   0.139181   -0.00279276   0.022698     0.0228692
1.32729   0.159439   -0.00644404   0.0318749     0.0325198
1.32332   0.123715   -0.00366352   0.0162535     0.0166613
1.32092   0.0537587   0.000776571   -0.0118851     0.0119105
1.31077   0.0357881   -9.92258e-05   -0.0321242     0.0321244
1.30209   -0.00095921   7.48798e-05   -0.0430959     0.043096
1.29794   0.0171969   7.48798e-05   -0.0430959     0.043096
1.31796   0.0886731   -0.00139426   -0.00256896     0.00292293
1.31074   0.176922   -0.0066941   0.0393005     0.0398666
1.30732   0.0707161   -0.00139426   -0.00256896     0.00292293
1.30785   0.107408   -0.00398068   0.00812154     0.00904463
1.31505   0.14205   -0.00279276   0.022698     0.0228692
1.30579   0.158717   -0.0101206   0.0395804     0.0408538
1.30002   0.127134   -0.00366352   0.0162535     0.0166613
1.28779   0.0350216   -0.00108032   -0.021821     0.0218477
1.29634   0.0527482   -0.00108032   -0.021821     0.0218477
1.27979   -0.000997543   7.10252e-05   -0.0429508     0.0429509
1.27595   0.0157169   -0.000669469   -0.0423433     0.0423486
1.29531   0.089322   -0.00329   -0.00193491     0.0038168
1.28925   0.171717   -0.0112757   0.0396064     0.0411802
1.28371   0.0694352   -0.00329   -0.00193491     0.0038168
1.28323   0.109244   -0.00388961   0.00817632     0.00905436
1.28858   0.148971   -0.0112348   0.0396574     0.0412181
1.28049   0.130295   -0.00596904   0.0279069     0.0285381
1.26788   0.031978   -0.00223948   -0.0312281     0.0313083
1.27042   0.0506709   -0.00337249   -0.0196327     0.0199203
1.25749   -0.00103418   6.75044e-05   -0.0419864     0.0419864
1.25355   0.0158472   6.75044e-05   -0.0419864     0.0419864
1.27375   0.0880395   -0.00329   -0.00193491     0.0038168
1.26799   0.165655   -0.0125051   0.0398218     0.0417391
1.26034   0.0685785   -0.00242957   -0.0112808     0.0115395
1.25977   0.104117   -0.00868691   0.0169819     0.0190748
1.26222   0.123622   -0.0106149   0.0282578     0.0301857
1.26518   0.145182   -0.00969324   0.0294377     0.0309925
1.24934   0.0352941   -0.00233022   -0.0193732     0.0195129
1.24502   0.0535967   -0.00233022   -0.0193732     0.0195129
1.23519   -0.00106994   6.43188e-05   -0.0405295     0.0405295
1.23314   0.0168197   6.43188e-05   -0.0405295     0.0405295
1.25272   0.0850979   -0.00605295   0.00823633     0.0102213
1.2469   0.15902   -0.0130842   0.0391785     0.0413056
1.23505   0.0727774   -0.00779356   0.00510786     0.00931825
1.23764   0.0963849   -0.00868691   0.0169819     0.0190748
1.24127   0.117277   -0.0106149   0.0282578     0.0301857
1.24396   0.137963   -0.0106149   0.0282578     0.0301857
1.22858   0.0357039   -0.00233022   -0.0193732     0.0195129
1.22221   0.0533284   -0.00499215   -0.00686262     0.00848628
1.21389   0.0178517   -0.00134522   -0.0379113     0.0379351
1.21289   -0.00110531   6.43188e-05   -0.0405295     0.0405295
9.45729e-35   6.12859e-37   0.00657382   -0.000359255     0.00658363
0.021875   2.42817e-36   0.0180399   -0.00177193     0.0181267
1.22593   0.152001   -0.0132227   0.0381702     0.0403956
1.21117   0.0694569   -0.00499215   -0.00686262     0.00848628
1.2186   0.0881874   -0.00785957   0.0146049     0.0165854
1.22095   0.110174   -0.00785957   0.0146049     0.0165854
1.22238   0.130729   -0.0142354   0.0369008     0.0395514
1.20692   0.0347471   -0.00282558   -0.0265783     0.0267281
1.20002   0.0510292   -0.00443584   -0.0157808     0.0163924
1.19399   0.0160778   -0.00282558   -0.0265783     0.0267281
1.19059   -0.00114038   -0.00173372   -0.0358602     0.0359021
5.75357e-34   0.021875   0.00619099   -0.00222917     0.00658009
0.0229337   0.017181   0.00619099   -0.00222917     0.00658009
0.04375   4.32925e-36   0.0308192   -0.00203693     0.0308864
1.20505   0.144745   -0.0142354   0.0369008     0.0395514
1.18842   0.0664114   -0.00726144   0.00310704     0.00789824
1.19624   0.0842788   -0.00875358   0.0141144     0.0166084
1.20277   0.102203   -0.00909255   0.0138274     0.016549
1.20057   0.121692   -0.0142354   0.0369008     0.0395514
1.18458   0.0331719   -0.00378935   -0.0234157     0.0237203
1.17919   0.0489924   -0.00443584   -0.0157808     0.0163924
1.17216   0.0170847   -0.0017379   -0.0225937     0.0226605
1.16829   -0.00117511   -0.00173372   -0.0358602     0.0359021
0.065625   5.13292e-36   0.0431382   -0.00198098     0.0431836
0.0596651   0.0177689   0.0398178   0.000983673     0.03983
1.43004e-33   0.065625   0.00433243   -0.00252961     0.00501686
0.0200884   0.0394976   0.00619099   -0.00222917     0.00658009
9.74198e-34   0.04375   0.00433243   -0.00252961     0.00501686
0.044303   0.0303197   0.0262661   -0.000870052     0.0262805
0.0367257   0.0510009   0.0270945   -0.00515569     0.0275807
1.86495e-33   0.0875   0.00532986   -0.00457685     0.00702531
1.1842   0.137365   -0.0127466   0.0358828     0.0380796
1.1804   0.118991   -0.0102141   0.0262928     0.0282071
1.16628   0.0602497   -0.00726144   0.00310704     0.00789824
1.17442   0.0804021   -0.00726144   0.00310704     0.00789824
1.18204   0.10097   -0.00875358   0.0141144     0.0166084
1.16126   0.0372007   -0.0017379   -0.0225937     0.0226605
1.15067   0.0171588   -0.00221906   -0.0211894     0.0213053
1.14599   -0.00120928   -0.00135529   -0.0320534     0.032082
0.0875   5.90899e-36   0.0431382   -0.00198098     0.0431836
0.0824532   0.0188442   0.0431382   -0.00198098     0.0431836
0.109375   6.50913e-36   0.068708   -0.00114549     0.0687176
0.13125   6.92262e-36   0.068708   -0.00114549     0.0687176
0.0701978   0.0365917   0.0404536   -0.00021875     0.0404542
0.0195063   0.0677956   0.00532986   -0.00457685     0.00702531
0.0591084   0.0553288   0.0383384   -0.00410229     0.0385573
0.0423047   0.069498   0.0177378   -0.00585899     0.0186804
0.019216   0.0949144   0.00532986   -0.00457685     0.00702531
2.24652e-33   0.109375   0.00584224   -0.00698676     0.00910751
1.16338   0.129943   -0.0121234   0.0343037     0.036383
1.16138   0.110948   -0.0102141   0.0262928     0.0282071
1.14676   0.0533942   -0.0058348   0.00109499     0.00593666
1.15283   0.0738303   -0.0058348   0.00109499     0.00593666
1.15915   0.092811   -0.00798207   0.0123772     0.0147278
1.13877   0.0343096   -0.00417738   -0.0101558     0.0109814
1.1294   0.0156484   -0.00131244   -0.0303096     0.030338
1.12369   -0.0012426   -0.00131244   -0.0303096     0.030338
0.10757   0.0194891   0.0534572   0.000785112     0.053463
0.0961834   0.0365858   0.0539411   -0.000596014     0.0539444
0.153125   6.95509e-36   0.0845387   0.00113552     0.0845463
0.133902   0.0179148   0.0845387   0.00113552     0.0845463
0.0766597   0.0707393   0.0383384   -0.00410229     0.0385573
0.084459   0.0542791   0.0404536   -0.00021875     0.0404542
0.0800155   0.0902435   0.0402738   -0.00523557     0.0406127
0.0395589   0.0889427   0.0177378   -0.00585899     0.0186804
0.0596133   0.0826209   0.0278658   -0.00624818     0.0285577
0.037982   0.108552   0.0164715   -0.00614282     0.0175796
2.64065e-33   0.13125   0.00584224   -0.00698676     0.00910751
0.0199614   0.119362   0.00584224   -0.00698676     0.00910751
1.14254   0.122552   -0.0121234   0.0343037     0.036383
1.14082   0.104403   -0.0121977   0.0311648     0.0334668
1.12577   0.0500082   -0.00417738   -0.0101558     0.0109814
1.13205   0.0682936   -0.0058348   0.00109499     0.00593666
1.13712   0.0864585   -0.00857974   0.0116392     0.0144597
1.11733   0.0315069   -0.0034271   -0.0100873     0.0106536
1.10564   0.0459873   -0.0034271   -0.0100873     0.0106536
1.10732   0.0146026   -0.00131244   -0.0303096     0.030338
1.10139   -0.00127471   -0.00127383   -0.0285071     0.0285355
0.0824195   0.10786   0.0402738   -0.00523557     0.0406127
0.175   7.53455e-36   0.0933332   -0.00342599     0.0933961
0.106629   0.0546714   0.0539411   -0.000596014     0.0539444
0.123158   0.0404422   0.0765741   -0.00441075     0.076701
0.146532   0.0358444   0.0878741   -0.00178732     0.0878923
0.164475   0.0218716   0.10201   -0.00469458     0.102118
0.100349   0.0749072   0.0487399   -0.00218196     0.0487887
0.102262   0.096383   0.0512247   -0.00672719     0.0516645
0.196875   7.57148e-36   0.120444   -0.00137138     0.120452
0.21875   7.5833e-36   0.120444   -0.00137138     0.120452
0.0605305   0.10941   0.0287936   -0.00666161     0.0295541
3.03414e-33   0.153125   0.00616136   -0.00903556     0.0109363
0.0424354   0.128922   0.0287936   -0.00666161     0.0295541
0.0218151   0.141807   0.0181328   -0.00879946     0.0201551
1.12166   0.115269   -0.0121977   0.0311648     0.0334668
1.12007   0.098163   -0.00889438   0.0206555     0.0224891
1.11099   0.0650788   -0.00501661   0.000151018     0.00501888
1.11504   0.081153   -0.00720866   0.0113842     0.0134746
1.09389   0.0606975   -0.00596577   0.00121278     0.00608779
1.09513   0.0297596   -0.00242956   -0.0185511     0.0187095
1.08437   0.0444493   -0.00596577   0.00121278     0.00608779
1.08565   0.0139549   -0.00129636   -0.0266319     0.0266634
1.07909   -0.00130505   -0.00129636   -0.0266319     0.0266634
0.100775   0.116844   0.0523356   -0.00639633     0.052725
0.0824668   0.126837   0.0532982   -0.00982328     0.0541959
0.193054   0.0193986   0.10201   -0.00469458     0.102118
0.124624   0.0663266   0.0762146   -0.00394599     0.0763166
0.144798   0.0571787   0.0765741   -0.00441075     0.076701
0.184528   0.0372462   0.10201   -0.00469458     0.102118
0.166729   0.0474451   0.0878741   -0.00178732     0.0878923
0.123291   0.0885212   0.0750117   -0.00752493     0.0753882
0.120672   0.111227   0.0726518   -0.010354     0.0733859
0.222249   0.0191743   0.120444   -0.00137138     0.120452
0.240625   7.45525e-36   0.146502   -0.00417037     0.146562
3.41335e-33   0.175   0.00616136   -0.00903556     0.0109363
0.0633807   0.137854   0.0287936   -0.00666161     0.0295541
0.0223294   0.16419   0.0181582   -0.00950956     0.0204976
0.0439892   0.152556   0.030304   -0.00945964     0.0317461
1.10072   0.108183   -0.00932937   0.029162     0.030618
1.09944   0.0924153   -0.00826643   0.0215433     0.0230748
1.09068   0.0787678   -0.00731252   0.0259746     0.0269843
1.07573   0.0622742   -0.00563179   0.0147698     0.0158071
1.06448   0.0433379   -0.00374286   0.00360499     0.00519663
1.0652   0.0130403   -0.00387878   -0.0219623     0.0223022
1.07271   0.0284288   -0.00242873   -0.008184     0.00853678
1.05679   -0.00133294   -0.00387878   -0.0219623     0.0223022
0.109721   0.134489   0.0660787   -0.00872803     0.0666526
0.0865937   0.146836   0.0536622   -0.00914132     0.0544352
0.208543   0.0393777   0.117311   -0.00256379     0.117339
0.145873   0.0810639   0.0750117   -0.00752493     0.0753882
0.16616   0.0700817   0.0878566   -0.00663972     0.0881071
0.191288   0.0587776   0.117311   -0.00256379     0.117339
0.183619   0.0795297   0.11052   -0.00969093     0.110944
0.143658   0.104022   0.0726518   -0.010354     0.0733859
0.135823   0.126218   0.0726518   -0.010354     0.0733859
0.2625   7.00839e-36   0.146502   -0.00417037     0.146562
0.284375   6.9904e-36   0.174989   -0.00374757     0.17503
0.235192   0.0414165   0.127575   0.000180723     0.127575
0.25495   0.0235357   0.158637   -0.00624358     0.15876
3.78976e-33   0.196875   0.00578637   -0.0107048     0.0121686
0.022262   0.186342   0.0181582   -0.00950956     0.0204976
0.0664112   0.164136   0.0403094   -0.00972937     0.0414669
0.044621   0.176095   0.030304   -0.00945964     0.0317461
1.07967   0.101419   -0.00731252   0.0259746     0.0269843
1.0696   0.0805471   -0.00563179   0.0147698     0.0158071
1.0572   0.0614833   -0.00374286   0.00360499     0.00519663
1.0476   0.0426372   -0.00374286   0.00360499     0.00519663
1.04953   0.0223023   -0.00329709   -0.0115505     0.0120118
1.03449   -0.00135752   1.91339e-05   -0.0235957     0.0235958
0.130043   0.148392   0.0660787   -0.00872803     0.0666526
0.108958   0.157732   0.0660787   -0.00872803     0.0666526
0.089523   0.165836   0.0506561   -0.00858531     0.0513785
0.218548   0.0607623   0.123211   -0.00521026     0.123322
0.167783   0.097009   0.101581   -0.0109902     0.102174
0.190946   0.0978859   0.11052   -0.00969093     0.110944
0.205592   0.0798065   0.123211   -0.00521026     0.123322
0.162361   0.120707   0.086506   -0.0101169     0.0870956
0.152195   0.139717   0.078878   -0.00784293     0.0792669
0.30625   6.52381e-36   0.189688   -0.00434898     0.189737
0.371875   4.23095e-36   0.221042   -0.00428505     0.221084
0.328125   5.92525e-36   0.189688   -0.00434898     0.189737
0.35   5.18239e-36   0.205089   -0.0043376     0.205135
0.24313   0.065088   0.148233   -0.0116663     0.148691
0.286703   0.0193534   0.17159   -0.00124408     0.171594
0.26093   0.0484197   0.161168   -0.00881779     0.161409
0.279285   0.0385917   0.17159   -0.00124408     0.171594
0.39375   3.06249e-36   0.255853   -0.00321394     0.255873
0.415625   1.53174e-36   0.273526   -0.00577831     0.273588
0.4375   3.16799e-38   0.278196   -0.00108126     0.278199
0.459375   -2.01867e-36   0.302727   -0.00127806     0.302729
0.503125   -7.93e-36   0.33828   -0.00951084     0.338414
0.48125   -4.60532e-36   0.33828   -0.00951084     0.338414
0.525   -1.20092e-35   0.384354   -0.00378039     0.384373
0.0822173   0.182783   0.0403094   -0.00972937     0.0414669
0.0209728   0.208164   0.0168628   -0.0114713     0.0203947
4.15177e-33   0.21875   0.00578637   -0.0107048     0.0121686
0.043796   0.199289   0.0295592   -0.00994799     0.0311883
0.0648941   0.19169   0.0403094   -0.00972937     0.0414669
1.05847   0.095149   -0.00792606   0.0259809     0.027163
1.04759   0.0760118   -0.00396634   0.013814     0.0143721
1.03663   0.0571652   -0.00442067   0.0134391     0.0141475
1.0303   0.0365544   -0.00329709   -0.0115505     0.0120118
1.03118   0.0182367   -0.00329709   -0.0115505     0.0120118
1.01219   -0.00137779   1.91339e-05   -0.0235957     0.0235958
1.01528   0.0139061   0.000615539   -0.0135318     0.0135458
0.150729   0.159899   0.0877321   -0.010964     0.0884145
0.1275   0.172042   0.0738644   -0.0109523     0.074672
0.105053   0.181894   0.0506561   -0.00858531     0.0513785
0.228762   0.0840587   0.123211   -0.00521026     0.123322
0.188743   0.118863   0.101581   -0.0109902     0.102174
0.211639   0.103552   0.127079   -0.0134643     0.127791
0.197874   0.138576   0.115181   -0.0133357     0.115951
0.174991   0.144007   0.101326   -0.0107964     0.1019
0.391689   0.0214841   0.25428   -0.0119464     0.25456
0.315985   0.0223936   0.189688   -0.00434898     0.189737
0.366678   0.0225594   0.227953   -0.00532669     0.228015
0.341808   0.023015   0.205089   -0.0043376     0.205135
0.266467   0.0686008   0.161168   -0.00881779     0.161409
0.254602   0.0880556   0.152909   -0.0111521     0.153316
0.305107   0.0428954   0.17159   -0.00124408     0.171594
0.289615   0.0605623   0.171941   -0.00730719     0.172096
0.41839   0.0190102   0.278196   -0.00108126     0.278199
0.446005   0.0201082   0.278196   -0.00108126     0.278199
0.471061   0.0196565   0.302727   -0.00127806     0.302729
0.518455   0.0185662   0.354446   -0.00263841     0.354456
0.495017   0.0190841   0.33828   -0.00951084     0.338414
0.546875   -1.66479e-35   0.428096   -0.014924     0.428356
0.56875   -2.30682e-35   0.428096   -0.014924     0.428356
0.541551   0.0181532   0.383911   -0.0286128     0.384976
0.590625   -3.16487e-35   0.494004   -0.00872386     0.494081
0.6125   -4.36818e-35   0.553475   -0.0158399     0.553702
0.634375   -6.15616e-35   0.715507   -0.0847858     0.720513
0.0902288   0.203041   0.0533164   -0.0107027     0.05438
0.0407941   0.219265   0.0168628   -0.0114713     0.0203947
4.50377e-33   0.240625   0.00589991   -0.0113607     0.0128013
0.0214079   0.230768   0.00589991   -0.0113607     0.0128013
0.06449   0.217812   0.0289871   -0.0115358     0.0311982
0.678125   -5.23418e-35   0.959512   -0.184112     0.977016
0.65625   -9.39614e-35   0.940853   -0.191713     0.960186
1.03706   0.0896064   -0.00498444   0.0241438     0.0246529
1.02541   0.0709058   -0.00442067   0.0134391     0.0141475
1.01626   0.0515747   -0.00442067   0.0134391     0.0141475
1.01027   0.0317934   0.000615539   -0.0135318     0.0135458
0.989889   -0.0013924   0.00089155   -0.0245104     0.0245266
0.995516   0.0148162   0.00089155   -0.0245104     0.0245266
0.967589   -0.00139962   -6.6618e-06   -0.029835     0.029835
0.7   -4.56428e-34   -0.0292288   -0.955603     0.95605
0.72229   -0.000675751   -0.0292288   -0.955603     0.95605
0.170694   0.168272   0.101326   -0.0107964     0.1019
0.147107   0.1827   0.0738644   -0.0109523     0.074672
0.122172   0.196995   0.0738644   -0.0109523     0.074672
0.107823   0.215744   0.0533164   -0.0107027     0.05438
0.18751   0.180452   0.108531   -0.016627     0.109797
0.234947   0.10654   0.127079   -0.0134643     0.127791
0.255958   0.109245   0.152909   -0.0111521     0.153316
0.219093   0.12645   0.127079   -0.0134643     0.127791
0.216423   0.14887   0.115427   -0.012906     0.116146
0.197265   0.161563   0.101326   -0.0107964     0.1019
0.410206   0.0415408   0.25428   -0.0119464     0.25456
0.384665   0.0437877   0.227953   -0.00532669     0.228015
0.33214   0.0452332   0.190154   -0.0126357     0.190574
0.358735   0.0449139   0.227953   -0.00532669     0.228015
0.281373   0.0835133   0.171941   -0.00730719     0.172096
0.276519   0.10358   0.152909   -0.0111521     0.153316
0.321665   0.0675543   0.190154   -0.0126357     0.190574
0.303881   0.0795238   0.171941   -0.00730719     0.172096
0.435574   0.0397317   0.269124   -0.00654898     0.269204
0.461454   0.0387774   0.305473   -0.017545     0.305976
0.486566   0.0377765   0.315995   -0.0100943     0.316156
0.535497   0.035761   0.383911   -0.0286128     0.384976
0.511081   0.0368048   0.357295   -0.0263033     0.358262
0.563712   0.0180515   0.428096   -0.014924     0.428356
0.582409   0.0160982   0.49894   -0.0496203     0.501402
0.560525   0.0347645   0.405223   -0.0212785     0.405782
0.647909   0.0188901   0.628622   -0.142381     0.644545
0.603274   0.0186156   0.49894   -0.0496203     0.501402
0.62562   0.0189123   0.553475   -0.0158399     0.553702
0.0875086   0.228525   0.0533164   -0.0107027     0.05438
4.84646e-33   0.2625   0.00627073   -0.0120626     0.0135951
0.0453511   0.239117   0.0170608   -0.0106983     0.0201377
0.0235201   0.253047   0.00589991   -0.0113607     0.0128013
0.0681459   0.244952   0.0309211   -0.0118164     0.033102
0.690754   0.0168558   0.92015   -0.569002     1.08187
0.670412   0.0189313   0.92015   -0.569002     1.08187
0.789189   -0.00105428   -0.00188286   -0.414704     0.414708
1.01542   0.0851064   -0.00446534   0.0245097     0.0249131
0.989254   0.0311132   0.00394758   -0.00211659     0.00447922
1.00296   0.0665973   0.0011407   0.0112478     0.0113055
0.99501   0.048426   0.0011407   0.0112478     0.0113055
0.945289   -0.00139786   0.00568083   -0.035116     0.0355725
0.973913   0.0180163   0.00763752   -0.00888041     0.011713
0.953892   0.0133386   0.00568083   -0.035116     0.0355725
0.744589   -0.000826213   0.134256   -0.586714     0.601878
0.766889   -0.000955087   -0.00304274   -0.518457     0.518466
0.711204   0.0215003   -0.0292288   -0.955603     0.95605
0.732211   0.0152768   0.296352   -0.601215     0.670286
0.774966   0.0132584   0.0654891   -0.392227     0.397657
0.168565   0.19175   0.0972161   -0.0136443     0.0981689
0.147658   0.205021   0.0729215   -0.0125978     0.0740017
0.129834   0.220616   0.0646252   -0.012448     0.0658132
0.111246   0.237402   0.0646252   -0.012448     0.0658132
0.192775   0.200332   0.110358   -0.0147888     0.111344
0.208978   0.184214   0.110358   -0.0147888     0.111344
0.246302   0.128327   0.146121   -0.0174612     0.14716
0.270287   0.125031   0.146121   -0.0174612     0.14716
0.238635   0.14728   0.131662   -0.0161735     0.132651
0.226204   0.168153   0.117265   -0.0166375     0.118439
0.428691   0.0617017   0.282719   -0.0152783     0.283132
0.403729   0.0644466   0.240585   -0.0112997     0.24085
0.377379   0.0661284   0.220508   -0.00942076     0.220709
0.350514   0.0670871   0.20079   -0.0168948     0.2015
0.300301   0.100322   0.177207   -0.0140123     0.177761
0.286557   0.138134   0.16088   -0.0190683     0.162006
0.294526   0.120037   0.162166   -0.0128251     0.162672
0.343666   0.0886261   0.20844   -0.0181915     0.209233
0.323176   0.095192   0.182585   -0.0125736     0.183017
0.453849   0.0583619   0.282719   -0.0152783     0.283132
0.479042   0.0564991   0.305473   -0.017545     0.305976
0.503769   0.0551398   0.329185   -0.0396841     0.331569
0.552571   0.0516934   0.38572   -0.0589466     0.390198
0.528188   0.0535936   0.355925   -0.0479848     0.359145
0.662573   0.0364901   0.628622   -0.142381     0.644545
0.587151   0.0336118   0.49894   -0.0496203     0.501402
0.577434   0.0495259   0.461669   -0.0580832     0.465309
0.638663   0.0377137   0.628622   -0.142381     0.644545
0.614353   0.0365106   0.498091   -0.0505335     0.500648
5.16406e-33   0.284375   0.00486163   -0.0119377     0.0128897
5.46204e-33   0.30625   0.00486163   -0.0119377     0.0128897
0.0920311   0.25291   0.0422397   -0.0137626     0.0444252
0.0248672   0.27681   0.0187081   -0.0118474     0.0221439
0.0476954   0.263   0.0309211   -0.0118164     0.033102
0.0724831   0.270065   0.0448034   -0.0154301     0.047386
0.68915   0.0359894   0.92015   -0.569002     1.08187
0.833789   -0.00120864   0.0544891   -0.217445     0.224169
0.795906   0.0155104   0.0654891   -0.392227     0.397657
0.811489   -0.00113716   0.0604423   -0.278505     0.284988
0.993521   0.0820468   -0.0015121   0.0248126     0.0248586
0.856089   -0.00127004   -0.00052596   -0.186045     0.186046
0.878389   -0.00132082   -0.000308217   -0.129892     0.129892
0.900689   -0.00135947   0.0247198   -0.0727423     0.0768278
0.922989   -0.00138503   -7.8801e-05   -0.0609418     0.0609418
0.973243   0.0409757   0.00763752   -0.00888041     0.011713
0.97899   0.0619033   0.0011407   0.0112478     0.0113055
0.934835   0.0173866   0.00568083   -0.035116     0.0355725
0.954344   0.0305237   0.00763752   -0.00888041     0.011713
0.753618   0.019057   0.134203   -0.460979     0.480117
0.713168   0.0438442   0.482089   -0.428179     0.644785
0.733181   0.0331973   0.296352   -0.601215     0.670286
0.774831   0.0290843   0.0654891   -0.392227     0.397657
0.171841   0.212883   0.098018   -0.0148273     0.0991331
0.195505   0.219804   0.098018   -0.0148273     0.0991331
0.153121   0.227464   0.0772137   -0.0132753     0.0783466
0.13542   0.243219   0.0646252   -0.012448     0.0658132
0.117316   0.259395   0.0549876   -0.0151171     0.0570277
0.229156   0.191411   0.12909   -0.0185835     0.130421
0.218744   0.208322   0.110358   -0.0147888     0.111344
0.24533   0.182974   0.139679   -0.015979     0.14059
0.266136   0.147435   0.146121   -0.0174612     0.14716
0.25356   0.165694   0.139679   -0.015979     0.14059
0.424387   0.0854732   0.275689   -0.0223932     0.276597
0.448903   0.078866   0.296807   -0.0247584     0.297838
0.397288   0.0865344   0.232545   -0.0252016     0.233907
0.37155   0.0890115   0.217105   -0.0197443     0.218001
0.3583   0.104877   0.217105   -0.0197443     0.218001
0.318895   0.118429   0.176736   -0.0211661     0.177999
0.29491   0.154869   0.17404   -0.0185432     0.175025
0.310493   0.138558   0.176736   -0.0211661     0.177999
0.342319   0.117192   0.20844   -0.0181915     0.209233
0.473525   0.0755354   0.296807   -0.0247584     0.297838
0.470973   0.094574   0.300913   -0.0420436     0.303836
0.497871   0.0738439   0.342477   -0.0546136     0.346804
0.569968   0.0670064   0.430974   -0.104597     0.443485
0.522086   0.0719598   0.342477   -0.0546136     0.346804
0.546185   0.0696707   0.38572   -0.0589466     0.390198
0.674961   0.0523544   0.558053   -0.296546     0.631952
0.653107   0.0559277   0.538765   -0.157381     0.561282
0.603586   0.0516606   0.461669   -0.0580832     0.465309
0.59263   0.0646319   0.452755   -0.101559     0.464006
0.628273   0.0558747   0.498086   -0.0990672     0.507842
0.0216287   0.302307   0.00486163   -0.0119377     0.0128897
5.83369e-33   0.328125   0.00771156   -0.0149471     0.0168191
0.0990725   0.275725   0.0448034   -0.0154301     0.047386
0.0511944   0.288409   0.0187081   -0.0118474     0.0221439
0.0438897   0.30897   0.027765   -0.0104834     0.0296782
0.0812218   0.292641   0.0448034   -0.0154301     0.047386
0.695037   0.0582886   0.482089   -0.428179     0.644785
0.840736   0.0158067   0.0544891   -0.217445     0.224169
0.796486   0.0324399   0.0654972   -0.308182     0.315065
0.818239   0.0192965   0.0654972   -0.308182     0.315065
0.971447   0.0807912   0.00113225   0.0298786     0.0299
0.904357   0.0149947   0.0247198   -0.0727423     0.0768278
0.863729   0.015356   0.0783775   -0.111751     0.136496
0.884881   0.0170227   0.0247198   -0.0727423     0.0768278
0.917688   0.0255094   0.0248502   -0.0495851     0.0554636
0.957782   0.0661358   0.0137319   0.0155585     0.0207517
0.95519   0.0499906   0.0137319   0.0155585     0.0207517
0.935441   0.0395037   0.00826752   -0.0170767     0.0189728
0.755126   0.0401754   0.134203   -0.460979     0.480117
0.719084   0.0647147   0.401823   -0.372158     0.547689
0.737238   0.0530193   0.264407   -0.371931     0.456337
0.776686   0.046765   0.189744   -0.362466     0.409126
0.796264   0.0501163   0.167522   -0.21749     0.274528
0.215481   0.230496   0.108416   -0.0191004     0.110086
0.197352   0.240323   0.108416   -0.0191004     0.110086
0.1763   0.234299   0.0879097   -0.0166762     0.0894775
0.160113   0.249449   0.0806729   -0.0135378     0.0818009
0.142968   0.264647   0.0806729   -0.0135378     0.0818009
0.125609   0.280734   0.071937   -0.0176527     0.0740712
0.23019   0.242636   0.117845   -0.0178495     0.119189
0.238825   0.223967   0.127332   -0.0178973     0.128583
0.249138   0.205251   0.143474   -0.0236582     0.145411
0.266343   0.187811   0.139679   -0.015979     0.14059
0.278809   0.169206   0.163044   -0.0237332     0.164762
0.414869   0.107083   0.251299   -0.0308522     0.253185
0.434255   0.109161   0.271043   -0.0377192     0.273655
0.449555   0.0994664   0.271043   -0.0377192     0.273655
0.377386   0.113943   0.217105   -0.0197443     0.218001
0.393209   0.109843   0.232545   -0.0252016     0.233907
0.365005   0.126237   0.219725   -0.0252596     0.221172
0.409096   0.12771   0.252273   -0.0388678     0.255249
0.305185   0.172913   0.177364   -0.0217005     0.178686
0.335822   0.140259   0.192202   -0.0234194     0.193623
0.322678   0.158379   0.177364   -0.0217005     0.178686
0.36055   0.143224   0.200202   -0.021162     0.201318
0.46961   0.113777   0.300267   -0.0544576     0.305165
0.493989   0.0930405   0.309224   -0.0508479     0.313377
0.4902   0.112705   0.306104   -0.0519374     0.310479
0.517477   0.0908332   0.342477   -0.0546136     0.346804
0.590346   0.0810611   0.452755   -0.101559     0.464006
0.565633   0.0847343   0.379987   -0.0873684     0.389902
0.541361   0.0880605   0.356353   -0.0512176     0.360015
0.672421   0.0727885   0.558053   -0.296546     0.631952
0.644222   0.0739653   0.480893   -0.151478     0.504186
0.616057   0.0734431   0.452755   -0.101559     0.464006
0.0292053   0.326069   0.00771156   -0.0149471     0.0168191
6.06458e-33   0.35   0.00587742   -0.0126773     0.0139734
0.0207869   0.342954   0.00771156   -0.0149471     0.0168191
6.33922e-33   0.371875   0.00587742   -0.0126773     0.0139734
6.5999e-33   0.39375   0.00549845   -0.0129117     0.0140337
0.108948   0.297607   0.0538424   -0.0116955     0.055098
0.0676121   0.311011   0.0406438   -0.0153438     0.0434437
0.0534348   0.328329   0.0213325   -0.0150967     0.026134
0.0928656   0.315477   0.0406438   -0.0153438     0.0434437
0.699897   0.0778108   0.471689   -0.359831     0.59327
0.853371   0.0312803   0.0783775   -0.111751     0.136496
0.834799   0.0357606   0.129327   -0.16097     0.206487
0.815526   0.0411868   0.167522   -0.21749     0.274528
0.949352   0.0816151   0.0102611   0.0347206     0.0362052
0.896209   0.0356603   0.0588127   -0.0434716     0.073135
0.873071   0.0346009   0.115192   -0.063389     0.131481
0.916503   0.0475045   0.0583788   0.025063     0.0635314
0.935125   0.0624079   0.0137319   0.0155585     0.0207517
0.725789   0.0837875   0.401823   -0.372158     0.547689
0.761294   0.0609287   0.293607   -0.329713     0.441493
0.744641   0.0724574   0.293607   -0.329713     0.441493
0.784804   0.0655117   0.23604   -0.299973     0.381705
0.809855   0.0618751   0.167522   -0.21749     0.274528
0.212085   0.256147   0.104037   -0.0206678     0.10607
0.185602   0.256201   0.104037   -0.0206678     0.10607
0.169529   0.269667   0.0806729   -0.0135378     0.0818009
0.15218   0.284706   0.071937   -0.0176527     0.0740712
0.13676   0.300966   0.071937   -0.0176527     0.0740712
0.237287   0.259334   0.126812   -0.0177841     0.128053
0.683765   0.0923272   0.402372   -0.255643     0.476715
0.252514   0.244241   0.128299   -0.0212912     0.130054
0.264072   0.225658   0.148166   -0.0199819     0.149507
0.277598   0.208388   0.153561   -0.0242665     0.155467
0.29047   0.190469   0.153561   -0.0242665     0.155467
0.43318   0.130639   0.252273   -0.0388678     0.255249
0.454304   0.123555   0.285738   -0.0485579     0.289835
0.388973   0.138811   0.219307   -0.025681     0.220805
0.417491   0.148202   0.241519   -0.0363128     0.244233
0.313144   0.191432   0.166476   -0.0208553     0.167778
0.331449   0.178648   0.177364   -0.0217005     0.178686
0.351109   0.164849   0.201134   -0.0289324     0.203204
0.379668   0.162478   0.226381   -0.0387808     0.229679
0.481194   0.133609   0.285738   -0.0485579     0.289835
0.609152   0.0932966   0.441618   -0.139156     0.463024
0.513883   0.110388   0.342225   -0.0578231     0.347075
0.506529   0.128916   0.306104   -0.0519374     0.310479
0.537132   0.107185   0.342225   -0.0578231     0.347075
0.584924   0.0990722   0.393127   -0.107721     0.407618
0.561045   0.10295   0.379987   -0.0873684     0.389902
0.659122   0.0930149   0.442874   -0.235111     0.501413
0.634336   0.0918043   0.442254   -0.138934     0.463564
0.625208   0.108214   0.406909   -0.157623     0.436371
0.0468052   0.348737   0.0166298   -0.0141993     0.0218671
0.0243057   0.362873   0.0166298   -0.0141993     0.0218671
7.06657e-33   0.4375   0.00531466   -0.010986     0.012204
6.8285e-33   0.415625   0.00576579   -0.0111468     0.0125497
0.0241524   0.384469   0.00549845   -0.0129117     0.0140337
0.0208275   0.404494   0.00549845   -0.0129117     0.0140337
0.121526   0.318315   0.0538424   -0.0116955     0.055098
0.0758255   0.336691   0.0406438   -0.0153438     0.0434437
0.105321   0.33456   0.0527759   -0.011607     0.0540372
0.0215403   0.448155   0.0154638   -0.0113182     0.0191633
7.25743e-33   0.459375   0.00531466   -0.010986     0.012204
0.709089   0.0968002   0.364191   -0.267685     0.451985
0.854965   0.0502441   0.115192   -0.063389     0.131481
0.832135   0.0559089   0.129327   -0.16097     0.206487
0.927439   0.0845541   0.0148966   0.0635641     0.0652863
0.89807   0.0564182   0.0756113   0.0298317     0.0812835
0.87926   0.0526775   0.115192   -0.063389     0.131481
0.912614   0.0694433   0.0760693   0.0843906     0.113615
0.731962   0.103861   0.36334   -0.268618     0.451854
0.750241   0.0909012   0.313666   -0.277155     0.418571
0.771767   0.0812125   0.293607   -0.329713     0.441493
0.824073   0.0755164   0.294192   -0.157814     0.333847
0.799309   0.0792615   0.263743   -0.277011     0.382486
0.227732   0.274333   0.110215   -0.0218343     0.112357
0.178079   0.287721   0.0847967   -0.0137531     0.0859047
0.19852   0.276375   0.104037   -0.0206678     0.10607
0.165313   0.303342   0.091621   -0.0205597     0.0938994
0.149806   0.31962   0.0754007   -0.0128297     0.0764844
0.25764   0.267955   0.126812   -0.0177841     0.128053
0.694928   0.110339   0.402372   -0.255643     0.476715
0.673591   0.112387   0.414259   -0.208361     0.463708
0.275288   0.247697   0.139604   -0.0237239     0.141605
0.289946   0.228732   0.148166   -0.0199819     0.149507
0.305841   0.210879   0.158313   -0.0208513     0.15968
0.441923   0.152216   0.260458   -0.0435729     0.264078
0.460172   0.14432   0.285738   -0.0485579     0.289835
0.405976   0.165621   0.241519   -0.0363128     0.244233
0.434228   0.169944   0.241519   -0.0363128     0.244233
0.332222   0.200793   0.177588   -0.0269305     0.179618
0.354135   0.191298   0.202962   -0.0333228     0.205679
0.372595   0.182643   0.202962   -0.0333228     0.205679
0.396494   0.186964   0.226381   -0.0387808     0.229679
0.483141   0.156478   0.29448   -0.0661018     0.301807
0.503186   0.149358   0.29448   -0.0661018     0.301807
0.603666   0.113475   0.406909   -0.157623     0.436371
0.533809   0.127531   0.339709   -0.0761016     0.348129
0.522868   0.142947   0.310931   -0.074674     0.319772
0.557416   0.121255   0.351231   -0.0742103     0.358986
0.580816   0.118115   0.393127   -0.107721     0.407618
0.647838   0.114671   0.390828   -0.180855     0.430645
0.624594   0.126948   0.406909   -0.157623     0.436371
0.667506   0.131413   0.390828   -0.180855     0.430645
0.286513   0.266949   0.142062   -0.0269949     0.144604
0.0695177   0.362216   0.0300479   -0.0144716     0.0333513
0.0481465   0.375422   0.0292554   -0.0129278     0.0319845
0.0266645   0.424192   0.0200652   -0.0140464     0.0244931
0.0460819   0.4016   0.0287698   -0.0127138     0.0314539
0.0423905   0.44   0.0200652   -0.0140464     0.0244931
0.135685   0.338894   0.0754007   -0.0128297     0.0764844
0.0938635   0.354256   0.0409908   -0.011768     0.0426466
0.117033   0.351574   0.0527759   -0.011607     0.0540372
0.089724   0.374359   0.0429888   -0.0110349     0.0443825
0.0437956   0.46033   0.0254049   -0.0120065     0.0280992
0.0220283   0.470962   0.00536503   -0.0108893     0.0121392
7.44565e-33   0.48125   0.00536913   -0.010205     0.0115312
0.716223   0.11825   0.36334   -0.268618     0.451854
0.86759   0.0675029   0.181394   -0.0799969     0.198251
0.847209   0.0710258   0.181394   -0.0799969     0.198251
0.905921   0.0896331   0.0760693   0.0843906     0.113615
0.88796   0.0753557   0.0756113   0.0298317     0.0812835
0.740527   0.124624   0.36334   -0.268618     0.451854
0.770929   0.102494   0.313666   -0.277155     0.418571
0.753188   0.110842   0.313666   -0.277155     0.418571
0.8395   0.0898815   0.294192   -0.157814     0.333847
0.792462   0.0967664   0.29528   -0.192201     0.352323
0.816257   0.0946344   0.29528   -0.192201     0.352323
0.217568   0.291147   0.118293   -0.0223763     0.120391
0.245053   0.290691   0.118293   -0.0223763     0.120391
0.196148   0.302184   0.091621   -0.0205597     0.0938994
0.179641   0.319624   0.091621   -0.0205597     0.0938994
0.156202   0.354703   0.0808862   -0.0149666     0.0822592
0.16426   0.335755   0.0754007   -0.0128297     0.0764844
0.273914   0.284545   0.133053   -0.0254302     0.135462
0.265675   0.301504   0.133053   -0.0254302     0.135462
0.695549   0.129915   0.40397   -0.239008     0.469379
0.301471   0.249119   0.156922   -0.0238811     0.158729
0.315984   0.232687   0.162903   -0.0283508     0.165352
0.330233   0.219142   0.186654   -0.0273133     0.188642
0.463199   0.169243   0.278929   -0.0631572     0.28599
0.489816   0.175834   0.289927   -0.0717266     0.298668
0.423843   0.188612   0.237698   -0.0419839     0.241377
0.453423   0.189105   0.266445   -0.0615244     0.273456
0.354187   0.214006   0.186654   -0.0273133     0.188642
0.380153   0.207111   0.202962   -0.0333228     0.205679
0.412208   0.209692   0.237698   -0.0419839     0.241377
0.683836   0.145681   0.364077   -0.19491     0.412967
0.508945   0.16962   0.289927   -0.0717266     0.298668
0.528099   0.16142   0.320257   -0.0841369     0.331124
0.60108   0.133503   0.369039   -0.125383     0.389757
0.55691   0.138508   0.336962   -0.0925628     0.349444
0.544696   0.150223   0.320985   -0.0865867     0.332458
0.578312   0.137253   0.369039   -0.125383     0.389757
0.644232   0.138845   0.390828   -0.180855     0.430645
0.620326   0.147732   0.367018   -0.125935     0.388023
0.663185   0.153486   0.370039   -0.164457     0.404938
0.313622   0.267589   0.156922   -0.0238811     0.158729
0.301455   0.285088   0.148409   -0.0224475     0.150097
0.0731765   0.389097   0.0287698   -0.0127138     0.0314539
0.0708923   0.411113   0.0287698   -0.0127138     0.0314539
0.0561952   0.424966   0.0294173   -0.0144022     0.0327536
0.0653094   0.446563   0.0341394   -0.0137034     0.036787
0.135148   0.364158   0.0722558   -0.0144633     0.0736891
0.113983   0.372359   0.0580556   -0.0120034     0.0592835
0.103958   0.390147   0.0429888   -0.0110349     0.0443825
0.153667   0.375175   0.0808862   -0.0149666     0.0822592
0.0659818   0.469526   0.0360578   -0.0114271     0.0378251
0.0442174   0.482476   0.025639   -0.0100965     0.0275553
0.0223583   0.49373   0.0153877   -0.0103507     0.018545
7.61395e-33   0.503125   0.00531077   -0.00912981     0.0105621
0.723251   0.137906   0.365053   -0.216865     0.42461
0.865042   0.0870058   0.278532   -0.0680141     0.286716
0.885336   0.0977009   0.209194   0.141387     0.252493
0.786962   0.115731   0.336384   -0.218815     0.401291
0.750651   0.142518   0.345493   -0.225721     0.412692
0.768237   0.1266   0.3296   -0.243263     0.409649
0.852369   0.103797   0.379055   -0.117728     0.396917
0.832195   0.111269   0.405858   -0.160256     0.436352
0.809399   0.114588   0.29528   -0.192201     0.352323
0.249274   0.314266   0.124361   -0.0198901     0.125942
0.207891   0.323066   0.110499   -0.0180814     0.111968
0.22554   0.309802   0.110499   -0.0180814     0.111968
0.19195   0.338232   0.0892268   -0.0196772     0.0913708
0.177378   0.369536   0.0808862   -0.0149666     0.0822592
0.179411   0.351736   0.0892268   -0.0196772     0.0913708
0.290171   0.302698   0.154144   -0.0287229     0.156798
0.27571   0.318987   0.145338   -0.026651     0.147761
0.70662   0.151649   0.365053   -0.216865     0.42461
0.329226   0.250705   0.177571   -0.0328999     0.180593
0.344523   0.235565   0.177571   -0.0328999     0.180593
0.482262   0.191738   0.278929   -0.0631572     0.28599
0.512497   0.191789   0.289927   -0.0717266     0.298668
0.443005   0.207524   0.237698   -0.0419839     0.241377
0.472451   0.208999   0.266445   -0.0615244     0.273456
0.369999   0.232583   0.207173   -0.0343016     0.209993
0.394512   0.229431   0.211393   -0.0387777     0.214921
0.437029   0.226005   0.237927   -0.0485672     0.242833
0.416826   0.231539   0.224709   -0.0433193     0.228847
0.686547   0.165034   0.352811   -0.181913     0.396949
0.534584   0.17964   0.320257   -0.0841369     0.331124
0.554982   0.169407   0.320257   -0.0841369     0.331124
0.595369   0.154431   0.369039   -0.125383     0.389757
0.570546   0.1563   0.336962   -0.0925628     0.349444
0.614557   0.168259   0.347729   -0.117904     0.367174
0.640105   0.161863   0.358144   -0.150404     0.388444
0.662733   0.174607   0.360455   -0.173817     0.400175
0.540777   0.196443   0.299346   -0.0833902     0.310744
0.338625   0.268055   0.177111   -0.0291952     0.179501
0.328696   0.286114   0.162379   -0.0258712     0.164427
0.316249   0.303782   0.167931   -0.0318646     0.170927
0.0935184   0.409128   0.043134   -0.015297     0.0457662
0.117834   0.40497   0.0606983   -0.0134558     0.0621719
0.0862394   0.431866   0.0333436   -0.0102391     0.0348804
0.0879744   0.456074   0.0358445   -0.0112772     0.0375766
0.136092   0.38987   0.0580556   -0.0120034     0.0592835
0.1681   0.388446   0.0799492   -0.0189068     0.0821544
0.0873986   0.47963   0.0360578   -0.0114271     0.0378251
0.0662126   0.492816   0.025639   -0.0100965     0.0275553
0.0447314   0.505529   0.025639   -0.0100965     0.0275553
0.0227849   0.517023   0.0154568   -0.00953659     0.0181621
7.76287e-33   0.525   0.00531077   -0.00912981     0.0105621
0.732499   0.158141   0.351035   -0.205293     0.406658
0.871532   0.109239   0.171988   0.208894     0.270586
0.759228   0.161714   0.350278   -0.219179     0.413199
0.796439   0.132478   0.349367   -0.205232     0.405188
0.777763   0.146535   0.345493   -0.225721     0.412692
0.852772   0.123925   0.405858   -0.160256     0.436352
0.825219   0.132606   0.405858   -0.160256     0.436352
0.259779   0.332758   0.124361   -0.0198901     0.125942
0.215559   0.343301   0.102136   -0.0206727     0.104207
0.235948   0.333791   0.110499   -0.0180814     0.111968
0.195886   0.382153   0.0969284   -0.0149659     0.098077
0.203486   0.360786   0.102136   -0.0206727     0.104207
0.32607   0.322764   0.167931   -0.0318646     0.170927
0.301176   0.323027   0.145338   -0.026651     0.147761
0.28347   0.33858   0.13506   -0.0235409     0.137096
0.71268   0.172857   0.352811   -0.181913     0.396949
0.358972   0.256379   0.191402   -0.0333393     0.194284
0.530795   0.212359   0.285094   -0.0707233     0.293735
0.502309   0.211465   0.285094   -0.0707233     0.293735
0.463623   0.226754   0.24716   -0.0552768     0.253266
0.490681   0.229149   0.260449   -0.0619671     0.26772
0.454598   0.24286   0.24716   -0.0552768     0.253266
0.385812   0.252906   0.211054   -0.0439567     0.215583
0.410075   0.251319   0.223914   -0.0491621     0.229247
0.433697   0.248112   0.236456   -0.0544202     0.242637
0.689007   0.184679   0.352811   -0.181913     0.396949
0.563435   0.187964   0.314202   -0.0869503     0.326011
0.58489   0.17521   0.337259   -0.112691     0.355588
0.607395   0.185083   0.329115   -0.122099     0.351034
0.663461   0.194877   0.345537   -0.170522     0.385322
0.636314   0.184207   0.358144   -0.150404     0.388444
0.561121   0.208381   0.304476   -0.0905226     0.317647
0.355805   0.281846   0.190016   -0.0386259     0.193902
0.345549   0.303549   0.181154   -0.0330499     0.184144
0.350371   0.325052   0.181154   -0.0330499     0.184144
0.114064   0.425974   0.0603221   -0.0137593     0.0618714
0.137265   0.415476   0.0606983   -0.0134558     0.0621719
0.112166   0.446544   0.0467913   -0.0126329     0.0484667
0.10924   0.468067   0.056749   -0.0132859     0.0582835
0.213313   0.397367   0.108593   -0.0206498     0.110539
0.159998   0.406018   0.0833124   -0.0174217     0.0851145
0.187292   0.402237   0.0969284   -0.0149659     0.098077
0.157346   0.426287   0.0735253   -0.0118258     0.0744703
0.108547   0.490421   0.0555598   -0.0108387     0.0566071
0.0883351   0.5028   0.0359088   -0.0103674     0.0373754
0.0674282   0.516166   0.0265217   -0.00835474     0.0278065
0.0458299   0.529013   0.0265217   -0.00835474     0.0278065
8.02393e-33   0.56875   0.00427339   -0.00641661     0.00770939
7.88728e-33   0.546875   0.00549097   -0.00769973     0.00945709
0.0234034   0.541493   0.0156258   -0.00863986     0.0178554
0.740857   0.179143   0.345028   -0.191417     0.394569
0.880701   0.130412   0.446427   -0.253412     0.513337
0.767581   0.17949   0.348235   -0.205527     0.404363
0.787226   0.166298   0.356681   -0.204086     0.410941
0.805009   0.151009   0.356587   -0.203724     0.41068
0.850851   0.142753   0.446427   -0.253412     0.513337
0.827811   0.153336   0.367213   -0.208356     0.422206
0.260481   0.352862   0.130551   -0.0206251     0.13217
0.23388   0.358079   0.115844   -0.0172767     0.117125
0.223075   0.37668   0.115844   -0.0172767     0.117125
0.334089   0.34148   0.169825   -0.0305579     0.172552
0.311151   0.345679   0.157182   -0.0293298     0.159895
0.289222   0.355929   0.141742   -0.0217327     0.143399
0.237708   0.39239   0.108593   -0.0206498     0.110539
0.739189   0.197083   0.345028   -0.191417     0.394569
0.716245   0.194452   0.345028   -0.191417     0.394569
0.380482   0.275379   0.19857   -0.0367406     0.201941
0.552333   0.227403   0.302495   -0.0999027     0.318565
0.522587   0.233193   0.273126   -0.0714356     0.282314
0.50404   0.247038   0.260449   -0.0619671     0.26772
0.478654   0.250435   0.260449   -0.0619671     0.26772
0.455187   0.262572   0.244139   -0.0602437     0.251462
0.405608   0.272742   0.211054   -0.0439567     0.215583
0.430409   0.26884   0.230554   -0.0537813     0.236744
0.689205   0.204441   0.345537   -0.170522     0.385322
0.665998   0.215948   0.326569   -0.143546     0.356725
0.589654   0.20045   0.329115   -0.122099     0.351034
0.617713   0.200216   0.329115   -0.122099     0.351034
0.640365   0.207212   0.33123   -0.134688     0.357567
0.582181   0.221079   0.302495   -0.0999027     0.318565
0.574701   0.241244   0.303487   -0.106706     0.321699
0.355766   0.344903   0.169825   -0.0305579     0.172552
0.369074   0.313575   0.19151   -0.0343484     0.194566
0.375673   0.297213   0.19151   -0.0343484     0.194566
0.375506   0.330833   0.191377   -0.036894     0.194901
0.140076   0.440206   0.0691774   -0.0115509     0.0701351
0.134612   0.461552   0.0690563   -0.014293     0.07052
0.128483   0.479909   0.056749   -0.0132859     0.0582835
0.232736   0.412356   0.108593   -0.0206498     0.110539
0.206592   0.418056   0.100451   -0.0149559     0.101559
0.180933   0.422231   0.0833124   -0.0174217     0.0851145
0.170834   0.442084   0.0871414   -0.0174816     0.0888777
0.131819   0.498847   0.0555598   -0.0108387     0.0566071
0.111907   0.511729   0.0572235   -0.0106641     0.0582087
0.0910403   0.524985   0.0462208   -0.0103166     0.0473581
0.0700088   0.539497   0.0265217   -0.00835474     0.0278065
0.0476912   0.552361   0.0160049   -0.00776231     0.0177879
8.11488e-33   0.590625   0.00549941   -0.00573645     0.00794672
0.0235669   0.569231   0.00549941   -0.00573645     0.00794672
0.762023   0.198997   0.347282   -0.197228     0.399379
0.893044   0.149906   0.404444   -0.260225     0.480928
0.86871   0.154586   0.401908   -0.232815     0.46447
0.790003   0.187756   0.356681   -0.204086     0.410941
0.814822   0.173405   0.356681   -0.204086     0.410941
0.843805   0.165883   0.401908   -0.232815     0.46447
0.277861   0.370109   0.130551   -0.0206251     0.13217
0.254264   0.377075   0.130551   -0.0206251     0.13217
0.335035   0.362561   0.169825   -0.0305579     0.172552
0.307434   0.371242   0.154585   -0.0259068     0.15674
0.259519   0.402343   0.130043   -0.0225131     0.131978
0.251963   0.425649   0.121318   -0.0172249     0.122534
0.711472   0.214284   0.336473   -0.166075     0.375226
0.737095   0.215147   0.339598   -0.185891     0.387146
0.401719   0.294888   0.205899   -0.0398656     0.209723
0.549004   0.248605   0.277791   -0.0832503     0.289997
0.52617   0.258897   0.270657   -0.0747445     0.280788
0.501815   0.267967   0.266727   -0.0674207     0.275116
0.477013   0.274826   0.244139   -0.0602437     0.251462
0.451912   0.28393   0.239719   -0.0523731     0.245374
0.427035   0.290732   0.211144   -0.0461433     0.216128
0.691508   0.225744   0.329615   -0.144201     0.359777
0.670366   0.236324   0.326569   -0.143546     0.356725
0.642876   0.228123   0.321462   -0.120845     0.343426
0.613975   0.219948   0.321462   -0.120845     0.343426
0.599754   0.235425   0.303487   -0.106706     0.321699
0.598644   0.254473   0.303487   -0.106706     0.321699
0.574045   0.262053   0.289315   -0.0904208     0.303116
0.360764   0.361967   0.169824   -0.032713     0.172946
0.380281   0.349838   0.191377   -0.036894     0.194901
0.397055   0.317058   0.201435   -0.0391223     0.205199
0.398676   0.336848   0.201507   -0.040906     0.205617
8.18842e-33   0.6125   0.00532677   -0.00519308     0.00743926
0.160201   0.460425   0.0690563   -0.014293     0.07052
0.152644   0.482752   0.0690563   -0.014293     0.07052
0.188394   0.458109   0.0893277   -0.0119446     0.0901228
0.225272   0.433852   0.0997869   -0.018241     0.10144
0.198935   0.439173   0.0997869   -0.018241     0.10144
0.153014   0.505354   0.074652   -0.0130309     0.0757808
0.136766   0.520138   0.0686942   -0.0110995     0.0695851
0.11588   0.532138   0.0572235   -0.0106641     0.0582087
0.0951411   0.546431   0.0380941   -0.00946309     0.0392519
0.0759153   0.563083   0.0416772   -0.0097441     0.0428011
0.0525649   0.571694   0.0284597   -0.00749353     0.0294297
0.0231343   0.597972   0.00549941   -0.00573645     0.00794672
0.042821   0.587788   0.0251647   -0.00723972     0.0261854
0.787532   0.209091   0.347282   -0.197228     0.399379
0.764479   0.221239   0.34141   -0.189203     0.390331
0.90567   0.169517   0.405143   -0.242514     0.47218
0.883827   0.170483   0.405143   -0.242514     0.47218
0.863159   0.178655   0.401908   -0.232815     0.46447
0.81377   0.197027   0.35312   -0.196561     0.404141
0.837667   0.18787   0.364647   -0.212398     0.421995
0.810205   0.216593   0.347033   -0.19006     0.39567
0.284851   0.388418   0.13023   -0.0217111     0.132028
0.281972   0.405237   0.130043   -0.0225131     0.131978
0.311154   0.392629   0.154585   -0.0259068     0.15674
0.357401   0.379674   0.169824   -0.032713     0.172946
0.333736   0.385493   0.163269   -0.0267277     0.165442
0.245191   0.446757   0.121318   -0.0172249     0.122534
0.277379   0.421604   0.13678   -0.0236901     0.138817
0.271813   0.440993   0.133189   -0.0224787     0.135072
0.742886   0.237513   0.331691   -0.166021     0.37092
0.717936   0.234039   0.325016   -0.156189     0.360597
0.424255   0.313712   0.21478   -0.0438229     0.219205
0.549887   0.27148   0.277791   -0.0832503     0.289997
0.525672   0.283956   0.268155   -0.0738906     0.278149
0.498556   0.289747   0.244031   -0.0619205     0.251764
0.473377   0.297541   0.244031   -0.0619205     0.251764
0.449662   0.306705   0.227648   -0.0494251     0.232952
0.696649   0.246655   0.319068   -0.142392     0.3494
0.650184   0.247956   0.32267   -0.130463     0.348047
0.672492   0.256907   0.31309   -0.128589     0.338468
0.624735   0.245576   0.321462   -0.120845     0.343426
0.575296   0.282668   0.283288   -0.0870129     0.29635
0.620716   0.267629   0.303703   -0.10854     0.322516
0.599448   0.275021   0.290334   -0.0964276     0.305928
0.382728   0.368982   0.179858   -0.0346019     0.183156
0.404823   0.355745   0.201507   -0.040906     0.205617
0.423478   0.337852   0.21478   -0.0438229     0.219205
0.38116   0.387673   0.186979   -0.0363472     0.190479
8.25211e-33   0.634375   0.00569203   -0.00290792     0.00639181
0.0256413   0.622014   0.0058433   -0.0043706     0.00729701
8.29639e-33   0.65625   0.00588969   -0.00244387     0.00637659
0.178866   0.478562   0.0893277   -0.0119446     0.0901228
0.174206   0.500324   0.074652   -0.0130309     0.0757808
0.203774   0.474158   0.0893277   -0.0119446     0.0901228
0.218219   0.457064   0.107742   -0.0169319     0.109064
0.240803   0.466409   0.116813   -0.0194232     0.118416
0.164473   0.524974   0.074652   -0.0130309     0.0757808
0.141722   0.540618   0.0686942   -0.0110995     0.0695851
0.120819   0.550891   0.055317   -0.00543706     0.0555835
0.106872   0.564722   0.0416772   -0.0097441     0.0428011
0.0922356   0.578922   0.0416772   -0.0097441     0.0428011
0.069933   0.589954   0.0381973   -0.00701547     0.0388362
0.0497082   0.608762   0.0251647   -0.00723972     0.0261854
0.91772   0.189488   0.415397   -0.23676     0.478131
0.767363   0.240789   0.331691   -0.166021     0.37092
0.791103   0.23298   0.342874   -0.188376     0.391213
0.886779   0.192671   0.405143   -0.242514     0.47218
0.85968   0.199304   0.38786   -0.232489     0.452202
0.837721   0.212648   0.367395   -0.214116     0.425235
0.819769   0.233142   0.342874   -0.188376     0.391213
0.303092   0.411963   0.149954   -0.0266306     0.1523
0.331227   0.4079   0.149954   -0.0266306     0.1523
0.358255   0.402127   0.163269   -0.0267277     0.165442
0.265696   0.460786   0.116813   -0.0194232     0.118416
0.298601   0.434424   0.133189   -0.0224787     0.135072
0.292174   0.455151   0.133189   -0.0224787     0.135072
0.752971   0.257501   0.331691   -0.166021     0.37092
0.724164   0.257624   0.325016   -0.156189     0.360597
0.449656   0.329685   0.227648   -0.0494251     0.232952
0.553958   0.293054   0.268155   -0.0738906     0.278149
0.536926   0.304931   0.261742   -0.0699554     0.270929
0.515342   0.308321   0.257792   -0.0706388     0.267295
0.493183   0.311225   0.244031   -0.0619205     0.251764
0.474152   0.32127   0.227648   -0.0494251     0.232952
0.697079   0.267529   0.31309   -0.128589     0.338468
0.6721   0.275205   0.308014   -0.118363     0.329973
0.645677   0.268965   0.308014   -0.118363     0.329973
0.578389   0.304237   0.283288   -0.0870129     0.29635
0.59904   0.292941   0.290334   -0.0964276     0.305928
0.626739   0.290988   0.290334   -0.0964276     0.305928
0.71714   0.281411   0.307366   -0.132818     0.334835
0.405992   0.376264   0.186979   -0.0363472     0.190479
0.451645   0.352602   0.213722   -0.0472123     0.218875
0.428874   0.363272   0.208102   -0.0407911     0.212062
0.405252   0.396051   0.186979   -0.0363472     0.190479
0.384106   0.405532   0.185057   -0.0346994     0.188282
0.0257533   0.64528   0.0173852   -0.00334478     0.0177041
0.0522318   0.633004   0.0298475   -0.00472608     0.0302194
8.32285e-33   0.678125   0.0053032   -0.000365065     0.00531575
0.0249551   0.668744   0.00588969   -0.00244387     0.00637659
8.33418e-33   0.7   0.0053032   -0.000365065     0.00531575
0.200576   0.494516   0.0978599   -0.0151733     0.0990292
0.192034   0.515376   0.0941352   -0.0145607     0.0952546
0.22697   0.484061   0.111314   -0.0177259     0.112717
0.25673   0.480631   0.116813   -0.0194232     0.118416
0.186177   0.537705   0.0812058   -0.0122941     0.0821312
0.163358   0.550392   0.0689866   -0.008103     0.0694608
0.138494   0.565028   0.055317   -0.00543706     0.0555835
0.11904   0.582469   0.047129   -0.00412514     0.0473091
0.097636   0.597498   0.0500136   -0.00468331     0.0502324
0.0778732   0.614709   0.041829   -0.00601109     0.0422587
0.0779403   0.63498   0.0298475   -0.00472608     0.0302194
0.90104   0.211858   0.415397   -0.23676     0.478131
0.929301   0.209735   0.429093   -0.251056     0.497142
0.781043   0.256634   0.321237   -0.168147     0.362583
0.80474   0.254304   0.342874   -0.188376     0.391213
0.870121   0.218507   0.367395   -0.214116     0.425235
0.828316   0.251238   0.333406   -0.190025     0.383756
0.846178   0.234984   0.367395   -0.214116     0.425235
0.324763   0.428921   0.149954   -0.0266306     0.1523
0.351569   0.424725   0.15838   -0.024042     0.160195
0.377245   0.422528   0.177745   -0.0279142     0.179923
0.284192   0.475204   0.137154   -0.017798     0.138304
0.31897   0.450163   0.14187   -0.0197905     0.143244
0.31149   0.470459   0.137154   -0.017798     0.138304
0.768411   0.274327   0.321237   -0.168147     0.362583
0.743711   0.277666   0.324096   -0.15416     0.358892
0.477669   0.343133   0.232101   -0.0511058     0.237661
0.557834   0.31659   0.261742   -0.0699554     0.270929
0.533171   0.326645   0.261742   -0.0699554     0.270929
0.504596   0.332186   0.249079   -0.0657029     0.257598
0.689381   0.288897   0.304434   -0.119405     0.327014
0.659208   0.291027   0.308014   -0.118363     0.329973
0.582936   0.326116   0.278377   -0.0837659     0.290707
0.604229   0.311292   0.284854   -0.0897351     0.298654
0.649555   0.309249   0.288524   -0.10035     0.305477
0.626289   0.31484   0.284854   -0.0897351     0.298654
0.709166   0.302678   0.302401   -0.120319     0.325458
0.736677   0.298281   0.307366   -0.132818     0.334835
0.429372   0.38651   0.208102   -0.0407911     0.212062
0.477175   0.366398   0.226877   -0.047475     0.231791
0.452505   0.377454   0.208102   -0.0407911     0.212062
0.425401   0.40696   0.193416   -0.0341757     0.196412
0.403906   0.417532   0.185057   -0.0346994     0.188282
0.0490331   0.659591   0.0269205   -0.00219724     0.02701
0.0686946   0.652055   0.0359957   -0.00456911     0.0362846
8.32595e-33   0.721875   0.00466988   0.000563286     0.00470373
0.0208917   0.710576   0.00466988   0.000563286     0.00470373
0.0499559   0.683562   0.0168375   -0.00147387     0.0169019
0.0248794   0.690958   0.0165895   -0.00105559     0.016623
8.29628e-33   0.74375   0.00535693   0.0014601     0.00555235
0.209375   0.527832   0.0994342   -0.0109353     0.100034
0.222009   0.509386   0.107574   -0.0144343     0.108538
0.209383   0.547859   0.0900059   -0.0114738     0.0907343
0.275492   0.4946   0.119443   -0.0169002     0.120633
0.248225   0.499483   0.119443   -0.0169002     0.120633
0.187301   0.56024   0.089822   -0.00943548     0.0903162
0.106517   0.614562   0.041829   -0.00601109     0.0422587
0.165846   0.573446   0.0711398   -0.0059652     0.0713895
0.145785   0.587834   0.0711398   -0.0059652     0.0713895
0.126012   0.602867   0.0500136   -0.00468331     0.0502324
0.211139   0.569316   0.089822   -0.00943548     0.0903162
0.101399   0.631897   0.0476716   -0.00148141     0.0476946
0.0929286   0.652893   0.0476716   -0.00148141     0.0476946
0.890421   0.234119   0.360128   -0.240269     0.432922
0.916224   0.231709   0.374305   -0.268236     0.460494
0.941121   0.229843   0.429093   -0.251056     0.497142
0.793364   0.278852   0.321237   -0.168147     0.362583
0.820966   0.272208   0.333406   -0.190025     0.383756
0.86636   0.245536   0.348747   -0.2179     0.411224
0.84658   0.26139   0.333406   -0.190025     0.383756
0.34574   0.44606   0.1655   -0.0275082     0.167771
0.372525   0.442918   0.1655   -0.0275082     0.167771
0.399378   0.437441   0.18933   -0.0342517     0.192403
0.302665   0.489955   0.13221   -0.0157691     0.133147
0.338915   0.466719   0.15615   -0.0200456     0.157431
0.330317   0.486299   0.15615   -0.0200456     0.157431
0.766722   0.29584   0.311093   -0.14408     0.342838
0.791188   0.302362   0.311093   -0.14408     0.342838
0.504339   0.35662   0.232101   -0.0511058     0.237661
0.501132   0.37914   0.226877   -0.047475     0.231791
0.558052   0.339006   0.26262   -0.0698209     0.271743
0.531772   0.349085   0.249079   -0.0657029     0.257598
0.680032   0.309776   0.304434   -0.119405     0.327014
0.584237   0.347752   0.261064   -0.0722674     0.270882
0.610727   0.334239   0.271602   -0.08224     0.28378
0.6643   0.326551   0.288772   -0.099256     0.305354
0.640563   0.331921   0.282026   -0.0905131     0.296195
0.753293   0.314645   0.303773   -0.131165     0.330881
0.703716   0.322315   0.300155   -0.121053     0.323646
0.728317   0.32002   0.300155   -0.121053     0.323646
0.450223   0.404162   0.214197   -0.0437992     0.218629
0.474694   0.390806   0.214197   -0.0437992     0.218629
0.428212   0.42757   0.202456   -0.0378694     0.205967
0.496183   0.400067   0.223312   -0.0452799     0.227856
8.11022e-33   0.809375   0.00549072   0.00565669     0.00788328
8.25244e-33   0.765625   0.00613027   0.00403966     0.00734159
8.18735e-33   0.7875   0.00613027   0.00403966     0.00734159
0.0772321   0.672788   0.0359957   -0.00456911     0.0362846
0.0725503   0.697588   0.0382452   -0.000716368     0.0382519
0.0251277   0.730009   0.00528132   0.00169364     0.00554623
0.0465296   0.710064   0.0267818   0.000271524     0.0267832
0.0256206   0.752091   0.017274   0.00273083     0.0174885
0.232769   0.534426   0.107574   -0.0144343     0.108538
0.245995   0.518872   0.107574   -0.0144343     0.108538
0.231398   0.556864   0.0997255   -0.0112418     0.100357
0.293859   0.509544   0.138667   -0.0188382     0.13994
0.26992   0.514857   0.119443   -0.0169002     0.120633
0.192146   0.582468   0.0807346   -0.00874319     0.0812067
0.130116   0.625367   0.0647066   -0.00302852     0.0647774
0.172344   0.595916   0.0711398   -0.0059652     0.0713895
0.152026   0.610058   0.0620206   -0.00490206     0.0622141
0.23452   0.577087   0.10435   -0.00642478     0.104547
0.219522   0.589935   0.0947259   -0.00542115     0.0948809
0.109065   0.667938   0.0556952   -0.000662311     0.0556991
0.119396   0.647681   0.0476716   -0.00148141     0.0476946
0.143008   0.64294   0.0589749   -0.00162542     0.0589973
0.0222503   0.82268   0.0147339   0.0059842     0.0159028
8.01576e-33   0.83125   0.00559341   0.00721405     0.00912846
7.89267e-33   0.853125   0.00361261   0.00872602     0.00944428
7.78262e-33   0.875   0.00361261   0.00872602     0.00944428
0.883349   0.255568   0.348747   -0.2179     0.411224
0.906201   0.25401   0.360128   -0.240269     0.432922
0.929408   0.253893   0.414458   -0.359517     0.54866
0.954564   0.248905   0.414458   -0.359517     0.54866
0.815608   0.294878   0.318443   -0.177689     0.364663
0.841653   0.285656   0.318443   -0.177689     0.364663
0.867207   0.274306   0.348747   -0.2179     0.411224
0.366353   0.463868   0.1655   -0.0275082     0.167771
0.393795   0.460201   0.173203   -0.0252412     0.175032
0.418976   0.45186   0.18933   -0.0342517     0.192403
0.320583   0.504831   0.144503   -0.0154939     0.145331
0.358113   0.484209   0.16205   -0.0196544     0.163238
0.347529   0.503693   0.161989   -0.0220701     0.163485
0.777602   0.323455   0.311093   -0.14408     0.342838
0.807899   0.318926   0.306105   -0.161587     0.346137
0.530268   0.373081   0.25076   -0.0609909     0.258071
0.521072   0.3957   0.241321   -0.0554439     0.247608
0.553177   0.379272   0.249534   -0.0645924     0.257758
0.560724   0.362722   0.25076   -0.0609909     0.258071
0.686878   0.335047   0.292705   -0.102688     0.310195
0.632309   0.351206   0.282026   -0.0905131     0.296195
0.590441   0.369792   0.261064   -0.0722674     0.270882
0.608121   0.355871   0.271602   -0.08224     0.28378
0.662518   0.34857   0.288772   -0.099256     0.305354
0.748094   0.335871   0.296753   -0.118372     0.31949
0.717302   0.342048   0.292705   -0.102688     0.310195
0.454734   0.425436   0.202456   -0.0378694     0.205967
0.478877   0.416527   0.214197   -0.0437992     0.218629
0.445295   0.445122   0.202456   -0.0378694     0.205967
0.436965   0.465031   0.192137   -0.0295438     0.194395
0.509001   0.416994   0.2236   -0.0449765     0.228079
0.0230971   0.798767   0.0147339   0.0059842     0.0159028
0.0281024   0.775794   0.00613027   0.00403966     0.00734159
0.0989794   0.687865   0.0382452   -0.000716368     0.0382519
0.0955168   0.710022   0.0382452   -0.000716368     0.0382519
0.073106   0.72239   0.0385138   0.00200759     0.0385661
0.0508349   0.735872   0.017274   0.00273083     0.0174885
0.0510928   0.75758   0.017274   0.00273083     0.0174885
0.25192   0.549145   0.118102   -0.0121037     0.11872
0.262706   0.534324   0.116516   -0.0157125     0.117571
0.254486   0.568429   0.118102   -0.0121037     0.11872
0.310544   0.52233   0.144503   -0.0154939     0.145331
0.289538   0.532719   0.136199   -0.0141584     0.136933
0.19978   0.60363   0.0947259   -0.00542115     0.0948809
0.160317   0.629788   0.0647066   -0.00302852     0.0647774
0.180228   0.617321   0.0860076   -0.00435667     0.0861179
0.251655   0.592442   0.119014   -0.00780423     0.119269
0.227194   0.608801   0.0947259   -0.00542115     0.0948809
0.126977   0.681421   0.0501186   -0.00189393     0.0501544
0.14043   0.663396   0.0556952   -0.000662311     0.0556991
0.165824   0.650426   0.0792305   -0.0031628     0.0792936
0.0424009   0.81166   0.0245657   0.00758498     0.02571
0.0471077   0.830545   0.0269495   0.00748228     0.0279689
0.0250422   0.84705   0.0137385   0.00946421     0.0166828
0.0500441   0.849995   0.0174243   0.00833548     0.0193155
0.0178343   0.871842   0.0134395   0.00642893     0.0148981
7.5962e-33   0.896875   0.00720992   0.00809005     0.0108366
0.892489   0.272476   0.334014   -0.23055     0.405855
0.887435   0.291736   0.313481   -0.205874     0.375039
0.914349   0.279155   0.317844   -0.242862     0.400008
0.942823   0.274287   0.340587   -0.447682     0.562511
0.969555   0.263232   0.340587   -0.447682     0.562511
0.836117   0.31048   0.30875   -0.178778     0.356774
0.861017   0.300674   0.30875   -0.178778     0.356774
0.828846   0.332348   0.296164   -0.149543     0.331777
0.386629   0.482127   0.173791   -0.0218613     0.175161
0.416405   0.478607   0.180285   -0.025308     0.182053
0.335324   0.522556   0.155362   -0.0189776     0.156517
0.375312   0.502995   0.173791   -0.0218613     0.175161
0.361603   0.52296   0.161989   -0.0220701     0.163485
0.770743   0.347801   0.294716   -0.115335     0.31648
0.800089   0.343587   0.289971   -0.124563     0.315594
0.821032   0.350167   0.287099   -0.128511     0.314548
0.536794   0.414516   0.241321   -0.0554439     0.247608
0.547986   0.396387   0.241321   -0.0554439     0.247608
0.60176   0.387757   0.25975   -0.0664979     0.268127
0.57509   0.389664   0.253916   -0.0597133     0.260843
0.691607   0.355906   0.292705   -0.102688     0.310195
0.647495   0.367211   0.282265   -0.0886435     0.295856
0.622637   0.374192   0.275193   -0.0816903     0.287061
0.671613   0.371219   0.279367   -0.0818376     0.291107
0.740842   0.359394   0.294716   -0.115335     0.31648
0.715677   0.364353   0.290433   -0.104822     0.30877
0.472135   0.440915   0.206922   -0.0357277     0.209984
0.4977   0.437174   0.223611   -0.0456153     0.228216
0.462242   0.462436   0.211184   -0.0353637     0.214124
0.447757   0.482459   0.192836   -0.0299061     0.195141
0.524405   0.434969   0.236553   -0.0485933     0.241493
0.549303   0.430954   0.236553   -0.0485933     0.241493
7.44591e-33   0.91875   0.00582995   0.0102961     0.0118321
0.0236586   0.910727   0.0168916   0.0097953     0.0195262
0.0499154   0.793949   0.0286921   0.00359917     0.028917
0.055143   0.777154   0.0192506   0.00269977     0.019439
0.14233   0.696722   0.0587413   0.000244258     0.0587418
0.120207   0.701651   0.0580367   0.00139961     0.0580536
0.118354   0.720014   0.0577429   -0.000902359     0.0577499
0.0735942   0.767065   0.0380544   0.00263677     0.0381457
0.0998285   0.732403   0.0514031   -0.000443206     0.051405
0.0795714   0.746894   0.0287074   0.00253931     0.0288195
0.277544   0.554701   0.118102   -0.0121037     0.11872
0.273955   0.575903   0.126971   -0.0125678     0.127591
0.318745   0.539319   0.136199   -0.0141584     0.136933
0.301834   0.551731   0.138985   -0.0129922     0.139591
0.283137   0.591234   0.131076   -0.0115328     0.131582
0.207904   0.625448   0.0980277   -0.00641705     0.0982375
0.188068   0.638871   0.0896181   -0.00429068     0.0897208
0.270981   0.609348   0.125142   -0.00947888     0.1255
0.249599   0.615215   0.114642   -0.00800391     0.114921
0.234121   0.630851   0.109928   -0.00719928     0.110163
0.155563   0.681364   0.0696218   -0.00470344     0.0697804
0.168723   0.668547   0.0792305   -0.0031628     0.0792936
0.191743   0.660355   0.0896181   -0.00429068     0.0897208
0.0679332   0.812594   0.0286921   0.00359917     0.028917
0.0718353   0.838966   0.0387782   0.00612322     0.0392586
0.0423566   0.869426   0.0134395   0.00642893     0.0148981
0.0676025   0.863743   0.0364266   0.00874471     0.0374615
0.0310682   0.889845   0.0134395   0.00642893     0.0148981
0.961323   0.282194   0.178086   -0.373085     0.413409
0.879825   0.312675   0.295385   -0.192691     0.352679
0.906555   0.308663   0.295385   -0.192691     0.352679
0.929856   0.296265   0.27456   -0.323842     0.424567
0.953871   0.301567   0.178086   -0.373085     0.413409
0.991612   0.266494   0.0983508   -0.412085     0.423659
0.980135   0.2898   0.178086   -0.373085     0.413409
0.857876   0.329144   0.30875   -0.178778     0.356774
0.843399   0.352968   0.285648   -0.130708     0.314133
0.432692   0.501168   0.192836   -0.0299061     0.195141
0.40421   0.502207   0.173791   -0.0218613     0.175161
0.344978   0.542421   0.15843   -0.0163574     0.159272
0.389742   0.523254   0.166587   -0.0189159     0.167657
0.371639   0.543344   0.15843   -0.0163574     0.159272
0.765109   0.367635   0.290977   -0.104535     0.309185
0.748824   0.380911   0.286226   -0.0931792     0.301012
0.789732   0.367261   0.290977   -0.104535     0.309185
0.818244   0.369594   0.285648   -0.130708     0.314133
0.568439   0.415468   0.253916   -0.0597133     0.260843
0.624173   0.396193   0.266617   -0.0735376     0.276573
0.598086   0.409422   0.253916   -0.0597133     0.260843
0.697504   0.378973   0.283814   -0.0855498     0.296428
0.67697   0.392233   0.277227   -0.0769288     0.287703
0.650909   0.389125   0.277227   -0.0769288     0.287703
0.724893   0.386072   0.283814   -0.0855498     0.296428
0.489002   0.459537   0.211184   -0.0353637     0.214124
0.515961   0.456595   0.231243   -0.042855     0.235181
0.477177   0.480567   0.204209   -0.0327097     0.206812
0.463316   0.499969   0.204209   -0.0327097     0.206812
0.542675   0.451865   0.236553   -0.0485933     0.241493
0.568963   0.441564   0.245934   -0.0470958     0.250403
7.25789e-33   0.940625   0.00574529   0.0109837     0.0123955
0.0236019   0.932905   0.00582995   0.0102961     0.0118321
0.0476589   0.903854   0.0168916   0.0097953     0.0195262
0.0474712   0.923999   0.0168916   0.0097953     0.0195262
0.0791422   0.788768   0.0380544   0.00263677     0.0381457
0.165895   0.699842   0.0756576   -0.00256808     0.0757012
0.144788   0.716637   0.0577429   -0.000902359     0.0577499
0.129695   0.736055   0.0577429   -0.000902359     0.0577499
0.0970967   0.768489   0.0380544   0.00263677     0.0381457
0.111957   0.751544   0.0568418   0.00101319     0.0568508
0.301481   0.57213   0.126971   -0.0125678     0.127591
0.3262   0.56021   0.150008   -0.0148758     0.150743
0.309509   0.589948   0.131076   -0.0115328     0.131582
0.285691   0.624063   0.130442   -0.00770816     0.13067
0.297756   0.607125   0.131076   -0.0115328     0.131582
0.21702   0.649338   0.0980277   -0.00641705     0.0982375
0.263911   0.633953   0.114642   -0.00800391     0.114921
0.245665   0.647934   0.109928   -0.00719928     0.110163
0.186882   0.683435   0.0886011   -0.000256052     0.0886015
0.213328   0.673491   0.100123   -0.00178157     0.100139
0.189625   0.703302   0.0886011   -0.000256052     0.0886015
0.0963507   0.805581   0.0376468   0.00781155     0.0384487
0.088502   0.822765   0.0360149   0.00614204     0.0365349
0.0972091   0.838386   0.0387782   0.00612322     0.0392586
0.091217   0.856344   0.0387782   0.00612322     0.0392586
0.0869277   0.877413   0.0455972   0.00874965     0.0464291
0.0624506   0.887521   0.0216549   0.0109694     0.0242747
0.886196   0.331608   0.286367   -0.158939     0.327518
0.912853   0.333184   0.26329   -0.207895     0.335472
0.933239   0.319596   0.26329   -0.207895     0.335472
0.976165   0.313481   0.206488   -0.308406     0.371149
0.957601   0.3278   0.173476   -0.206842     0.269959
1.01391   0.266358   0.0577207   -0.322121     0.327252
1.00293   0.286642   0.0536698   -0.305367     0.310047
1.00022   0.30998   0.146543   -0.238943     0.280301
3.42008e-33   1.225   0.00559888   0.00984982     0.0113299
0.870601   0.357133   0.286367   -0.158939     0.327518
0.848123   0.377131   0.285648   -0.130708     0.314133
3.78727e-33   1.20312   0.00556416   0.010734     0.0120904
0.449972   0.519418   0.202228   -0.0274274     0.20408
0.420438   0.524882   0.185371   -0.0260105     0.187187
0.353411   0.563366   0.150008   -0.0148758     0.150743
0.420896   0.547011   0.179443   -0.0201767     0.180574
0.398376   0.544835   0.179443   -0.0201767     0.180574
0.380843   0.564022   0.172071   -0.0161228     0.172825
0.826515   0.394376   0.282883   -0.0923724     0.297583
0.773313   0.388787   0.290977   -0.104535     0.309185
0.750266   0.40151   0.282972   -0.0819445     0.294598
0.798862   0.390477   0.282418   -0.0929245     0.297312
0.592932   0.43322   0.249868   -0.0529161     0.255409
0.645731   0.409591   0.272281   -0.0730825     0.281919
0.615537   0.429719   0.263067   -0.0584007     0.269471
0.624847   0.415361   0.267612   -0.0671169     0.275901
0.699277   0.402112   0.278496   -0.0753563     0.288511
0.670135   0.41384   0.278496   -0.0753563     0.288511
0.723997   0.411156   0.281742   -0.0741004     0.291323
0.535451   0.475034   0.234973   -0.0386048     0.238123
0.506066   0.478173   0.225738   -0.0376992     0.228864
0.480295   0.516771   0.202228   -0.0274274     0.20408
0.493366   0.498576   0.219362   -0.0333013     0.221875
0.563789   0.46397   0.245934   -0.0470958     0.250403
0.590393   0.456036   0.245934   -0.0470958     0.250403
0.560227   0.483578   0.234973   -0.0386048     0.238123
7.05706e-33   0.9625   0.00574054   0.0115915     0.0129351
0.0234381   0.955902   0.0165493   0.0110606     0.0199052
0.0469457   0.946059   0.0165493   0.0110606     0.0199052
6.33087e-33   1.02812   0.00564509   0.0123446     0.0135741
6.5971e-33   1.00625   0.00415297   0.0116561     0.0123739
6.84646e-33   0.984375   0.00548002   0.0116237     0.0128507
4.14684e-33   1.18125   0.00556416   0.010734     0.0120904
0.071101   0.911749   0.0266365   0.0118455     0.0291517
0.0716129   0.933865   0.0278012   0.010869     0.0298503
0.109963   0.787124   0.0564534   0.00337748     0.0565544
0.173573   0.719289   0.0763165   0.00440662     0.0764436
0.157909   0.73641   0.063996   3.09799e-05     0.063996
0.142491   0.753962   0.0568418   0.00101319     0.0568508
0.126853   0.771033   0.0568418   0.00101319     0.0568508
0.121519   0.804286   0.0564534   0.00337748     0.0565544
0.333581   0.582177   0.150008   -0.0148758     0.150743
0.32446   0.605218   0.141003   -0.00653435     0.141154
0.290805   0.642564   0.130442   -0.00770816     0.13067
0.309978   0.624884   0.130442   -0.00770816     0.13067
0.234505   0.684511   0.0997795   -0.00312388     0.0998284
0.241081   0.666389   0.100123   -0.00178157     0.100139
0.269981   0.659159   0.122094   -0.00585924     0.122235
0.202803   0.718508   0.0959337   0.000147189     0.0959338
0.214525   0.698142   0.0886011   -0.000256052     0.0886015
0.11549   0.824473   0.0492383   0.00476736     0.0494685
0.116702   0.847663   0.0471253   0.00762189     0.0477377
0.112262   0.868092   0.0471253   0.00762189     0.0477377
0.107915   0.886821   0.0481348   0.012398     0.0497059
0.0900124   0.89927   0.0486743   0.00834283     0.0493841
0.0198779   1.21362   0.0162348   0.0109535     0.0195843
0.894363   0.349979   0.261946   -0.183956     0.320087
0.915084   0.355328   0.261946   -0.183956     0.320087
0.937474   0.347093   0.219286   -0.169886     0.277394
0.963133   0.349888   0.173476   -0.206842     0.269959
0.985205   0.337329   0.146543   -0.238943     0.280301
1.03615   0.26476   -0.0196967   -0.243264     0.24406
1.00855   0.332962   0.145388   -0.184925     0.235234
1.0243   0.315944   0.0947875   -0.24725     0.264797
1.02551   0.292154   0.0536698   -0.305367     0.310047
3.03587e-33   1.24687   0.00581136   0.00860505     0.0103836
0.0217964   1.23585   0.0178467   0.0101624     0.0205372
2.23926e-33   1.29062   0.00543476   0.00608335     0.00815744
2.6395e-33   1.26875   0.00606926   0.00811717     0.0101353
1.84165e-33   1.3125   0.00525986   0.0052089     0.00740262
1.22997e-34   1.4   0.00642222   0.00136381     0.00656543
1.43595e-33   1.33437   0.00538993   0.00424028     0.00685794
5.5503e-34   1.37812   0.00584984   0.00198265     0.00617669
1.01102e-33   1.35625   0.00553829   0.0027594     0.00618764
0.896558   0.371745   0.261512   -0.128057     0.291183
0.875475   0.386226   0.261512   -0.128057     0.291183
0.853015   0.403256   0.273975   -0.0912959     0.288786
0.0201268   1.19106   0.00556416   0.010734     0.0120904
0.468334   0.533891   0.202228   -0.0274274     0.20408
0.446212   0.543209   0.198903   -0.022175     0.200135
0.433343   0.562255   0.187986   -0.0211014     0.189167
0.36388   0.584163   0.161107   -0.0156732     0.161868
0.388988   0.58372   0.172071   -0.0161228     0.172825
0.408593   0.568733   0.182897   -0.0176611     0.183748
0.829611   0.41978   0.282883   -0.0923724     0.297583
0.806271   0.411455   0.282883   -0.0923724     0.297583
0.749724   0.422659   0.282115   -0.0710333     0.29092
0.778604   0.413927   0.284986   -0.0788015     0.295681
0.620263   0.449979   0.263067   -0.0584007     0.269471
0.644307   0.432144   0.263067   -0.0584007     0.269471
0.697256   0.425664   0.276024   -0.0651731     0.283614
0.673024   0.439092   0.276024   -0.0651731     0.283614
0.722067   0.433256   0.280646   -0.0643733     0.287934
0.544998   0.497601   0.234973   -0.0386048     0.238123
0.521651   0.498031   0.219362   -0.0333013     0.221875
0.494217   0.536153   0.216685   -0.0260775     0.218249
0.510061   0.518158   0.219362   -0.0333013     0.221875
0.608434   0.470409   0.257307   -0.0497497     0.262072
0.585074   0.480031   0.249573   -0.0412903     0.252966
0.569572   0.504318   0.243261   -0.0341167     0.245642
0.591004   0.497874   0.249573   -0.0412903     0.252966
0.0231648   0.980296   0.00548002   0.0116237     0.0128507
0.046121   0.970211   0.0276204   0.0119715     0.0301032
0.0688659   0.957782   0.0383139   0.0122059     0.0402112
6.07183e-33   1.05   0.00611294   0.012973     0.0143411
0.0222375   1.03345   0.00611294   0.012973     0.0143411
0.0211814   1.00684   0.00415297   0.0116561     0.0123739
4.50497e-33   1.15937   0.00623112   0.011976     0.0135
0.0224586   1.16958   0.0176671   0.0110289     0.020827
0.0993426   0.921265   0.0486743   0.00834283     0.0493841
0.0924628   0.944535   0.0383139   0.0122059     0.0402112
0.0899245   0.968233   0.0483278   0.013357     0.0501397
0.141296   0.79142   0.0696754   0.00489419     0.0698471
0.186069   0.736446   0.0829529   0.0053134     0.0831229
0.172498   0.755133   0.0829529   0.0053134     0.0831229
0.156667   0.771689   0.0702464   0.000913469     0.0702524
0.141318   0.815972   0.0681059   0.00804294     0.0685792
0.212086   0.734878   0.0959337   0.000147189     0.0959338
0.350988   0.603287   0.159107   -0.0113352     0.15951
0.336039   0.624186   0.140953   -0.00837993     0.141201
0.30124   0.660367   0.133394   -0.0069962     0.133577
0.319239   0.643605   0.140953   -0.00837993     0.141201
0.242327   0.701385   0.10073   0.0012863     0.100738
0.286089   0.676922   0.130184   -0.0027966     0.130214
0.262288   0.685214   0.10864   9.44926e-05     0.10864
0.23328   0.720608   0.107683   0.00337128     0.107736
0.139027   0.838258   0.0675223   0.00922466     0.0681495
0.137068   0.861249   0.0675223   0.00922466     0.0681495
0.132319   0.883306   0.0657728   0.00903062     0.0663899
0.119127   0.90314   0.0486743   0.00834283     0.0493841
0.0411417   1.23506   0.0178467   0.0101624     0.0205372
0.042143   1.21898   0.026583   0.0087889     0.0279982
0.0383984   1.20108   0.026583   0.0087889     0.0279982
0.924715   0.3741   0.219286   -0.169886     0.277394
0.952079   0.371174   0.219286   -0.169886     0.277394
0.980961   0.366355   0.186413   -0.177336     0.257289
1.00725   0.357386   0.145388   -0.184925     0.235234
1.05837   0.262979   -0.0196967   -0.243264     0.24406
1.04826   0.286335   0.0182359   -0.220428     0.221181
1.03156   0.338862   0.10534   -0.187224     0.214824
1.04888   0.313208   0.0182359   -0.220428     0.221181
0.0217707   1.25838   0.0178433   0.00861831     0.0198156
0.043357   1.25091   0.0178433   0.00861831     0.0198156
0.0195035   1.30096   0.0169017   0.00689202     0.0182529
0.0210187   1.27949   0.0169017   0.00689202     0.0182529
0.0373217   1.31222   0.0269195   0.0070434     0.0278257
0.0194061   1.32338   0.00525986   0.0052089     0.00740262
0.021875   1.4   0.0186456   0.00184451     0.0187366
0.0179939   1.38369   0.0153674   -0.000766116     0.0153865
0.0206785   1.3446   0.0180644   0.00254216     0.0182424
0.0210259   1.36468   0.0180644   0.00254216     0.0182424
0.904899   0.395864   0.261512   -0.128057     0.291183
0.880083   0.413175   0.27055   -0.07413     0.280522
0.856002   0.429154   0.27055   -0.07413     0.280522
0.0435047   1.18264   0.0176671   0.0110289     0.020827
0.475023   0.553565   0.198903   -0.022175     0.200135
0.456074   0.567847   0.198694   -0.0215957     0.199865
0.432574   0.582042   0.182897   -0.0176611     0.183748
0.381826   0.60506   0.170977   -0.0101641     0.171279
0.409215   0.594695   0.181685   -0.0141457     0.182235
0.832141   0.443514   0.278734   -0.0617834     0.285499
0.801863   0.434823   0.283138   -0.0634385     0.290158
0.744528   0.441532   0.280646   -0.0643733     0.287934
0.770348   0.44098   0.282115   -0.0710333     0.29092
0.633195   0.473239   0.263134   -0.0462756     0.267172
0.650547   0.456152   0.268553   -0.0524408     0.273625
0.675514   0.461543   0.268553   -0.0524408     0.273625
0.700348   0.45231   0.276024   -0.0651731     0.283614
0.724635   0.453991   0.279992   -0.0563421     0.285604
0.502116   0.556692   0.218544   -0.0235155     0.219805
0.54154   0.519847   0.234899   -0.0340028     0.237347
0.569877   0.525831   0.243261   -0.0341167     0.245642
0.522735   0.539373   0.226753   -0.0276487     0.228433
0.61301   0.492451   0.257923   -0.0447736     0.26178
0.639165   0.493946   0.263134   -0.0462756     0.267172
0.598616   0.515019   0.243261   -0.0341167     0.245642
4.84093e-33   1.1375   0.00623112   0.011976     0.0135
5.1742e-33   1.11562   0.00608273   0.0128599     0.0142259
5.46526e-33   1.09375   0.00687054   0.0111624     0.0131074
5.81002e-33   1.07187   0.00707617   0.0138247     0.0155304
0.0461944   0.995645   0.0276204   0.0119715     0.0301032
0.0685699   0.983104   0.0377651   0.0122096     0.0396898
0.0240332   1.05899   0.00611294   0.012973     0.0143411
0.0429976   1.04301   0.0184159   0.0144746     0.0234235
0.0460483   1.02019   0.0163408   0.0125573     0.0206084
0.0236996   1.14733   0.00623112   0.011976     0.0135
0.0457384   1.15992   0.0176671   0.0110289     0.020827
0.131247   0.919175   0.0672786   0.0140859     0.0687373
0.11923   0.937783   0.0538419   0.00911343     0.0546078
0.110707   0.956403   0.0483278   0.013357     0.0501397
0.0921845   0.990398   0.0418978   0.0150226     0.0445096
0.113726   0.975549   0.059697   0.0142443     0.0613729
0.168684   0.787497   0.0696754   0.00489419     0.0698471
0.164595   0.807302   0.0696754   0.00489419     0.0698471
0.201398   0.7533   0.0829529   0.0053134     0.0831229
0.189373   0.773792   0.0766642   0.00705229     0.0769879
0.163029   0.829817   0.0780305   0.00922637     0.0785741
0.230681   0.744765   0.107683   0.00337128     0.107736
0.362261   0.623747   0.162296   -0.00916147     0.162554
0.346567   0.643989   0.149161   -0.00303603     0.149192
0.311936   0.679561   0.137665   -0.0049526     0.137754
0.330115   0.662948   0.149161   -0.00303603     0.149192
0.263627   0.711102   0.121112   0.000451708     0.121113
0.290826   0.698735   0.121112   0.000451708     0.121113
0.259729   0.735537   0.107683   0.00337128     0.107736
0.160745   0.852715   0.0774048   0.0105695     0.0781231
0.157584   0.876137   0.0762819   0.0120892     0.0772339
0.150756   0.899593   0.0766223   0.0112734     0.0774472
0.0615599   1.23266   0.0278935   0.0104244     0.0297778
0.0610508   1.20383   0.026583   0.0087889     0.0279982
1.01647   0.37549   0.148162   -0.123143     0.192656
0.921199   0.409223   0.235318   -0.0943504     0.253528
0.938685   0.394853   0.235318   -0.0943504     0.253528
0.970028   0.390772   0.195545   -0.101106     0.220137
0.998497   0.389178   0.164358   -0.0927877     0.18874
1.03651   0.364711   0.112699   -0.117154     0.16256
1.08061   0.261387   -0.0152066   -0.21103     0.211577
1.07095   0.291794   0.0245589   -0.181084     0.182741
1.07622   0.32295   0.0245589   -0.181084     0.182741
1.05662   0.341649   0.0832179   -0.15509     0.176006
0.0644496   1.26001   0.0395757   0.00834758     0.0404465
0.0441961   1.27141   0.030189   0.0078783     0.0312
0.0407618   1.29068   0.0169017   0.00689202     0.0182529
0.0561547   1.30211   0.0269195   0.0070434     0.0278257
0.0560101   1.32166   0.0350439   0.00299906     0.035172
0.0403096   1.33399   0.0170533   0.00354059     0.0174169
0.04375   1.4   0.0186456   0.00184451     0.0187366
0.0395363   1.37782   0.0284489   0.00123247     0.0284756
0.0430118   1.35439   0.0296776   0.0026863     0.0297989
0.905699   0.425899   0.261849   -0.054932     0.267549
0.881011   0.440912   0.27055   -0.07413     0.280522
0.85731   0.455625   0.278734   -0.0617834     0.285499
0.0655657   1.17731   0.0298576   0.0113915     0.0319569
0.386781   0.626245   0.170977   -0.0101641     0.171279
0.483205   0.577145   0.208367   -0.0159275     0.208975
0.433444   0.603737   0.190946   -0.013856     0.191448
0.457633   0.590458   0.20013   -0.017532     0.200897
0.410778   0.619372   0.170977   -0.0101641     0.171279
0.812842   0.457355   0.283138   -0.0634385     0.290158
0.833696   0.469418   0.287804   -0.0353419     0.289965
0.789678   0.459822   0.283138   -0.0634385     0.290158
0.746341   0.46108   0.279992   -0.0563421     0.285604
0.766995   0.464899   0.282547   -0.0519982     0.287292
0.662012   0.482188   0.263134   -0.0462756     0.267172
0.691914   0.477659   0.270616   -0.0510909     0.275397
0.721374   0.475358   0.276307   -0.054251     0.281583
0.593463   0.533609   0.249289   -0.0307888     0.251183
0.509767   0.575376   0.21948   -0.0207013     0.220455
0.576536   0.54557   0.243224   -0.0268468     0.244701
0.529855   0.562019   0.227817   -0.0238085     0.229057
0.551808   0.546763   0.227817   -0.0238085     0.229057
0.656858   0.509271   0.261047   -0.0396516     0.264042
0.628504   0.513958   0.252926   -0.037957     0.255758
0.618225   0.534536   0.249289   -0.0307888     0.251183
0.0224302   1.10415   0.00687054   0.0111624     0.0131074
0.0248715   1.12491   0.0188876   0.0126934     0.0227566
0.0305363   1.08354   0.00687054   0.0111624     0.0131074
0.0719482   1.00989   0.0418223   0.0115347     0.0433838
0.0510474   1.06354   0.0184159   0.0144746     0.0234235
0.0674253   1.03868   0.0265808   0.0112755     0.0288734
0.0480334   1.13558   0.0188876   0.0126934     0.0227566
0.0690721   1.15213   0.0298576   0.0113915     0.0319569
0.156779   0.919598   0.0755607   0.0149241     0.0770205
0.146797   0.937631   0.0755607   0.0149241     0.0770205
0.135203   0.957487   0.059697   0.0142443     0.0613729
0.0988492   1.00931   0.0418223   0.0115347     0.0433838
0.117806   0.996632   0.0509579   0.0118315     0.0523134
0.136417   0.980832   0.059697   0.0142443     0.0613729
0.190048   0.797924   0.0899776   0.00684418     0.0902375
0.186995   0.820272   0.0786921   0.00816123     0.0791142
0.21982   0.766449   0.091504   0.00673772     0.0917517
0.21357   0.787893   0.0899776   0.00684418     0.0902375
0.184659   0.843241   0.0780305   0.00922637     0.0785741
0.247421   0.759007   0.114591   0.00603383     0.114749
0.373387   0.644675   0.160745   -0.00318165     0.160776
0.358355   0.663711   0.160745   -0.00318165     0.160776
0.319622   0.696364   0.142154   0.00176056     0.142165
0.34207   0.683027   0.141593   -0.000660877     0.141594
0.287255   0.723259   0.121112   0.000451708     0.121113
0.313233   0.714924   0.142154   0.00176056     0.142165
0.271172   0.755148   0.12288   0.00613682     0.123033
0.289896   0.745171   0.132252   0.00472064     0.132336
0.182376   0.866414   0.0879425   0.0117213     0.0887202
0.179441   0.889174   0.0762902   0.0121121     0.0772457
0.178554   0.910591   0.0766223   0.0112734     0.0774472
0.0808881   1.24553   0.0395757   0.00834758     0.0404465
0.0809283   1.21944   0.0384448   0.0100455     0.0397355
0.0838967   1.19425   0.0506006   0.01085     0.0517508
0.958514   0.409458   0.206748   -0.0929622     0.226687
1.09164   0.281673   0.00953859   -0.181851     0.182101
1.0272   0.392632   0.112699   -0.117154     0.16256
0.936976   0.423128   0.206748   -0.0929622     0.226687
0.985082   0.417018   0.195545   -0.101106     0.220137
1.01402   0.415318   0.151374   -0.048933     0.159087
1.06117   0.365066   0.097966   -0.107398     0.145367
1.05211   0.388247   0.112699   -0.117154     0.16256
1.10288   0.260165   -0.006462   -0.174981     0.1751
1.09603   0.305835   0.0245589   -0.181084     0.182741
1.10339   0.333466   0.0389857   -0.112788     0.119336
1.08377   0.352726   0.0432966   -0.140478     0.146999
0.924471   0.442781   0.252621   -0.0339477     0.254892
0.0855446   1.27269   0.0502922   0.00770984     0.0508798
0.0671041   1.28571   0.030189   0.0078783     0.0312
0.074   1.31163   0.0350439   0.00299906     0.035172
0.0653036   1.33858   0.04237   0.00370896     0.0425321
0.065625   1.4   0.0432426   0.00193879     0.0432861
0.0602471   1.38232   0.0397284   -0.000889803     0.0397384
0.0633634   1.36263   0.04237   0.00370896     0.0425321
0.904092   0.454609   0.255842   -0.0448219     0.259738
0.881618   0.469117   0.255842   -0.0448219     0.259738
0.857593   0.482309   0.281426   -0.0358243     0.283697
0.0885138   1.16937   0.0533605   0.0139895     0.0551638
0.401292   0.643171   0.166718   -0.00595186     0.166824
0.480646   0.601375   0.208367   -0.0159275     0.208975
0.505269   0.595146   0.215769   -0.0140041     0.216223
0.437405   0.624588   0.190895   -0.0106588     0.191192
0.457205   0.613531   0.190895   -0.0106588     0.191192
0.476922   0.622979   0.20043   -0.00853269     0.200612
0.428068   0.642205   0.188468   -0.00889094     0.188677
0.806457   0.48121   0.286797   -0.0381704     0.289326
0.831882   0.493553   0.286725   -0.0331229     0.288632
0.77729   0.483886   0.284916   -0.0415225     0.287925
0.749592   0.483585   0.284916   -0.0415225     0.287925
0.707409   0.495272   0.278644   -0.040469     0.281568
0.683167   0.501807   0.271298   -0.046582     0.275268
0.731297   0.501108   0.278644   -0.040469     0.281568
0.601049   0.553033   0.24407   -0.0250776     0.245355
0.531165   0.586253   0.21948   -0.0207013     0.220455
0.57696   0.564556   0.24407   -0.0250776     0.245355
0.5541   0.573667   0.227817   -0.0238085     0.229057
0.676712   0.525969   0.267227   -0.0316681     0.269097
0.647591   0.53414   0.267227   -0.0316681     0.269097
0.650351   0.554442   0.260344   -0.0286074     0.261911
0.62783   0.55759   0.252366   -0.0240791     0.253512
0.0495033   1.1088   0.0239342   0.0104624     0.026121
0.0625598   1.08569   0.0239342   0.0104624     0.026121
0.0932612   1.02763   0.0418223   0.0115347     0.0433838
0.0774967   1.06457   0.0396125   0.0160844     0.0427535
0.0908787   1.04791   0.0394732   0.0136628     0.0417708
0.0728545   1.12738   0.0444564   0.0117639     0.0459865
0.093499   1.14523   0.0444564   0.0117639     0.0459865
0.175812   0.933137   0.0755607   0.0149241     0.0770205
0.165359   0.951305   0.0713215   0.0158468     0.0730608
0.154861   0.967617   0.0708983   0.015694     0.0726145
0.121794   1.0193   0.0624629   0.0162738     0.0645481
0.160592   0.985935   0.0825077   0.0168598     0.0842127
0.142091   1.002   0.0749099   0.0169516     0.0768039
0.212072   0.811359   0.0899776   0.00684418     0.0902375
0.208455   0.833093   0.0978863   0.0104133     0.0984386
0.24025   0.780464   0.111799   0.00565746     0.111942
0.234987   0.801834   0.109447   0.00806326     0.109744
0.206255   0.856521   0.0978863   0.0104133     0.0984386
0.226736   0.845754   0.107054   0.00973407     0.107496
0.266846   0.774881   0.122828   0.00593686     0.122971
0.387412   0.66294   0.160745   -0.00318165     0.160776
0.37283   0.681058   0.166275   -0.00285776     0.1663
0.340402   0.7067   0.142154   0.00176056     0.142165
0.361138   0.697849   0.160442   0.00100494     0.160445
0.31295   0.736194   0.141666   0.00376796     0.141716
0.337374   0.726239   0.151797   0.00174037     0.151807
0.292651   0.768184   0.132252   0.00472064     0.132336
0.315038   0.758798   0.132252   0.00472064     0.132336
0.205609   0.878752   0.0988436   0.0113701     0.0994954
0.204092   0.901887   0.0881859   0.013124     0.0891571
0.201385   0.924883   0.0881859   0.013124     0.0891571
0.0988999   1.25708   0.0586639   0.00758005     0.0591516
0.100211   1.23377   0.0490829   0.00959523     0.050012
0.102908   1.20995   0.0506006   0.01085     0.0517508
0.107149   1.18613   0.0526647   0.0115095     0.0539077
0.962036   0.429331   0.211453   -0.0471922     0.216655
1.11341   0.284655   0.0104525   -0.167108     0.167434
1.04311   0.41332   0.135278   -0.0844781     0.159489
0.948546   0.447863   0.209681   -0.00879524     0.209865
0.97616   0.446794   0.209681   -0.00879524     0.209865
1.0033   0.441149   0.151374   -0.048933     0.159087
1.03204   0.438   0.151374   -0.048933     0.159087
1.07698   0.382106   0.0786918   -0.0766285     0.109838
1.09522   0.373741   0.0674813   -0.0787323     0.103694
1.07145   0.407534   0.104858   -0.0786602     0.131083
1.12516   0.259345   0.0104525   -0.167108     0.167434
1.12208   0.310929   0.0244682   -0.144291     0.146351
1.12951   0.338083   0.0389857   -0.112788     0.119336
1.11354   0.364253   0.0389857   -0.112788     0.119336
0.930012   0.466197   0.252621   -0.0339477     0.254892
0.11031   1.27767   0.0586639   0.00758005     0.0591516
0.0932764   1.29849   0.0545001   0.00544174     0.0547711
0.0883749   1.32689   0.0548955   0.00453555     0.0550825
0.0849809   1.3513   0.04237   0.00370896     0.0425321
0.0875   1.4   0.0432426   0.00193879     0.0432861
0.0838301   1.37738   0.0432426   0.00193879     0.0432861
0.109375   1.4   0.0677817   0.00286109     0.067842
0.852506   0.507506   0.283106   -0.0190183     0.283744
0.907183   0.4813   0.265959   -0.0169181     0.266496
0.882436   0.497408   0.283106   -0.0190183     0.283744
0.869553   0.519083   0.295362   -0.00459786     0.295398
0.112645   1.1626   0.0662571   0.0153314     0.0680077
0.415604   0.662566   0.17202   -0.00528582     0.172101
0.501446   0.617741   0.215769   -0.0140041     0.216223
0.527523   0.609545   0.215769   -0.0140041     0.216223
0.489095   0.639194   0.20043   -0.00853269     0.200612
0.458671   0.639784   0.190895   -0.0106588     0.191192
0.444613   0.661218   0.188468   -0.00889094     0.188677
0.810759   0.505072   0.290592   -0.0256459     0.291722
0.78877   0.502141   0.290592   -0.0256459     0.291722
0.827477   0.519994   0.296079   -0.0225886     0.296939
0.760036   0.506684   0.284916   -0.0415225     0.287925
0.778275   0.518845   0.289501   -0.0307254     0.291127
0.738701   0.524393   0.283979   -0.0363679     0.286298
0.69548   0.539612   0.272458   -0.0309259     0.274208
0.707925   0.518858   0.278644   -0.040469     0.281568
0.602652   0.574468   0.252366   -0.0240791     0.253512
0.554227   0.598429   0.234604   -0.0196556     0.235426
0.579431   0.587602   0.235833   -0.0218871     0.236847
0.672955   0.552514   0.267227   -0.0316681     0.269097
0.625665   0.580531   0.252366   -0.0240791     0.253512
0.652817   0.57475   0.269222   -0.0233322     0.270231
0.0805869   1.10471   0.045105   0.0153912     0.0476587
0.0930749   1.08366   0.0396125   0.0160844     0.0427535
0.114536   1.04253   0.0619583   0.0143718     0.0636033
0.10702   1.06403   0.0549356   0.0172364     0.0575761
0.136218   1.03677   0.0619583   0.0143718     0.0636033
0.100415   1.12245   0.0444564   0.0117639     0.0459865
0.119496   1.13993   0.0688107   0.0126187     0.0699582
0.195577   0.95028   0.0981157   0.0161697     0.0994392
0.179757   0.968632   0.0825077   0.0168598     0.0842127
0.184002   0.9881   0.0825077   0.0168598     0.0842127
0.150874   1.02052   0.0799868   0.0182376     0.0820397
0.16909   1.00458   0.08855   0.0185138     0.0904647
0.235772   0.825739   0.109447   0.00806326     0.109744
0.261049   0.794331   0.118356   0.0102507     0.118799
0.254656   0.813119   0.118356   0.0102507     0.118799
0.232021   0.866582   0.109262   0.0138924     0.110141
0.250073   0.846514   0.118122   0.00992831     0.118538
0.287918   0.789068   0.122828   0.00593686     0.122971
0.401117   0.682428   0.166275   -0.00285776     0.1663
0.386185   0.701213   0.166275   -0.00285776     0.1663
0.36669   0.718468   0.159018   0.00540511     0.159109
0.33713   0.74816   0.152095   0.00511175     0.152181
0.357192   0.737167   0.159018   0.00540511     0.159109
0.34099   0.76933   0.154367   0.00697898     0.154525
0.316623   0.782507   0.133155   0.00687631     0.133333
0.228117   0.890989   0.109262   0.0138924     0.110141
0.249127   0.880637   0.118092   0.0161938     0.119197
0.229801   0.91427   0.0993648   0.0144378     0.100408
0.221536   0.9382   0.108693   0.0170165     0.110017
0.117499   1.25086   0.0704693   0.0113882     0.0713835
0.121307   1.22623   0.072227   0.0127551     0.0733447
0.125607   1.20259   0.072227   0.0127551     0.0733447
0.131005   1.17957   0.0655654   0.0121726     0.0666858
1.13646   0.286081   0.0104525   -0.167108     0.167434
1.06095   0.433778   0.128263   -0.00144824     0.128271
0.95884   0.471531   0.208223   0.0309139     0.210506
0.991683   0.467794   0.167911   -0.0102084     0.168221
1.02159   0.463306   0.167911   -0.0102084     0.168221
1.04952   0.460803   0.117658   0.0332027     0.122253
1.10081   0.396981   0.0672553   -0.0447284     0.0807707
1.09028   0.426797   0.0731081   -0.0492511     0.0881502
1.14745   0.258927   -0.000365005   -0.151507     0.151508
1.15007   0.313303   0.0244682   -0.144291     0.146351
1.15245   0.340352   0.0361113   -0.116967     0.122414
1.14179   0.365201   0.0361966   -0.0971873     0.103709
1.13035   0.39213   0.0672553   -0.0447284     0.0807707
0.935378   0.49089   0.230666   0.00565795     0.230736
0.133159   1.26614   0.08019   0.011174     0.0809648
0.130857   1.28715   0.0788023   0.00957331     0.0793817
0.119465   1.30351   0.0683463   0.00582875     0.0685944
0.108785   1.31943   0.0548955   0.00453555     0.0550825
0.103438   1.36233   0.0640815   -0.000238813     0.0640819
0.108707   1.34087   0.0548955   0.00453555     0.0550825
0.112259   1.38098   0.0713174   -0.000670779     0.0713206
0.13125   1.4   0.0713174   -0.000670779     0.0713206
0.848049   0.535638   0.295362   -0.00459786     0.295398
0.87291   0.539338   0.317555   0.0223801     0.318342
0.911785   0.506862   0.273264   0.0410479     0.27633
0.892661   0.523398   0.299147   0.0346107     0.301143
0.137747   1.1571   0.0688107   0.0126187     0.0699582
0.428792   0.682319   0.181877   0.000666284     0.181878
0.550122   0.621551   0.223598   -0.0116577     0.223901
0.520936   0.634215   0.223598   -0.0116577     0.223901
0.50252   0.653515   0.206488   -0.00582469     0.206571
0.47567   0.662433   0.206488   -0.00582469     0.206571
0.456061   0.681714   0.187847   -0.00203872     0.187858
0.798383   0.527236   0.296565   -0.0171092     0.297058
0.818412   0.543972   0.305988   -0.00419073     0.306016
0.767259   0.535202   0.296565   -0.0171092     0.297058
0.744378   0.547203   0.292492   -0.0199396     0.293171
0.702063   0.560805   0.278882   -0.0280381     0.280288
0.720362   0.543346   0.278882   -0.0280381     0.280288
0.606692   0.599558   0.243477   -0.0176983     0.244119
0.573689   0.632835   0.239823   -0.00882346     0.239985
0.579097   0.611167   0.243477   -0.0176983     0.244119
0.681922   0.577148   0.269222   -0.0233322     0.270231
0.638556   0.597179   0.264531   -0.0187172     0.265193
0.666467   0.596964   0.274312   -0.0166133     0.274815
0.110541   1.10111   0.0592941   0.0165943     0.0615724
0.123351   1.08053   0.0543388   0.0114587     0.0555338
0.136915   1.05887   0.0619583   0.0143718     0.0636033
0.158736   1.04118   0.0845713   0.0141683     0.0857499
0.128527   1.11847   0.0592941   0.0165943     0.0615724
0.146293   1.13551   0.0688107   0.0126187     0.0699582
0.21988   0.958838   0.108693   0.0170165     0.110017
0.205761   0.977076   0.104581   0.015651     0.105745
0.197953   1.00331   0.08855   0.0185138     0.0904647
0.177491   1.02261   0.0883669   0.0143335     0.0895218
0.26622   0.829197   0.124812   0.00971348     0.12519
0.279667   0.810286   0.118356   0.0102507     0.118799
0.262559   0.864725   0.118122   0.00992831     0.118538
0.277398   0.847096   0.118122   0.00992831     0.118538
0.30512   0.805396   0.132238   0.00732565     0.132441
0.413986   0.703553   0.181877   0.000666284     0.181878
0.397205   0.72107   0.175943   0.00362044     0.17598
0.328758   0.801435   0.14807   0.0115126     0.148517
0.38134   0.739316   0.159018   0.00540511     0.159109
0.364173   0.756584   0.163347   0.00625995     0.163467
0.369015   0.776824   0.165037   0.00895243     0.165279
0.346802   0.789833   0.145453   0.00736551     0.145639
0.244063   0.931607   0.118522   0.0161463     0.119617
0.254313   0.89997   0.122656   0.0176894     0.123925
0.273502   0.884603   0.122656   0.0176894     0.123925
0.260773   0.917474   0.123194   0.0141028     0.123999
0.245544   0.952827   0.118522   0.0161463     0.119617
0.13843   1.2424   0.0714316   0.0103695     0.0721803
0.143469   1.21884   0.072227   0.0127551     0.0733447
0.149071   1.19623   0.0758212   0.0123438     0.0768194
0.155416   1.17412   0.0894284   0.0169645     0.0910233
0.975326   0.483244   0.214286   0.0373422     0.217516
1.15916   0.284668   -0.000365005   -0.151507     0.151508
1.0784   0.454218   0.117658   0.0332027     0.122253
1.01176   0.484484   0.159937   0.0302968     0.162782
0.962377   0.501836   0.224992   0.0860599     0.24089
0.990429   0.49653   0.214286   0.0373422     0.217516
1.03792   0.490351   0.159937   0.0302968     0.162782
1.06688   0.481984   0.132349   0.0779621     0.153605
1.11919   0.420771   0.0617934   -0.0149823     0.0635838
1.10803   0.448912   0.0655383   -0.0177834     0.0679082
1.16975   0.258873   -0.000365005   -0.151507     0.151508
1.17756   0.304203   0.0230041   -0.115273     0.117546
1.16827   0.358457   0.0361966   -0.0971873     0.103709
1.17501   0.330985   0.0230041   -0.115273     0.117546
1.16071   0.38896   0.0425526   -0.0595162     0.0731635
1.14856   0.417032   0.0617934   -0.0149823     0.0635838
0.937342   0.517555   0.242553   0.0389287     0.245658
0.154764   1.25897   0.0918799   0.012389     0.0927114
0.151255   1.2826   0.090489   0.010524     0.0910989
0.144074   1.30599   0.0870573   0.00493472     0.087197
0.13286   1.3294   0.0796102   0.00586083     0.0798256
0.127067   1.35637   0.0640815   -0.000238813     0.0640819
0.139982   1.37645   0.0713174   -0.000670779     0.0713206
0.153125   1.4   0.0936284   0.00272019     0.0936679
0.837493   0.557855   0.319201   0.0117501     0.319417
0.864545   0.560661   0.319201   0.0117501     0.319417
0.893073   0.549448   0.299147   0.0346107     0.301143
0.916282   0.534467   0.273264   0.0410479     0.27633
0.163411   1.15239   0.0894284   0.0169645     0.0910233
0.44005   0.703636   0.181877   0.000666284     0.181878
0.463859   0.701852   0.198449   0.00246347     0.198464
0.547285   0.643819   0.223598   -0.0116577     0.223901
0.525162   0.658469   0.222582   -0.00887309     0.222759
0.502889   0.67495   0.215237   -0.0028729     0.215256
0.482742   0.688071   0.207253   -4.70589e-05     0.207253
0.790416   0.552421   0.296565   -0.0171092     0.297058
0.812995   0.570894   0.305988   -0.00419073     0.306016
0.570441   0.654856   0.23209   -0.00557487     0.232157
0.762232   0.561785   0.292492   -0.0199396     0.293171
0.708878   0.581501   0.284737   -0.0150171     0.285133
0.731851   0.569324   0.286124   -0.0238588     0.287117
0.592689   0.646748   0.239823   -0.00882346     0.239985
0.625639   0.615632   0.259799   -0.0143091     0.260193
0.603845   0.627226   0.242142   -0.0122478     0.242451
0.695341   0.599811   0.27958   -0.0117856     0.279829
0.651498   0.617822   0.259799   -0.0143091     0.260193
0.678172   0.618554   0.27958   -0.0117856     0.279829
0.139818   1.0982   0.0783782   0.013198     0.0794817
0.1524   1.0785   0.0842347   0.019583     0.0864811
0.167011   1.06075   0.0845713   0.0141683     0.0857499
0.183564   1.04285   0.0845713   0.0141683     0.0857499
0.156901   1.11516   0.0731164   0.0128933     0.0742445
0.173642   1.13169   0.0971802   0.0145732     0.0982668
0.234797   0.975134   0.116809   0.0184963     0.118264
0.225817   0.994339   0.104581   0.015651     0.105745
0.219484   1.01393   0.102093   0.0168334     0.103472
0.202015   1.0259   0.0927474   0.0158017     0.0940839
0.300002   0.847658   0.137523   0.0123946     0.13808
0.296448   0.827958   0.124812   0.00971348     0.12519
0.297608   0.886684   0.137484   0.0146729     0.138265
0.291355   0.867178   0.136898   0.0163885     0.137875
0.32436   0.821367   0.147752   0.0132453     0.148344
0.406132   0.740716   0.169125   0.00576526     0.169223
0.427808   0.726836   0.188085   0.00354573     0.188119
0.350398   0.813234   0.14807   0.0115126     0.148517
0.394015   0.761158   0.165037   0.00895243     0.165279
0.393134   0.784594   0.165037   0.00895243     0.165279
0.371746   0.800332   0.166713   0.0119847     0.167144
0.267003   0.938405   0.118522   0.0161463     0.119617
0.284632   0.923892   0.136012   0.0188359     0.13731
0.285603   0.904652   0.136012   0.0188359     0.13731
0.258134   0.970926   0.116809   0.0184963     0.118264
0.274723   0.956885   0.134189   0.0222114     0.136015
0.160096   1.23495   0.0918799   0.012389     0.0927114
0.166893   1.21243   0.0861823   0.0123335     0.0870604
0.173225   1.19098   0.0887714   0.0135075     0.0897931
0.179862   1.16947   0.101519   0.0150871     0.102634
0.175216   1.25082   0.0918799   0.012389     0.0927114
1.18099   0.279896   0.0110754   -0.139496     0.139935
1.09507   0.474313   0.10309   0.0609256     0.119748
1.01326   0.507986   0.166759   0.0945518     0.191699
0.959945   0.526335   0.244384   0.127899     0.275829
0.986725   0.522211   0.224992   0.0860599     0.24089
1.03543   0.522412   0.120023   0.0908935     0.150556
1.0597   0.511121   0.120023   0.0908935     0.150556
1.08487   0.501572   0.0716176   0.0983343     0.12165
1.13701   0.444615   0.054513   0.0108242     0.0555773
1.12568   0.473083   0.071861   0.0489106     0.0869267
1.19205   0.259141   0.0033897   -0.136839     0.136881
1.20226   0.288583   0.0126599   -0.117372     0.118053
1.19965   0.319749   0.0126978   -0.117412     0.118097
1.1834   0.373324   0.0425526   -0.0595162     0.0731635
1.19747   0.350288   0.0181079   -0.0962202     0.0979092
1.18689   0.395248   0.0425526   -0.0595162     0.0731635
1.17793   0.416579   0.0464781   -0.0455223     0.0650576
1.16678   0.441533   0.0513428   -0.0193493     0.0548678
0.941635   0.546295   0.331233   0.110382     0.349141
0.189037   1.26602   0.110442   0.00894812     0.110804
0.17189   1.27563   0.101449   0.011456     0.102094
0.159797   1.32302   0.096973   0.00383965     0.097049
0.168746   1.29896   0.100861   0.00697349     0.101102
0.153646   1.35029   0.0945252   0.00507847     0.0946615
0.164198   1.37642   0.101251   -0.000776027     0.101253
0.175   1.4   0.106506   0.00261032     0.106538
0.841437   0.57952   0.322334   0.00527178     0.322377
0.866655   0.585482   0.336299   0.0186821     0.336818
0.891304   0.573473   0.362311   0.0551447     0.366483
0.916633   0.56163   0.331233   0.110382     0.349141
0.189358   1.14823   0.106573   0.0205674     0.10854
0.203425   1.16503   0.101519   0.0150871     0.102634
0.456706   0.722597   0.188085   0.00354573     0.188119
0.483539   0.713211   0.198449   0.00246347     0.198464
0.548172   0.666796   0.23209   -0.00557487     0.232157
0.527659   0.681472   0.215237   -0.0028729     0.215256
0.508352   0.700608   0.207253   -4.70589e-05     0.207253
0.570766   0.675014   0.23209   -0.00557487     0.232157
0.782588   0.576772   0.303968   -0.00713489     0.304052
0.822379   0.597919   0.331854   0.011174     0.332042
0.799738   0.591897   0.313066   -0.00526007     0.31311
0.593984   0.668787   0.23923   -0.00568905     0.239298
0.754623   0.586729   0.303968   -0.00713489     0.304052
0.726761   0.598628   0.284737   -0.0150171     0.285133
0.6165   0.653242   0.257482   -0.00718734     0.257582
0.633854   0.636843   0.257482   -0.00718734     0.257582
0.706912   0.622266   0.27958   -0.0117856     0.279829
0.661431   0.640248   0.273786   -0.0093239     0.273945
0.686008   0.638809   0.273786   -0.0093239     0.273945
0.169009   1.09601   0.093735   0.0205309     0.0959571
0.182014   1.07813   0.0988407   0.0151037     0.099988
0.207819   1.04375   0.106494   0.0184214     0.108076
0.195262   1.0609   0.0903674   0.0195307     0.0924538
0.185814   1.11239   0.097733   0.0201455     0.0997877
0.201693   1.12891   0.106573   0.0205674     0.10854
0.256064   0.991746   0.116809   0.0184963     0.118264
0.242934   1.01218   0.119729   0.0221051     0.121752
0.230112   1.0333   0.119729   0.0221051     0.121752
0.31603   0.89808   0.148369   0.0183168     0.149495
0.316287   0.85978   0.136898   0.0163885     0.137875
0.322533   0.841243   0.14797   0.0141311     0.148643
0.319456   0.876781   0.136898   0.0163885     0.137875
0.347097   0.835182   0.14797   0.0141311     0.148643
0.451247   0.745055   0.188085   0.00354573     0.188119
0.425081   0.752814   0.186277   0.00587193     0.18637
0.375134   0.825853   0.170085   0.0159314     0.17083
0.419085   0.773799   0.185024   0.00957768     0.185272
0.414417   0.793442   0.174791   0.010144     0.175085
0.395914   0.808116   0.177293   0.0126767     0.177746
0.294014   0.941193   0.141901   0.0198535     0.143283
0.31096   0.920524   0.148869   0.0198315     0.150184
0.280862   0.978332   0.138492   0.0240279     0.140561
0.300399   0.962092   0.14616   0.024336     0.148172
0.183124   1.22827   0.0967318   0.0120737     0.0974824
0.192021   1.20692   0.0991696   0.013733     0.100116
0.197319   1.18658   0.101519   0.0150871     0.102634
0.197169   1.24479   0.115298   0.0160421     0.116408
1.10867   0.492693   0.0575423   0.0740936     0.0938135
1.01249   0.531662   0.174416   0.169619     0.243293
0.971779   0.545488   0.244384   0.127899     0.275829
0.998109   0.549031   0.267725   0.209975     0.340244
1.02797   0.553865   0.137356   0.197802     0.240816
1.08094   0.53065   0.0716176   0.0983343     0.12165
1.05475   0.541249   0.137356   0.197802     0.240816
1.10599   0.516225   0.0575423   0.0740936     0.0938135
1.15488   0.466998   0.0444968   0.0332722     0.0555608
1.12909   0.50424   0.0575423   0.0740936     0.0938135
1.14681   0.490238   0.0422765   0.0621351     0.0751536
1.21434   0.259692   0.0033897   -0.136839     0.136881
1.22581   0.283388   0.0126599   -0.117372     0.118053
1.22345   0.308764   0.0126599   -0.117372     0.118053
1.22285   0.335199   0.0181079   -0.0962202     0.0979092
1.20615   0.379492   0.0221785   -0.0703015     0.0737169
1.2248   0.361429   0.0221785   -0.0703015     0.0737169
1.1826   0.465676   0.0444968   0.0332722     0.0555608
1.2081   0.409888   0.0249506   -0.0463186     0.0526113
1.19847   0.440093   0.0290304   -0.0219404     0.0363888
0.958589   0.564449   0.35942   0.172931     0.398858
0.938531   0.57573   0.35942   0.172931     0.398858
0.207623   1.26505   0.117492   0.0130839     0.118218
0.194146   1.28801   0.117492   0.0130839     0.118218
0.177916   1.33459   0.107946   0.00427728     0.108031
0.187204   1.31277   0.100861   0.00697349     0.101102
0.194296   1.34296   0.110938   0.00734651     0.111181
0.179278   1.35759   0.110938   0.00734651     0.111181
0.196875   1.4   0.115673   -0.000419704     0.115674
0.189468   1.37756   0.115673   -0.000419704     0.115674
0.218532   1.18105   0.122911   0.016158     0.123969
0.846681   0.604224   0.352755   0.0230758     0.353509
0.870228   0.608246   0.357245   0.0334804     0.358811
0.889233   0.596677   0.362311   0.0551447     0.366483
0.915881   0.589971   0.362311   0.0551447     0.366483
0.226859   1.16309   0.123841   0.0198296     0.125419
0.216177   1.146   0.120516   0.0224887     0.122596
0.478422   0.73732   0.196653   0.00562443     0.196733
0.504014   0.72686   0.206306   0.00443949     0.206354
0.53542   0.700706   0.225711   0.00260099     0.225726
0.554005   0.688902   0.234208   -0.00115883     0.234211
0.528849   0.718582   0.225548   0.00190058     0.225556
0.580991   0.693909   0.234208   -0.00115883     0.234211
0.601212   0.686937   0.24462   -0.000228098     0.24462
0.777345   0.602223   0.303968   -0.00713489     0.304052
0.828302   0.625021   0.352755   0.0230758     0.353509
0.801478   0.615331   0.321881   0.0038124     0.321904
0.620777   0.677958   0.25887   -0.00422205     0.258905
0.75381   0.612884   0.309701   -0.00517463     0.309744
0.733262   0.621483   0.299288   -0.00557226     0.29934
0.725405   0.639514   0.291337   -0.00457339     0.291373
0.642014   0.680358   0.25887   -0.00422205     0.258905
0.64589   0.661055   0.269419   -0.00565438     0.269478
0.704702   0.649789   0.28104   -0.00675346     0.281121
0.677728   0.662195   0.269419   -0.00565438     0.269478
0.198946   1.09406   0.0988407   0.0151037     0.099988
0.211537   1.076   0.0988407   0.0151037     0.099988
0.223137   1.05661   0.106494   0.0184214     0.108076
0.215328   1.11016   0.108337   0.0163204     0.10956
0.230051   1.12838   0.120516   0.0224887     0.122596
0.285419   0.998919   0.142176   0.0251548     0.144384
0.267144   1.01112   0.132919   0.0236649     0.135009
0.258799   1.03021   0.129499   0.0243986     0.131777
0.248068   1.04968   0.129499   0.0243986     0.131777
0.337596   0.906351   0.158335   0.0210242     0.159725
0.343612   0.884241   0.158335   0.0210242     0.159725
0.342428   0.86044   0.146058   0.0146809     0.146794
0.365157   0.849104   0.158146   0.018332     0.159205
0.474297   0.761723   0.195749   0.00998521     0.196004
0.447621   0.769032   0.195749   0.00998521     0.196004
0.388911   0.848436   0.171494   0.020212     0.172681
0.404827   0.827832   0.177293   0.0126767     0.177746
0.440097   0.790688   0.182984   0.0120899     0.183383
0.424204   0.81056   0.177293   0.0126767     0.177746
0.415329   0.846474   0.175876   0.0189111     0.176889
0.357679   0.915484   0.166507   0.0222993     0.167994
0.319138   0.944305   0.148869   0.0198315     0.150184
0.337756   0.928687   0.148869   0.0198315     0.150184
0.307377   0.983427   0.146683   0.0213479     0.148229
0.325837   0.966549   0.14616   0.024336     0.148172
0.310382   1.00443   0.142176   0.0251548     0.144384
0.207451   1.22297   0.11086   0.0132674     0.111651
0.219735   1.2011   0.127104   0.0149012     0.127975
0.218604   1.24242   0.122233   0.0152445     0.12318
0.227661   1.26116   0.132358   0.0138821     0.133084
0.904034   0.608771   0.38473   0.0488373     0.387817
0.981953   0.56917   0.256899   0.283393     0.382503
1.00719   0.572898   0.256899   0.283393     0.382503
1.03049   0.5866   0.130294   0.349044     0.37257
1.05164   0.570091   0.137356   0.197802     0.240816
1.10605   0.536709   0.0757017   0.10546     0.129817
1.09418   0.552982   0.0562837   0.147754     0.158111
1.07439   0.560776   0.0741032   0.204578     0.217585
1.12949   0.532   0.0323521   0.114381     0.118868
1.17096   0.492467   0.0422765   0.0621351     0.0751536
1.15419   0.516446   0.0325318   0.0847689     0.0907969
1.23662   0.260477   0.00467443   -0.132493     0.132576
1.24661   0.278871   0.0111751   -0.118054     0.118581
1.24691   0.299733   0.0111751   -0.118054     0.118581
1.19779   0.489135   0.0296892   0.0275605     0.0405096
1.24864   0.32311   0.0141972   -0.100239     0.10124
1.24803   0.346666   0.0174467   -0.0809162     0.0827757
1.22958   0.388451   0.0257205   -0.0518154     0.0578479
1.23482   0.410147   0.022816   -0.0248167     0.0337111
1.24955   0.372572   0.0257205   -0.0518154     0.0578479
1.20939   0.468916   0.0296892   0.0275605     0.0405096
1.22765   0.431554   0.022816   -0.0248167     0.0337111
1.22429   0.452679   0.0239515   -0.00624617     0.0247526
0.963211   0.588157   0.35942   0.172931     0.398858
0.942265   0.602698   0.476697   0.124066     0.492578
0.220724   1.28179   0.117492   0.0130839     0.118218
0.212921   1.30375   0.127649   0.00830418     0.127919
0.207214   1.32773   0.12568   0.00572181     0.12581
0.20766   1.35559   0.110938   0.00734651     0.111181
0.21875   1.4   0.119729   0.00255361     0.119756
0.212826   1.37825   0.115673   -0.000419704     0.115674
0.240625   1.4   0.133184   0.0025845     0.133209
0.241498   1.17953   0.123841   0.0198296     0.125419
0.858435   0.626725   0.352755   0.0230758     0.353509
0.888378   0.624407   0.405596   0.0475793     0.408378
0.919325   0.620239   0.438126   0.132873     0.457832
0.244308   1.15046   0.120516   0.0224887     0.122596
0.501221   0.751806   0.21452   0.00639153     0.214615
0.525159   0.741484   0.223916   0.00638903     0.224007
0.548272   0.729942   0.225548   0.00190058     0.225556
0.559005   0.711542   0.234208   -0.00115883     0.234211
0.585147   0.7146   0.236575   0.00223794     0.236586
0.549124   0.749076   0.223916   0.00638903     0.224007
0.609393   0.70463   0.24462   -0.000228098     0.24462
0.846427   0.646638   0.353465   0.00676429     0.353529
0.776676   0.628139   0.321881   0.0038124     0.321904
0.821764   0.648798   0.337225   0.00927133     0.337353
0.800956   0.639837   0.321881   0.0038124     0.321904
0.636241   0.699339   0.25876   -0.00325034     0.258781
0.751778   0.641437   0.309701   -0.00517463     0.309744
0.730203   0.660233   0.303553   -0.00291414     0.303567
0.662143   0.686828   0.269419   -0.00565438     0.269478
0.706668   0.672338   0.293202   -0.00216332     0.29321
0.686779   0.684146   0.283244   -0.000290307     0.283244
0.22937   1.09118   0.108337   0.0163204     0.10956
0.2397   1.07213   0.124416   0.0235661     0.126628
0.255317   1.12723   0.126296   0.0235673     0.128476
0.244364   1.10736   0.126296   0.0235673     0.128476
0.263095   1.06503   0.125788   0.0214561     0.127605
0.287799   1.0239   0.14256   0.0262672     0.144959
0.276274   1.04614   0.142625   0.0229847     0.144465
0.31148   1.02464   0.155436   0.0271801     0.157795
0.366131   0.895623   0.158335   0.0210242     0.159725
0.372404   0.872075   0.158146   0.018332     0.159205
0.49812   0.775094   0.205716   0.0091241     0.205918
0.470543   0.788205   0.195749   0.00998521     0.196004
0.402173   0.868367   0.171494   0.020212     0.172681
0.434254   0.828242   0.181678   0.017592     0.182528
0.453091   0.810705   0.192931   0.0187497     0.19384
0.440944   0.845279   0.192563   0.0226615     0.193892
0.42891   0.862423   0.192563   0.0226615     0.193892
0.38197   0.914253   0.166507   0.0222993     0.167994
0.365072   0.934664   0.171974   0.0248297     0.173757
0.345691   0.949551   0.165134   0.0274671     0.167403
0.349892   0.969305   0.166897   0.0271714     0.169094
0.3359   0.988745   0.165226   0.0275244     0.167503
0.33408   1.01137   0.164914   0.0280978     0.167291
0.231673   1.22261   0.133881   0.019983     0.135364
0.245799   1.20378   0.133881   0.019983     0.135364
0.241292   1.24429   0.134706   0.0145869     0.135493
0.246059   1.2688   0.146256   0.0178146     0.147337
1.1894   0.505617   0.0296425   0.0611842     0.0679866
1.14953   0.538046   0.0376702   0.111495     0.117686
1.02032   0.614329   -0.0193449   0.372181     0.372684
0.987971   0.593504   0.256899   0.283393     0.382503
1.00958   0.595709   0.283278   0.568261     0.634954
1.04208   0.615408   0.0543047   0.342649     0.346926
1.05229   0.595202   0.0543047   0.342649     0.346926
1.07398   0.590612   0.0741032   0.204578     0.217585
1.11806   0.556773   0.0323521   0.114381     0.118868
1.09812   0.57643   0.0317268   0.203932     0.206385
1.26884   0.357165   0.0171962   -0.0758187     0.0777443
1.14436   0.559305   0.0323521   0.114381     0.118868
1.17981   0.52132   0.0325318   0.0847689     0.0907969
1.16944   0.544152   0.0242216   0.108582     0.111251
1.25889   0.261465   0.0100343   -0.126206     0.126605
1.26718   0.284166   0.0100343   -0.126206     0.126605
1.27137   0.308576   0.00862865   -0.109827     0.110166
1.20833   0.517399   0.0211751   0.0479686     0.0524345
1.22232   0.495243   0.0296892   0.0275605     0.0405096
1.277   0.334968   0.0171962   -0.0758187     0.0777443
1.25729   0.398305   0.0257205   -0.0518154     0.0578479
1.25483   0.424296   0.022816   -0.0248167     0.0337111
1.27525   0.378332   0.019267   -0.0563064     0.0595116
1.2365   0.474334   0.0249857   0.0298692     0.0389416
1.2511   0.451553   0.0239515   -0.00624617     0.0247526
0.97205   0.614284   0.476697   0.124066     0.492578
0.947743   0.626693   0.476697   0.124066     0.492578
0.238925   1.29305   0.142177   0.0109808     0.1426
0.23328   1.31576   0.141677   0.0117851     0.142166
0.229451   1.33782   0.12568   0.00572181     0.12581
0.232405   1.35987   0.142443   0.00812975     0.142675
0.23571   1.37946   0.143199   0.00282913     0.143227
0.250831   1.34511   0.142443   0.00812975     0.142675
0.2549   1.38231   0.143199   0.00282913     0.143227
0.2625   1.4   0.16079   0.00314926     0.160821
0.264462   1.16608   0.147694   0.0243319     0.149685
0.26428   1.18772   0.148703   0.0218742     0.150304
0.928002   0.640664   0.490941   0.0571197     0.494253
0.874322   0.646955   0.405596   0.0475793     0.408378
0.903092   0.646867   0.405596   0.0475793     0.408378
0.279245   1.12637   0.149901   0.0262364     0.15218
0.270465   1.14429   0.149901   0.0262364     0.15218
0.527209   0.765871   0.215482   0.00862183     0.215655
0.553362   0.768273   0.225556   0.0107403     0.225811
0.574276   0.734669   0.236575   0.00223794     0.236586
0.602552   0.729333   0.252337   0.00436752     0.252375
0.572192   0.755108   0.240279   0.00991361     0.240484
0.629842   0.721865   0.255115   0.000602676     0.255115
0.833027   0.667768   0.347701   0.00075087     0.347702
0.859165   0.668639   0.382953   0.0119549     0.38314
0.77762   0.654743   0.324181   -0.000957346     0.324182
0.803289   0.667445   0.347701   0.00075087     0.347702
0.656605   0.714541   0.265068   -0.00061534     0.265069
0.754551   0.66947   0.303553   -0.00291414     0.303567
0.731401   0.684475   0.293202   -0.00216332     0.29321
0.682483   0.70615   0.281697   0.00327349     0.281716
0.708221   0.696829   0.293202   -0.00216332     0.29321
0.261844   1.08652   0.140613   0.0268224     0.143149
0.271816   1.10659   0.132402   0.0259531     0.134922
0.286262   1.0682   0.142625   0.0229847     0.144465
0.304129   1.0467   0.142625   0.0229847     0.144465
0.329631   1.03343   0.156347   0.0289327     0.159002
0.396518   0.892703   0.183487   0.0234304     0.184977
0.521611   0.787357   0.216296   0.0168508     0.216951
0.499806   0.797946   0.216296   0.0168508     0.216951
0.479973   0.813648   0.204797   0.0202638     0.205797
0.422712   0.883023   0.192182   0.0236341     0.19363
0.445426   0.873801   0.191495   0.025826     0.193228
0.464164   0.834203   0.192931   0.0187497     0.19384
0.457189   0.856913   0.192563   0.0226615     0.193892
0.407951   0.91641   0.183487   0.0234304     0.184977
0.390767   0.935837   0.171974   0.0248297     0.173757
0.373629   0.956882   0.171974   0.0248297     0.173757
0.36644   0.981237   0.176244   0.0312186     0.178988
0.359605   1.00162   0.176275   0.0313521     0.179041
0.354889   1.0221   0.175283   0.0327741     0.178321
0.269437   1.21068   0.149061   0.0221274     0.150695
0.256283   1.22637   0.150075   0.0161767     0.150944
0.262985   1.24711   0.146256   0.0178146     0.147337
0.28353   1.19518   0.149893   0.0196176     0.151171
0.263185   1.28378   0.142177   0.0109808     0.1426
0.269304   1.26601   0.146256   0.0178146     0.147337
1.0009   0.617864   0.623376   0.219595     0.660924
1.06373   0.617977   0.0304323   0.263889     0.265638
1.28008   0.396787   0.0184716   -0.0348387     0.0394327
1.08533   0.620918   -0.0328404   0.240035     0.242271
1.09316   0.601423   0.00157039   0.187738     0.187744
1.11145   0.597452   0.0218719   0.174914     0.176277
1.12574   0.579078   0.0218719   0.174914     0.176277
1.1496   0.586299   0.00723873   0.159301     0.159466
1.29334   0.360788   0.0171962   -0.0758187     0.0777443
1.16906   0.571375   0.00753763   0.126094     0.126319
1.19733   0.540882   0.0211271   0.0796379     0.0823926
1.18831   0.56114   0.0119445   0.10841     0.109066
1.28116   0.262623   0.00650247   -0.124918     0.125087
1.28936   0.287734   0.00862865   -0.109827     0.110166
1.29681   0.313712   0.0109598   -0.0927105     0.093356
1.22345   0.542241   0.0108769   0.0833354     0.0840422
1.23583   0.52046   0.0154905   0.0462188     0.0487456
1.24794   0.498801   0.0154905   0.0462188     0.0487456
1.27319   0.43855   0.0183897   -0.0186141     0.0261661
1.30775   0.339199   0.0154955   -0.0884727     0.0898194
1.2834   0.415836   0.0183897   -0.0186141     0.0261661
1.30158   0.389646   0.0184716   -0.0348387     0.0394327
1.26236   0.477752   0.0137076   0.0301876     0.033154
1.27997   0.461004   0.013949   0.0158783     0.0211352
0.995271   0.633666   0.623376   0.219595     0.660924
0.971331   0.639933   0.500259   0.169945     0.528338
0.949459   0.651436   0.490941   0.0571197     0.494253
0.258486   1.30522   0.142177   0.0109808     0.1426
0.255739   1.3257   0.154872   0.0083528     0.155097
0.260061   1.3625   0.142443   0.00812975     0.142675
0.275771   1.3399   0.152129   0.00298279     0.152159
0.276054   1.37937   0.169524   -0.000378213     0.169524
0.284375   1.4   0.175006   0.00333147     0.175038
0.286804   1.15599   0.158462   0.0230875     0.160135
0.289145   1.17618   0.158462   0.0230875     0.160135
0.92666   0.662269   0.490941   0.0571197     0.494253
0.90673   0.672099   0.452368   0.0324994     0.453534
0.884985   0.67017   0.396862   0.00531342     0.396898
0.296745   1.11388   0.160761   0.0254636     0.162766
0.299793   1.13739   0.164503   0.0309063     0.167381
0.549132   0.787725   0.223016   0.0143603     0.223478
0.621585   0.742658   0.258885   0.00696774     0.258979
0.577039   0.775017   0.234281   0.0151321     0.234769
0.597288   0.754604   0.240279   0.00991361     0.240484
0.649191   0.741458   0.270448   0.00569837     0.270508
0.820645   0.685297   0.347701   0.00075087     0.347702
0.844799   0.690232   0.382953   0.0119549     0.38314
0.870196   0.691724   0.382953   0.0119549     0.38314
0.778405   0.681814   0.316448   -0.00094621     0.31645
0.800478   0.695443   0.329843   0.0014321     0.329846
0.678224   0.729799   0.281697   0.00327349     0.281716
0.755089   0.696667   0.305168   0.000436096     0.305168
0.731382   0.710102   0.305168   0.000436096     0.305168
0.705704   0.720581   0.291558   0.00473548     0.291596
0.29449   1.09003   0.140613   0.0268224     0.143149
0.349311   1.04078   0.175283   0.0327741     0.178321
0.313031   1.07031   0.14935   0.0285711     0.152058
0.330895   1.05456   0.156347   0.0289327     0.159002
0.427502   0.902618   0.192182   0.0236341     0.19363
0.529721   0.809215   0.216296   0.0168508     0.216951
0.506144   0.818055   0.217731   0.0193036     0.218585
0.493648   0.835924   0.204797   0.0202638     0.205797
0.450164   0.89164   0.192182   0.0236341     0.19363
0.469828   0.875688   0.202574   0.0287955     0.20461
0.482556   0.855493   0.212146   0.0243978     0.213544
0.436025   0.922202   0.188112   0.0299792     0.190486
0.41759   0.937375   0.188759   0.0268356     0.190657
0.402291   0.954545   0.178272   0.0299537     0.180771
0.392066   0.974484   0.176727   0.030515     0.179342
0.386977   0.995319   0.176275   0.0313521     0.179041
0.381204   1.01611   0.176275   0.0313521     0.179041
0.37338   1.03634   0.186348   0.0338185     0.189392
0.284845   1.25197   0.154574   0.0150302     0.155303
0.292137   1.21323   0.16706   0.0231026     0.16865
0.284013   1.23108   0.150075   0.0161767     0.150944
0.305055   1.19636   0.163077   0.0233214     0.164736
0.280505   1.29351   0.157063   0.0126814     0.157574
0.290839   1.27272   0.166101   0.0163841     0.166907
1.10693   0.623785   -0.028112   0.211477     0.213337
1.13052   0.604538   0.00723873   0.159301     0.159466
1.15444   0.610817   -0.010473   0.174687     0.175001
1.17482   0.59517   0.00753763   0.126094     0.126319
1.32028   0.366283   0.0136111   -0.0546887     0.056357
1.19545   0.583874   0.00124986   0.123038     0.123045
1.21174   0.564971   0.00384225   0.104935     0.105005
1.30342   0.263928   0.0107342   -0.118931     0.119415
1.31247   0.290208   0.0107342   -0.118931     0.119415
1.32319   0.316326   0.0120343   -0.0992984     0.100025
1.23647   0.566306   0.0108769   0.0833354     0.0840422
1.25073   0.544884   0.0108769   0.0833354     0.0840422
1.26329   0.522481   0.0154905   0.0462188     0.0487456
1.27186   0.50137   0.0137076   0.0301876     0.033154
1.29769   0.440436   0.0183897   -0.0186141     0.0261661
1.33665   0.342339   0.0131984   -0.0665597     0.0678557
1.31261   0.417278   0.0167586   -0.0326619     0.0367104
1.33018   0.393981   0.0167586   -0.0326619     0.0367104
1.28884   0.486978   0.00982291   0.0350181     0.0363697
1.30641   0.467126   0.015489   0.00166389     0.0155781
0.993301   0.655697   0.629415   0.0546609     0.631784
0.970807   0.664553   0.577296   0.0229107     0.57775
0.948004   0.67535   0.487231   0.0132765     0.487412
0.282168   1.31406   0.154872   0.0083528     0.155097
0.294207   1.32659   0.17484   0.0093183     0.175089
0.288508   1.35917   0.179223   0.0111325     0.179569
0.304097   1.34092   0.17484   0.0093183     0.175089
0.298754   1.37877   0.175006   0.00333147     0.175038
0.30625   1.4   0.175006   0.00333147     0.175038
0.309251   1.15844   0.172655   0.0257212     0.17456
0.313681   1.17768   0.172655   0.0257212     0.17456
0.924737   0.686901   0.487231   0.0132765     0.487412
0.898527   0.695556   0.416029   -0.00582188     0.416069
0.879173   0.712163   0.3937   0.00275048     0.393709
0.31517   1.10285   0.167153   0.0332764     0.170433
0.321329   1.12258   0.173493   0.0338486     0.176764
0.327226   1.14297   0.164503   0.0309063     0.167381
0.556867   0.808562   0.227423   0.0188308     0.228201
0.67552   0.752015   0.270448   0.00569837     0.270508
0.579317   0.796316   0.234281   0.0151321     0.234769
0.626148   0.763203   0.260891   0.00973241     0.261072
0.603999   0.780223   0.242761   0.0142239     0.243178
0.652078   0.76718   0.260891   0.00973241     0.261072
0.825607   0.707602   0.34491   0.00201327     0.344916
0.853007   0.715089   0.363392   -0.0107054     0.363549
0.802775   0.720955   0.329789   -0.00221931     0.329796
0.778298   0.709393   0.316933   0.000416288     0.316933
0.702693   0.743522   0.291558   0.00473548     0.291596
0.75514   0.724299   0.305168   0.000436096     0.305168
0.730239   0.735546   0.291558   0.00473548     0.291596
0.326959   1.08774   0.167153   0.0332764     0.170433
0.35916   1.05645   0.178141   0.0359098     0.181725
0.342845   1.07267   0.178141   0.0359098     0.181725
0.457351   0.910505   0.195968   0.0265549     0.197759
0.548993   0.829671   0.227423   0.0188308     0.228201
0.52269   0.834908   0.217731   0.0193036     0.218585
0.510779   0.856415   0.218351   0.0287983     0.220242
0.478429   0.895854   0.202574   0.0287955     0.20461
0.496261   0.877175   0.218351   0.0287983     0.220242
0.463067   0.931606   0.202549   0.0345918     0.205482
0.443103   0.941295   0.202549   0.0345918     0.205482
0.416369   0.970262   0.189923   0.0303408     0.192331
0.431087   0.956395   0.201524   0.0357448     0.20467
0.385042   1.05308   0.194341   0.0365018     0.197739
0.414459   0.988946   0.198051   0.0373913     0.20155
0.40766   1.00884   0.197939   0.0371839     0.201402
0.401174   1.03241   0.197518   0.0378726     0.201116
0.305979   1.24712   0.166101   0.0163841     0.166907
0.31264   1.21952   0.181112   0.0231848     0.18259
0.328253   1.19426   0.185288   0.0303725     0.187761
0.302827   1.29441   0.183441   0.0120277     0.183835
0.326386   1.25549   0.179572   0.0232716     0.181074
0.315769   1.27276   0.174074   0.0211006     0.175349
1.12855   0.626546   -0.010473   0.174687     0.175001
1.15019   0.62914   -0.01918   0.16016     0.161305
1.17953   0.614605   -0.0062111   0.138989     0.139128
1.17185   0.631614   -0.0182905   0.160371     0.161411
1.20127   0.609462   0.00124986   0.123038     0.123045
1.34935   0.369796   0.0128254   -0.0502138     0.0518258
1.24477   0.587479   0.000688281   0.111184     0.111186
1.22209   0.591456   -0.00417777   0.120464     0.120537
1.32567   0.265361   0.0106447   -0.11622     0.116706
1.33584   0.291739   0.0106447   -0.11622     0.116706
1.34929   0.317164   0.0120343   -0.0992984     0.100025
1.26463   0.570314   -0.00372082   0.0955955     0.0956679
1.2785   0.544998   0.00830088   0.0782657     0.0787047
1.29261   0.517913   0.00982291   0.0350181     0.0363697
1.32368   0.445231   0.015489   0.00166389     0.0155781
1.36682   0.34056   0.0145715   -0.0724976     0.0739475
1.35709   0.400474   0.015605   -0.0287853     0.0327431
1.34012   0.422721   0.0167586   -0.0326619     0.0367104
1.31324   0.495592   0.00982291   0.0350181     0.0363697
1.33244   0.473507   0.00968824   0.0207662     0.022915
0.993209   0.677816   0.577296   0.0229107     0.57775
0.970221   0.688128   0.577296   0.0229107     0.57775
0.946843   0.698663   0.484571   -0.0129603     0.484745
0.313049   1.31517   0.17484   0.0093183     0.175089
0.328138   1.33419   0.188264   0.0139774     0.188783
0.317285   1.35958   0.19875   0.00487876     0.198809
0.320012   1.38108   0.19875   0.00487876     0.198809
0.328125   1.4   0.205061   0.00444832     0.205109
0.334189   1.16587   0.172655   0.0257212     0.17456
0.347714   1.18037   0.185288   0.0303725     0.187761
0.922666   0.71092   0.490344   -0.0270804     0.491091
0.90076   0.722941   0.44917   -0.0290946     0.450111
0.875046   0.734946   0.384234   -0.00805823     0.384318
0.34066   1.10623   0.173493   0.0338486     0.176764
0.351842   1.14657   0.193274   0.0315633     0.195835
0.347702   1.12592   0.173493   0.0338486     0.176764
0.578282   0.820756   0.244238   0.020576     0.245103
0.676284   0.772727   0.277969   0.0100656     0.278152
0.699145   0.765888   0.288255   0.00746217     0.288351
0.606245   0.804906   0.25377   0.0179539     0.254404
0.600164   0.822666   0.249128   0.0240317     0.250285
0.633009   0.788196   0.260421   0.0189584     0.26111
0.662936   0.789284   0.273729   0.0144388     0.274109
0.629633   0.810558   0.260421   0.0189584     0.26111
0.828192   0.731542   0.363392   -0.0107054     0.363549
0.849915   0.739245   0.363392   -0.0107054     0.363549
0.806492   0.745544   0.328223   -0.00394229     0.328247
0.779832   0.736147   0.329789   -0.00221931     0.329796
0.725825   0.759292   0.291338   0.00397691     0.291366
0.755742   0.753302   0.305333   0.00601486     0.305392
0.357305   1.0906   0.181367   0.037371     0.185178
0.37109   1.07401   0.190654   0.0383282     0.194468
0.394136   1.07145   0.200257   0.0420072     0.204615
0.485775   0.917215   0.213606   0.0303056     0.215745
0.568918   0.844115   0.23314   0.0274268     0.234748
0.54063   0.855582   0.228203   0.0305044     0.230233
0.524027   0.878931   0.224121   0.0336247     0.22663
0.50688   0.900056   0.224121   0.0336247     0.22663
0.486329   0.940093   0.220064   0.0389862     0.22349
0.46089   0.957112   0.202549   0.0345918     0.205482
0.440612   0.976679   0.207428   0.0383816     0.210949
0.40997   1.05444   0.200257   0.0420072     0.204615
0.438154   0.999879   0.197939   0.0371839     0.201402
0.425497   1.01973   0.197939   0.0371839     0.201402
0.427911   1.03914   0.206928   0.0400066     0.21076
0.351819   1.19797   0.198434   0.0332028     0.201192
0.329582   1.23393   0.194485   0.0302711     0.196827
0.340011   1.21425   0.194485   0.0302711     0.196827
0.345163   1.24772   0.19332   0.0245435     0.194872
0.329038   1.29245   0.201365   0.0241134     0.202804
0.344179   1.27005   0.201365   0.0241134     0.202804
1.19351   0.633998   -0.0162567   0.148044     0.148934
1.37111   0.361359   0.0127013   -0.0560249     0.0574466
1.2238   0.616319   -0.00417777   0.120464     0.120537
1.21518   0.636328   -0.00873835   0.135545     0.135826
1.37591   0.381762   0.0119511   -0.0406548     0.042375
1.26221   0.596377   -0.00372082   0.0955955     0.0956679
1.24522   0.613536   0.000688281   0.111184     0.111186
1.34791   0.266901   0.00796733   -0.115188     0.115463
1.35853   0.291949   0.0100605   -0.112273     0.112723
1.37512   0.313173   0.0080563   -0.0997043     0.100029
1.2823   0.594071   -0.00780087   0.105959     0.106246
1.29198   0.570066   0.00237945   0.0709709     0.0710108
1.3955   0.3288   0.0145715   -0.0724976     0.0739475
1.30544   0.545949   0.00237945   0.0709709     0.0710108
1.32112   0.523414   0.0095345   0.038029     0.039206
1.35051   0.45126   0.0134784   0.0041479     0.0141022
1.39419   0.357668   0.0155412   -0.0642328     0.0660862
1.38399   0.407539   0.0119511   -0.0406548     0.042375
1.3673   0.42884   0.015605   -0.0287853     0.0327431
1.3391   0.501663   0.0095345   0.038029     0.039206
1.35984   0.479757   0.00968824   0.0207662     0.022915
0.993325   0.699934   0.565   0.00214373     0.565004
0.969835   0.711525   0.565   0.00214373     0.565004
0.946032   0.720466   0.490344   -0.0270804     0.491091
0.341354   1.31206   0.211405   0.0129398     0.211801
0.340551   1.35174   0.212199   0.0142897     0.212679
0.354858   1.33123   0.223229   0.0205752     0.224176
0.341918   1.3749   0.19875   0.00487876     0.198809
0.35   1.4   0.216362   0.000802267     0.216363
0.362185   1.16537   0.202585   0.0334458     0.205328
0.371235   1.18407   0.202585   0.0334458     0.205328
0.375121   1.14985   0.193274   0.0315633     0.195835
0.901763   0.746661   0.44917   -0.0290946     0.450111
0.92463   0.738137   0.490344   -0.0270804     0.491091
0.89819   0.768237   0.383341   -0.057692     0.387658
0.881121   0.756072   0.382342   -0.0367527     0.384104
0.859596   0.758921   0.382342   -0.0367527     0.384104
0.369113   1.10931   0.187402   0.0376343     0.191143
0.373376   1.12964   0.187402   0.0376343     0.191143
0.59542   0.840808   0.24853   0.0288256     0.250196
0.716694   0.782915   0.288255   0.00746217     0.288351
0.691695   0.789297   0.273729   0.0144388     0.274109
0.620489   0.831623   0.249128   0.0240317     0.250285
0.653501   0.808292   0.260421   0.0189584     0.26111
0.679896   0.808575   0.273729   0.0144388     0.274109
0.644005   0.827881   0.260566   0.020486     0.26137
0.832802   0.759288   0.340609   -0.0134475     0.340875
0.809524   0.767906   0.328223   -0.00394229     0.328247
0.784842   0.761408   0.328223   -0.00394229     0.328247
0.743772   0.777829   0.305333   0.00601486     0.305392
0.769917   0.780814   0.305333   0.00601486     0.305392
0.732256   0.798552   0.296857   0.0101821     0.297032
0.389182   1.09232   0.204074   0.0439119     0.208745
0.414917   1.07702   0.204074   0.0439119     0.208745
0.5143   0.924932   0.228212   0.0411614     0.231894
0.564965   0.864451   0.23767   0.0329257     0.23994
0.590118   0.860858   0.246619   0.0334425     0.248876
0.550848   0.881279   0.23767   0.0329257     0.23994
0.536422   0.90341   0.224121   0.0336247     0.22663
0.508424   0.94696   0.228212   0.0411614     0.231894
0.487412   0.963434   0.220064   0.0389862     0.22349
0.461197   1.00374   0.209678   0.0409801     0.213646
0.467144   0.982685   0.219438   0.0432921     0.223668
0.434338   1.06034   0.217978   0.0489531     0.223407
0.450507   1.02416   0.218506   0.0486847     0.223864
0.451329   1.04464   0.220469   0.0456702     0.22515
0.369309   1.20781   0.209359   0.0347011     0.212215
0.356495   1.22846   0.209359   0.0347011     0.212215
0.364516   1.24932   0.208544   0.0282797     0.210453
0.356147   1.29025   0.201365   0.0241134     0.202804
0.370614   1.2694   0.22648   0.0331681     0.228896
0.390931   1.2079   0.212924   0.0379035     0.216271
1.23686   0.638631   -0.0133566   0.127113     0.127813
0.946864   0.737951   0.484717   -0.0684424     0.489525
1.40064   0.385838   0.0119511   -0.0406548     0.042375
1.2698   0.618603   -0.00780087   0.105959     0.106246
1.25853   0.640914   -0.0133566   0.127113     0.127813
1.37015   0.268542   0.0100605   -0.112273     0.112723
1.37996   0.289619   0.0080563   -0.0997043     0.100029
1.39991   0.298848   0.0080563   -0.0997043     0.100029
1.29235   0.619485   -0.00780087   0.105959     0.106246
1.30597   0.596043   -0.00231798   0.0860016     0.0860328
1.31733   0.57305   0.00237945   0.0709709     0.0710108
1.41963   0.342277   0.0155412   -0.0642328     0.0660862
1.4207   0.316497   0.0139489   -0.089229     0.0903127
1.33235   0.55061   0.00653129   0.0538023     0.0541973
1.34742   0.530948   0.00455619   0.0552672     0.0554547
1.37858   0.456282   0.0115746   0.00536409     0.0127572
1.42111   0.36898   0.0155412   -0.0642328     0.0660862
1.41032   0.411616   0.0123093   -0.0378155     0.0397685
1.39512   0.433581   0.0144398   -0.0255297     0.0293304
1.37501   0.495368   0.00903545   0.0258807     0.0274126
1.36178   0.510378   0.00762687   0.0397275     0.040453
1.39045   0.482572   0.00653297   0.0227261     0.0236464
0.99325   0.722052   0.565   0.00214373     0.565004
0.968456   0.736157   0.613814   -0.0777085     0.618714
0.945737   0.755383   0.484717   -0.0684424     0.489525
0.368998   1.30934   0.231601   0.0270149     0.233171
0.362836   1.35364   0.212199   0.0142897     0.212679
0.381485   1.33069   0.223229   0.0205752     0.224176
0.366976   1.37715   0.230041   0.00632259     0.230128
0.371875   1.4   0.237652   0.00392149     0.237684
0.392017   1.18815   0.221668   0.0429626     0.225793
0.390796   1.16516   0.202585   0.0334458     0.205328
0.395292   1.14039   0.203405   0.0385719     0.20703
0.92149   0.768174   0.474854   -0.0564051     0.478192
0.899826   0.788469   0.383341   -0.057692     0.387658
0.876153   0.778418   0.383341   -0.057692     0.387658
0.851164   0.782156   0.362853   -0.0399182     0.365042
0.398292   1.11529   0.212603   0.0421695     0.216745
0.617295   0.855512   0.248934   0.0308765     0.250842
0.709452   0.808947   0.283692   0.0126723     0.283975
0.644828   0.849499   0.257346   0.0305071     0.259148
0.668071   0.850049   0.270918   0.0268581     0.272246
0.693125   0.82694   0.273526   0.0236966     0.27455
0.668079   0.830695   0.273526   0.0236966     0.27455
0.824602   0.786607   0.32949   -0.00743929     0.329574
0.79694   0.787178   0.316312   0.00133701     0.316315
0.755985   0.801926   0.296857   0.0101821     0.297032
0.782288   0.807038   0.316312   0.00133701     0.316315
0.736481   0.820122   0.287604   0.0192345     0.288247
0.41898   1.09723   0.204074   0.0439119     0.208745
0.440885   1.08006   0.224976   0.047401     0.229915
0.5356   0.946806   0.228212   0.0411614     0.231894
0.541222   0.926879   0.237527   0.0434443     0.241467
0.580442   0.88117   0.246619   0.0334425     0.248876
0.608722   0.87764   0.246619   0.0334425     0.248876
0.567714   0.899329   0.244193   0.039009     0.247289
0.55949   0.917325   0.237527   0.0434443     0.241467
0.5147   0.966086   0.223802   0.0421773     0.227742
0.474009   1.02056   0.22637   0.0476478     0.23133
0.497849   0.983851   0.223802   0.0421773     0.227742
0.485515   1.00175   0.228233   0.0486297     0.233356
0.53782   0.968352   0.232976   0.0469193     0.237654
0.461586   1.06226   0.230019   0.0540761     0.23629
0.476737   1.04125   0.230019   0.0540761     0.23629
0.382549   1.22885   0.209359   0.0347011     0.212215
0.385825   1.24919   0.22648   0.0331681     0.228896
0.383864   1.28629   0.237109   0.0235648     0.238278
0.396701   1.26453   0.22648   0.0331681     0.228896
0.413121   1.19732   0.221668   0.0429626     0.225793
0.406618   1.21884   0.237496   0.0433823     0.241426
1.42428   0.39227   0.015391   -0.0491278     0.0514823
1.28021   0.643187   -0.00848568   0.121189     0.121486
1.39238   0.270284   0.0124708   -0.109254     0.109963
1.42195   0.292971   0.0134997   -0.0949643     0.095919
1.4146   0.27213   0.00898384   -0.108333     0.108704
1.3402   0.574678   0.00151425   0.069002     0.0690186
1.30189   0.645453   -0.0120597   0.116199     0.116823
1.31454   0.621765   -0.00502868   0.101452     0.101577
1.44259   0.299452   0.0108227   -0.088824     0.0894809
1.44209   0.355728   0.011727   -0.0722049     0.0731511
1.33228   0.600637   -0.00532006   0.0827812     0.082952
1.44608   0.326678   0.0108227   -0.088824     0.0894809
1.37194   0.535797   0.00455619   0.0552672     0.0554547
1.36143   0.560152   0.00455619   0.0552672     0.0554547
1.40854   0.458673   0.012007   -0.0106657     0.01606
1.4479   0.384674   0.0122151   -0.0548228     0.0561671
1.43842   0.411395   0.0136737   -0.0242963     0.0278798
1.42369   0.43406   0.012007   -0.0106657     0.01606
1.38745   0.513664   0.00903545   0.0258807     0.0274126
1.41491   0.486246   0.0126314   0.00944623     0.0157729
1.40649   0.505691   0.00653297   0.0227261     0.0236464
0.993324   0.744171   0.613814   -0.0777085     0.618714
0.970328   0.760814   0.494532   -0.162367     0.520504
0.946981   0.777961   0.407007   -0.133972     0.428489
0.394693   1.3036   0.237109   0.0235648     0.238278
0.404424   1.31957   0.256625   0.0289219     0.25825
0.386057   1.3563   0.230041   0.00632259     0.230128
0.405567   1.33947   0.262711   0.0128258     0.263024
0.39375   1.4   0.255627   0.00296175     0.255645
0.391733   1.37902   0.24916   0.00635739     0.249241
0.415625   1.4   0.273424   0.00571053     0.273483
0.415665   1.13095   0.22393   0.0442067     0.228252
0.415049   1.17403   0.221668   0.0429626     0.225793
0.416593   1.15245   0.228491   0.0507421     0.234057
0.434799   1.18629   0.23199   0.0482154     0.236947
0.842888   0.80512   0.32687   -0.0150529     0.327217
0.92505   0.798844   0.407007   -0.133972     0.428489
0.900028   0.809542   0.374387   -0.0900008     0.385053
0.873193   0.802844   0.335368   -0.0361115     0.337306
0.429988   1.11545   0.228273   0.0478369     0.233231
0.637299   0.87318   0.263727   0.0355539     0.266113
0.715929   0.835352   0.287604   0.0192345     0.288247
0.667406   0.869426   0.263727   0.0355539     0.266113
0.691219   0.849779   0.273526   0.0236966     0.27455
0.811978   0.811911   0.32949   -0.00743929     0.329574
0.834103   0.825376   0.32687   -0.0150529     0.327217
0.763363   0.826357   0.302044   0.0144842     0.302392
0.790818   0.832332   0.302044   0.0144842     0.302392
0.742545   0.843966   0.292266   0.0237906     0.293232
0.448612   1.09927   0.224976   0.047401     0.229915
0.467594   1.08166   0.236672   0.0538431     0.242719
0.560272   0.961402   0.247497   0.0530444     0.253117
0.567484   0.938901   0.237527   0.0434443     0.241467
0.597305   0.898634   0.244193   0.039009     0.247289
0.626149   0.895726   0.258554   0.0437677     0.262232
0.585035   0.918846   0.247945   0.0467538     0.252314
0.52531   0.986835   0.232976   0.0469193     0.237654
0.497234   1.02332   0.22637   0.0476478     0.23133
0.51187   1.00464   0.228233   0.0486297     0.233356
0.551939   0.985127   0.247103   0.0534089     0.252809
0.490298   1.06309   0.230019   0.0540761     0.23629
0.506337   1.04338   0.232872   0.052302     0.238673
0.408612   1.23825   0.244673   0.0364528     0.247373
0.418592   1.25695   0.244673   0.0364528     0.247373
0.413136   1.27991   0.257851   0.0396346     0.260879
0.429725   1.21427   0.253526   0.0431971     0.25718
1.43681   0.274092   0.0098482   -0.104568     0.105031
1.39242   0.535125   0.00702353   0.0499131     0.0504049
1.35643   0.590428   -0.00532006   0.0827812     0.082952
1.33478   0.627127   -0.00950965   0.101131     0.101577
1.32357   0.647707   -0.0120597   0.116199     0.116823
1.45901   0.276189   0.0098482   -0.104568     0.105031
1.465   0.302631   0.0108227   -0.088824     0.0894809
1.46307   0.345168   0.011727   -0.0722049     0.0731511
1.46387   0.366648   0.0122151   -0.0548228     0.0561671
1.35515   0.622644   -0.00834213   0.10948     0.109797
1.4748   0.327112   0.0134116   -0.0707555     0.0720153
1.42933   0.471295   0.0126314   0.00944623     0.0157729
1.38215   0.582972   -0.00234266   0.0726615     0.0726992
1.39283   0.556952   0.00702353   0.0499131     0.0504049
1.47773   0.384254   0.0150774   -0.0522593     0.0543908
1.43918   0.453549   0.012007   -0.0106657     0.01606
1.46572   0.409089   0.0152344   -0.0396746     0.0424989
1.45357   0.432918   0.0135568   -0.0243725     0.0278892
1.4126   0.531537   0.00396772   0.0479648     0.0481287
1.43743   0.491906   0.0126314   0.00944623     0.0157729
1.42938   0.511412   0.00719836   0.0326938     0.0334769
0.950199   0.799251   0.407007   -0.133972     0.428489
0.94191   0.822903   0.38178   -0.145032     0.408399
0.99525   0.766205   0.631239   -0.0536101     0.633511
0.973656   0.784905   0.494532   -0.162367     0.520504
0.420299   1.30031   0.256625   0.0289219     0.25825
0.426032   1.32141   0.274708   0.0327833     0.276657
0.410832   1.36081   0.262711   0.0128258     0.263024
0.429627   1.34217   0.282052   0.0273924     0.283379
0.418421   1.38197   0.273424   0.00571053     0.273483
0.4375   1.4   0.293193   0.00744043     0.293288
0.439002   1.13679   0.228491   0.0507421     0.234057
0.441362   1.15995   0.228491   0.0507421     0.234057
0.45837   1.17596   0.243122   0.0532404     0.248883
0.452554   1.19841   0.25944   0.0579751     0.265839
0.859879   0.825661   0.3172   -0.0216921     0.317941
0.915175   0.828105   0.351911   -0.0975631     0.365185
0.886845   0.828604   0.335368   -0.0361115     0.337306
0.458009   1.11854   0.242258   0.0543413     0.248278
0.654505   0.892571   0.263727   0.0355539     0.266113
0.681041   0.890721   0.268015   0.0379415     0.270687
0.720098   0.8598   0.284186   0.0316604     0.285944
0.697327   0.871813   0.277642   0.0362766     0.280002
0.70372   0.889172   0.277642   0.0362766     0.280002
0.816877   0.84136   0.303286   0.00552361     0.303336
0.843836   0.846335   0.3172   -0.0216921     0.317941
0.769921   0.851143   0.292266   0.0237906     0.293232
0.797712   0.858566   0.303286   0.00552361     0.303336
0.747582   0.868508   0.284186   0.0316604     0.285944
0.477034   1.10203   0.236672   0.0538431     0.242719
0.490498   1.0856   0.236672   0.0538431     0.242719
0.510309   1.07763   0.243375   0.0579723     0.250184
0.577387   0.97988   0.25473   0.0601073     0.261725
0.587605   0.957353   0.255268   0.0553841     0.261208
0.643412   0.914776   0.258554   0.0437677     0.262232
0.600154   0.937454   0.247945   0.0467538     0.252314
0.614281   0.917308   0.258554   0.0437677     0.262232
0.539992   1.00655   0.238391   0.0539291     0.244415
0.524676   1.02465   0.243771   0.0605977     0.25119
0.566684   1.00344   0.25473   0.0601073     0.261725
0.522218   1.06052   0.253415   0.0660208     0.261874
0.534295   1.04304   0.243771   0.0605977     0.25119
0.43534   1.23797   0.244673   0.0364528     0.247373
0.439149   1.26075   0.257851   0.0396346     0.260879
0.439631   1.2819   0.279008   0.0344612     0.281128
0.453826   1.22087   0.268791   0.0502921     0.273455
1.36872   0.60626   -0.00531761   0.0948363     0.0949852
1.34525   0.649939   -0.00711708   0.112083     0.112308
1.38497   0.605186   -0.00358435   0.081987     0.0820653
1.36693   0.652132   -0.00834213   0.10948     0.109797
1.48119   0.278449   0.0110599   -0.0994284     0.100042
1.48844   0.30415   0.0110599   -0.0994284     0.100042
1.48686   0.355502   0.0134116   -0.0707555     0.0720153
1.38154   0.628102   -0.00834213   0.10948     0.109797
1.49883   0.329767   0.0134116   -0.0707555     0.0720153
1.4527   0.4768   0.0130247   -0.000496566     0.0130341
1.4015   0.606365   -0.00587821   0.0922286     0.0924157
1.42139   0.556712   0.00396772   0.0479648     0.0481287
1.40949   0.582112   0.00409924   0.0627762     0.0629099
1.49255   0.406061   0.0152806   -0.0269609     0.0309901
1.50501   0.379727   0.0162831   -0.0562403     0.0585501
1.46686   0.456466   0.0165657   -0.0105586     0.0196445
1.48316   0.434747   0.0165657   -0.0105586     0.0196445
1.4434   0.533744   0.00669235   0.0470124     0.0474863
1.45667   0.505586   0.0127862   0.01475     0.0195205
0.931267   0.850358   0.297121   -0.0758706     0.306655
0.968014   0.810817   0.38178   -0.145032     0.408399
0.95323   0.845287   0.291702   -0.170939     0.338098
0.966302   0.830781   0.291702   -0.170939     0.338098
1.00089   0.782305   0.613601   -0.411596     0.738862
0.988841   0.80299   0.260325   -0.299814     0.397061
0.444365   1.30289   0.274708   0.0327833     0.276657
0.448877   1.32374   0.294851   0.0377388     0.297256
0.435759   1.36248   0.291159   0.00709459     0.291246
0.453674   1.34382   0.304066   0.032248     0.305771
0.44592   1.38088   0.293193   0.00744043     0.293288
0.459375   1.4   0.293193   0.00744043     0.293288
0.464466   1.13825   0.242258   0.0543413     0.248278
0.466985   1.15588   0.25035   0.0564951     0.256645
0.483434   1.16571   0.268979   0.0634117     0.276353
0.472195   1.20462   0.25944   0.0579751     0.265839
0.47778   1.18641   0.268979   0.0634117     0.276353
0.872113   0.848674   0.3172   -0.0216921     0.317941
0.900364   0.853553   0.31553   -0.0602836     0.321237
0.855006   0.865475   0.298796   -0.000383317     0.298797
0.486925   1.12027   0.246195   0.0584167     0.253031
0.672893   0.912748   0.270848   0.0508942     0.275588
0.702509   0.907661   0.275971   0.0496484     0.280402
0.724788   0.886358   0.283223   0.040661     0.286127
0.827743   0.868858   0.303286   0.00552361     0.303336
0.775674   0.876131   0.295183   0.0188446     0.295784
0.803272   0.882121   0.290319   0.027888     0.291655
0.753465   0.892588   0.283223   0.040661     0.286127
0.509136   1.10019   0.246195   0.0584167     0.253031
0.534417   1.0808   0.262622   0.0710691     0.272068
0.594003   0.996968   0.25473   0.0601073     0.261725
0.604385   0.975556   0.255268   0.0553841     0.261208
0.660391   0.933763   0.264665   0.054481     0.270214
0.617499   0.955406   0.255268   0.0553841     0.261208
0.631342   0.936562   0.264665   0.054481     0.270214
0.555379   1.02851   0.258943   0.0670468     0.267483
0.5833   1.01901   0.263353   0.0712798     0.272829
0.553982   1.05764   0.253415   0.0660208     0.261874
0.462061   1.24219   0.284552   0.0496697     0.288855
0.462425   1.26503   0.291542   0.0448953     0.294978
0.464324   1.28584   0.279008   0.0344612     0.281128
0.478889   1.22056   0.283076   0.0591902     0.289198
0.917504   0.866585   0.297121   -0.0758706     0.306655
1.50542   0.425764   0.0152806   -0.0269609     0.0309901
1.44415   0.558932   0.00488874   0.0598545     0.0600538
1.38862   0.654264   -0.0106164   0.108094     0.108614
1.50335   0.280922   0.0110599   -0.0994284     0.100042
1.5104   0.305478   0.0119262   -0.096845     0.0975766
1.51373   0.352277   0.0162831   -0.0562403     0.0585501
1.4066   0.631401   -0.00587821   0.0922286     0.0924157
1.52279   0.327131   0.0148451   -0.0832194     0.0845331
1.47553   0.482918   0.0127862   0.01475     0.0195205
1.42656   0.609571   -0.0018777   0.0740988     0.0741226
1.43448   0.582167   0.00488874   0.0598545     0.0600538
1.52062   0.40774   0.0178351   -0.039513     0.0433517
1.52395   0.38761   0.0178351   -0.039513     0.0433517
1.53369   0.369561   0.0209314   -0.0457866     0.0503442
1.4931   0.46376   0.0165657   -0.0105586     0.0196445
1.51175   0.448333   0.0188581   -0.018066     0.0261153
1.46637   0.551281   0.00768905   0.0538342     0.0543805
1.47341   0.527288   0.0107869   0.0255497     0.0277334
1.48249   0.505729   0.0127862   0.01475     0.0195205
0.935483   0.87851   0.272594   -0.0835786     0.285119
0.957249   0.866988   0.272594   -0.0835786     0.285119
0.989296   0.827764   0.237309   -0.210436     0.317173
0.978125   0.850977   0.291702   -0.170939     0.338098
1.02093   0.785687   -0.0179793   -0.373523     0.373955
1.01016   0.809233   0.171265   -0.309514     0.353738
0.46802   1.30624   0.294851   0.0377388     0.297256
0.47238   1.32615   0.294851   0.0377388     0.297256
0.461033   1.36276   0.314735   0.0262414     0.315827
0.47802   1.34521   0.314735   0.0262414     0.315827
0.48125   1.4   0.314641   0.00835717     0.314752
0.470706   1.38113   0.314641   0.00835717     0.314752
0.491646   1.14169   0.25035   0.0564951     0.256645
0.504501   1.15806   0.265598   0.0683445     0.27425
0.502206   1.17851   0.279901   0.076846     0.290258
0.497045   1.19973   0.269958   0.0664545     0.278017
0.879852   0.87359   0.287366   -0.00739023     0.287461
0.906519   0.884891   0.280737   -0.0398006     0.283544
0.854019   0.887   0.292873   0.0142751     0.293221
0.514523   1.12207   0.268432   0.0703319     0.277493
0.713377   0.924447   0.275971   0.0496484     0.280402
0.692088   0.932523   0.275086   0.0590802     0.281358
0.675892   0.949929   0.275086   0.0590802     0.281358
0.733084   0.913187   0.280467   0.0523643     0.285313
0.828376   0.897899   0.292873   0.0142751     0.293221
0.805757   0.901497   0.290319   0.027888     0.291655
0.782578   0.901935   0.290319   0.027888     0.291655
0.759998   0.913616   0.283071   0.0492459     0.287323
0.54027   1.10397   0.262622   0.0710691     0.272068
0.561547   1.082   0.262622   0.0710691     0.272068
0.611303   1.01167   0.263353   0.0712798     0.272829
0.622663   0.991972   0.267584   0.065431     0.275467
0.631195   0.972963   0.267584   0.065431     0.275467
0.649566   0.957859   0.264665   0.054481     0.270214
0.677005   0.970613   0.274115   0.0625134     0.281153
0.580049   1.04282   0.258943   0.0670468     0.267483
0.601594   1.03151   0.263353   0.0712798     0.272829
0.584391   1.0644   0.272318   0.082553     0.284555
0.487708   1.23512   0.283076   0.0591902     0.289198
0.485747   1.25211   0.284552   0.0496697     0.288855
0.4866   1.27098   0.291542   0.0448953     0.294978
0.488341   1.29028   0.299615   0.0400984     0.302287
0.504318   1.21912   0.283076   0.0591902     0.289198
1.52804   0.431605   0.0223346   -0.0173173     0.0282617
1.00903   0.831526   0.171265   -0.309514     0.353738
1.45941   0.576382   0.00653391   0.0619971     0.0623405
1.41032   0.656305   -0.00921499   0.104407     0.104813
1.52548   0.283658   0.0119262   -0.096845     0.0975766
1.53143   0.304317   0.0154595   -0.0835705     0.0849883
1.5395   0.343944   0.0155805   -0.0705995     0.0722982
1.43054   0.638277   -0.00921499   0.104407     0.104813
1.5463   0.317662   0.0139067   -0.0841559     0.0852972
1.50154   0.490774   0.0161343   0.00390185     0.0165994
1.45034   0.627163   -0.00239547   0.0821293     0.0821643
1.45266   0.601651   -0.00239547   0.0821293     0.0821643
1.54934   0.421924   0.0239606   -0.0202585     0.031377
1.5427   0.396966   0.0178351   -0.039513     0.0433517
1.55574   0.380194   0.0183213   -0.044918     0.0485107
1.55918   0.358801   0.0177609   -0.0598964     0.0624742
1.52107   0.473021   0.0152819   0.00416982     0.0158406
1.54183   0.452948   0.0180713   -0.00568008     0.0189429
1.48449   0.571072   0.00653391   0.0619971     0.0623405
1.4918   0.546172   0.01229   0.0438204     0.0455112
1.5039   0.520144   0.0107869   0.0255497     0.0277334
0.960245   0.893558   0.272594   -0.0835786     0.285119
0.932473   0.902509   0.280737   -0.0398006     0.283544
0.984095   0.874695   0.258089   -0.139283     0.293274
1.00534   0.853206   0.237309   -0.210436     0.317173
1.04262   0.784697   -0.0360473   -0.284936     0.287207
1.03237   0.806521   0.0644744   -0.302938     0.309723
1.0291   0.831579   0.0644744   -0.302938     0.309723
0.491686   1.30974   0.308868   0.0346623     0.310807
0.496327   1.32857   0.318668   0.0279175     0.319888
0.485616   1.36355   0.314735   0.0262414     0.315827
0.502237   1.34681   0.354203   0.0455205     0.357116
0.503125   1.4   0.36419   0.0109116     0.364354
0.494429   1.38165   0.326965   0.00146412     0.326968
0.520137   1.14319   0.268432   0.0703319     0.277493
0.525054   1.16518   0.279901   0.076846     0.290258
0.52328   1.18592   0.279901   0.076846     0.290258
0.52057   1.2041   0.286083   0.0763567     0.296098
0.880839   0.899452   0.283789   -0.0136985     0.284119
0.905692   0.911488   0.283789   -0.0136985     0.284119
0.856292   0.911868   0.272941   0.0328008     0.274905
0.559669   1.11825   0.279903   0.0864749     0.292956
0.539974   1.1289   0.268432   0.0703319     0.277493
0.723822   0.941598   0.282585   0.0601522     0.288916
0.701441   0.957169   0.278524   0.0687846     0.286892
0.751461   0.934082   0.282585   0.0601522     0.288916
0.833511   0.921339   0.286002   0.0310339     0.28768
0.806673   0.921094   0.286002   0.0310339     0.28768
0.779347   0.928429   0.28448   0.0430405     0.287718
0.572147   1.10219   0.282195   0.0886408     0.295789
0.589766   1.08584   0.282258   0.0895346     0.296118
0.625952   1.02856   0.275741   0.0830139     0.287966
0.639725   1.0071   0.275037   0.0746182     0.284979
0.653396   0.985967   0.267584   0.065431     0.275467
0.68059   0.990838   0.279819   0.0787771     0.290697
0.705099   0.981705   0.282742   0.0759582     0.292767
0.650407   1.02395   0.28028   0.0848662     0.292846
0.611736   1.0502   0.279917   0.085082     0.292562
0.612181   1.07191   0.279917   0.085082     0.292562
0.511649   1.29443   0.329332   0.057737     0.334355
0.510117   1.23767   0.294489   0.071039     0.302937
0.51013   1.25671   0.300865   0.0686048     0.308587
0.510427   1.27523   0.311656   0.0520154     0.315967
0.530755   1.22055   0.319896   0.0798389     0.329709
1.47548   0.592947   0.00653391   0.0619971     0.0623405
1.43204   0.65822   -0.00921499   0.104407     0.104813
1.54757   0.286709   0.0129716   -0.0943167     0.0952046
1.56365   0.334794   0.0203938   -0.0633939     0.0665935
1.46696   0.639938   -0.00773647   0.0988241     0.0991265
1.45376   0.659986   -0.00773647   0.0988241     0.0991265
1.56746   0.308919   0.0139459   -0.089229     0.0903122
1.52662   0.501221   0.0175749   0.00783158     0.0192408
1.47674   0.616164   -0.00239547   0.0821293     0.0821643
1.56508   0.441514   0.0245695   -0.0101832     0.0265962
1.57909   0.421534   0.0239606   -0.0202585     0.031377
1.56733   0.400692   0.0223955   -0.0415202     0.047175
1.58391   0.351621   0.02166   -0.0662057     0.0696588
1.57849   0.376862   0.0229348   -0.0531084     0.057849
1.54756   0.482063   0.0175749   0.00783158     0.0192408
1.56969   0.46526   0.0210224   -0.0024566     0.0211654
0.928756   0.925355   0.265178   -0.00931077     0.265342
1.49973   0.595112   0.00398204   0.0609447     0.0610747
1.51505   0.544099   0.01229   0.0438204     0.0455112
1.50925   0.568363   0.01229   0.0438204     0.0455112
1.53292   0.52888   0.0149042   0.0353595     0.0383723
0.972607   0.912364   0.219564   -0.0416391     0.223478
0.98988   0.899404   0.219564   -0.0416391     0.223478
0.954673   0.924646   0.237207   0.0183208     0.237913
1.01179   0.881145   0.196573   -0.0885095     0.215581
1.0328   0.861014   0.108182   -0.199145     0.226632
1.06415   0.782   -0.0314777   -0.228828     0.230982
1.05045   0.840412   0.108182   -0.199145     0.226632
1.05442   0.812178   -0.0360473   -0.284936     0.287207
0.515663   1.31312   0.329332   0.057737     0.334355
0.520423   1.33085   0.370529   0.0403831     0.372723
0.525   1.4   0.393575   0.0124171     0.393771
0.509741   1.36471   0.368716   0.0376478     0.370633
0.526038   1.34873   0.385508   0.0298781     0.386664
0.517842   1.38221   0.38351   0.00312841     0.383523
0.545148   1.15104   0.289576   0.0924681     0.303981
0.547132   1.17353   0.299209   0.0961483     0.314278
0.545501   1.19635   0.313113   0.0891224     0.325549
0.908291   0.93621   0.237348   0.0404756     0.240775
0.881648   0.92729   0.272941   0.0328008     0.274905
0.853036   0.938239   0.272941   0.0328008     0.274905
0.87284   0.947025   0.26018   0.0540735     0.265739
0.58476   1.12279   0.282195   0.0886408     0.295789
0.566392   1.13811   0.293078   0.097007     0.308715
0.746666   0.955877   0.282585   0.0601522     0.288916
0.728041   0.968216   0.282742   0.0759582     0.292767
0.771184   0.952977   0.282056   0.0600364     0.288374
0.82373   0.941609   0.277189   0.0606289     0.283743
0.797578   0.94673   0.285045   0.0680329     0.293052
0.839915   0.958163   0.277189   0.0606289     0.283743
0.600711   1.10617   0.291218   0.0983688     0.307383
0.615014   1.09165   0.291218   0.0983688     0.307383
0.642452   1.04344   0.284013   0.0898127     0.297876
0.717232   1.00076   0.285442   0.0882209     0.298764
0.734428   0.991524   0.282742   0.0759582     0.292767
0.670174   1.01003   0.275037   0.0746182     0.284979
0.698591   1.00625   0.279819   0.0787771     0.290697
0.669789   1.03337   0.28028   0.0848662     0.292846
0.637844   1.06315   0.284013   0.0898127     0.297876
0.637816   1.0842   0.292778   0.106769     0.311639
0.53254   1.2799   0.3401   0.0720583     0.34765
0.534985   1.29907   0.368469   0.0654668     0.374239
0.554389   1.21375   0.321919   0.104215     0.338367
0.533123   1.24283   0.319896   0.0798389     0.329709
0.535172   1.26118   0.344207   0.0781667     0.352971
0.550998   1.23159   0.319896   0.0798389     0.329709
1.56959   0.290168   0.0139459   -0.089229     0.0903122
1.58552   0.325105   0.02166   -0.0662057     0.0696588
1.48743   0.639905   -0.00365176   0.0979108     0.0979788
1.4755   0.661531   -0.00365176   0.0979108     0.0979788
1.59154   0.294104   0.0205452   -0.0814523     0.0840035
1.55316   0.51055   0.0196054   0.0246023     0.0314586
1.50266   0.621896   0.00289561   0.0729905     0.073048
1.59032   0.445863   0.0245695   -0.0101832     0.0265962
1.60597   0.422016   0.0320148   -0.0276679     0.0423138
1.59368   0.398045   0.0270414   -0.0411818     0.0492664
1.60814   0.342284   0.0235612   -0.0702842     0.0741283
1.60281   0.371517   0.0229348   -0.0531084     0.057849
1.57424   0.49156   0.0281824   0.00538969     0.0286931
1.59838   0.472497   0.0281824   0.00538969     0.0286931
0.914811   0.95496   0.237348   0.0404756     0.240775
0.936503   0.949572   0.237348   0.0404756     0.240775
1.52081   0.610582   0.00638538   0.0643444     0.0646605
1.52756   0.58752   0.0106477   0.0507281     0.0518335
1.53523   0.559739   0.0149042   0.0353595     0.0383723
1.55906   0.540223   0.0149042   0.0353595     0.0383723
0.966197   0.952126   0.18749   0.0509045     0.194278
1.01413   0.909569   0.178009   -0.0442351     0.183423
0.987661   0.9291   0.207856   0.0121158     0.208209
1.03976   0.890193   0.129587   -0.0874881     0.156356
1.08566   0.779055   -0.0314777   -0.228828     0.230982
1.06186   0.863613   0.0934438   -0.12431     0.155514
1.08077   0.805845   -0.0314777   -0.228828     0.230982
1.07344   0.834298   0.0888325   -0.164655     0.18709
0.54067   1.31602   0.385713   0.0604196     0.390417
0.543676   1.33333   0.395554   0.0760444     0.402797
0.546875   1.4   0.393575   0.0124171     0.393771
0.549641   1.35096   0.385508   0.0298781     0.386664
0.541209   1.38244   0.393575   0.0124171     0.393771
0.533977   1.36591   0.385508   0.0298781     0.386664
0.569873   1.15895   0.299209   0.0961483     0.314278
0.569768   1.18093   0.299209   0.0961483     0.314278
0.572014   1.20124   0.323288   0.11335     0.342583
0.891981   0.956933   0.246636   0.0677174     0.255763
0.863698   0.966667   0.27561   0.0821471     0.287591
0.611552   1.12502   0.291201   0.0992976     0.307665
0.59439   1.14427   0.293078   0.097007     0.308715
0.759152   0.978048   0.286714   0.0851009     0.299077
0.788998   0.971914   0.28536   0.0828453     0.297143
0.815518   0.965515   0.283914   0.0801297     0.295005
0.83778   0.980293   0.27561   0.0821471     0.287591
0.632062   1.10675   0.291218   0.0983688     0.307383
0.756103   1.00496   0.287174   0.098588     0.303625
0.664788   1.05459   0.290829   0.0997122     0.307447
0.727787   1.02001   0.287795   0.099165     0.304401
0.696906   1.02647   0.287795   0.099165     0.304401
0.688694   1.04548   0.28987   0.102166     0.307347
0.663516   1.07492   0.296316   0.107313     0.315149
0.660227   1.09633   0.296316   0.107313     0.315149
0.553003   1.28627   0.370212   0.0928504     0.381678
0.557274   1.26858   0.356814   0.0973264     0.36985
0.560998   1.30214   0.39697   0.0816081     0.405272
0.57455   1.22496   0.321919   0.104215     0.338367
0.561699   1.24766   0.356814   0.0973264     0.36985
1.60181   0.316626   0.0235612   -0.0702842     0.0741283
1.06151   0.886494   0.129587   -0.0874881     0.156356
1.55425   0.563259   0.0167889   0.0379     0.0414522
1.50834   0.643943   -0.00233417   0.0953603     0.0953888
1.49726   0.662801   -0.00567409   0.0967926     0.0969588
1.61336   0.298672   0.0223795   -0.0784653     0.0815944
1.62038   0.321043   0.0223795   -0.0784653     0.0815944
1.57864   0.519774   0.0267794   0.0166241     0.0315198
1.52814   0.636438   -0.00215392   0.0900724     0.0900981
1.61702   0.448989   0.0353945   -0.0151626     0.0385056
1.63146   0.423768   0.0320148   -0.0276679     0.0423138
1.62107   0.394997   0.0320148   -0.0276679     0.0423138
1.6361   0.333634   0.0261965   -0.05685     0.0625953
1.62555   0.36237   0.0261965   -0.05685     0.0625953
1.59817   0.501655   0.0267794   0.0166241     0.0315198
1.6143   0.488215   0.034787   0.005992     0.0352993
1.631   0.475347   0.035864   0.00614108     0.036386
0.917215   0.974799   0.227239   0.08902     0.244054
0.94766   0.975728   0.227239   0.08902     0.244054
1.54368   0.612201   0.00638538   0.0643444     0.0646605
1.55396   0.586825   0.0106477   0.0507281     0.0518335
1.57306   0.56639   0.0167889   0.0379     0.0414522
1.58732   0.546364   0.0234729   0.0364884     0.0433864
1.10717   0.77615   -0.0243673   -0.193133     0.194664
0.976202   0.980085   0.18749   0.0509045     0.194278
0.994398   0.957727   0.18749   0.0509045     0.194278
1.03937   0.919721   0.146287   -0.0339326     0.150171
1.0156   0.937435   0.146287   -0.0339326     0.150171
1.06689   0.908725   0.129587   -0.0874881     0.156356
1.08308   0.883207   0.0701387   -0.12419     0.142627
1.10815   0.798098   0.0108599   -0.182747     0.183069
1.09144   0.855624   0.0701387   -0.12419     0.142627
1.09881   0.826915   0.0108599   -0.182747     0.183069
0.56875   1.4   0.455078   0.00665244     0.455127
0.56537   1.31967   0.395554   0.0760444     0.402797
0.56513   1.33646   0.395554   0.0760444     0.402797
0.574689   1.35047   0.444103   0.0626606     0.448502
0.563531   1.38236   0.417123   0.00481131     0.41715
0.559443   1.36615   0.444103   0.0626606     0.448502
0.582661   1.38422   0.455078   0.00665244     0.455127
0.592826   1.16717   0.31656   0.108802     0.334736
0.594552   1.18699   0.326574   0.113501     0.345736
0.593653   1.20628   0.326574   0.113501     0.345736
0.887038   0.983009   0.267223   0.10091     0.285641
0.861285   0.992568   0.27561   0.0821471     0.287591
0.636252   1.12633   0.305138   0.120213     0.327964
0.61441   1.15827   0.31559   0.118886     0.33724
0.624771   1.14375   0.31559   0.118886     0.33724
0.78382   0.99605   0.285662   0.097915     0.301977
0.810726   0.990153   0.279498   0.0971946     0.295915
0.856173   1.01386   0.280587   0.121091     0.305601
0.833485   1.00362   0.279498   0.0971946     0.295915
0.779802   1.01728   0.286307   0.111287     0.307175
0.658995   1.11835   0.305138   0.120213     0.327964
0.758816   1.02889   0.292781   0.108749     0.312326
0.690479   1.06461   0.290829   0.0997122     0.307447
0.740221   1.04239   0.292274   0.101192     0.309296
0.715062   1.04812   0.287795   0.099165     0.304401
0.688065   1.08544   0.296316   0.107313     0.315149
0.684158   1.10536   0.309693   0.125508     0.334158
0.597251   1.22415   0.34739   0.132613     0.371841
0.581027   1.26184   0.356814   0.0973264     0.36985
0.577231   1.28407   0.370212   0.0928504     0.381678
0.586447   1.30696   0.39241   0.105851     0.406436
0.591786   1.2415   0.347582   0.109914     0.364547
1.51904   0.663725   -0.00215392   0.0900724     0.0900981
1.635   0.304049   0.0257314   -0.071798     0.0762696
1.60493   0.526589   0.0267794   0.0166241     0.0315198
1.55195   0.638241   0.00397627   0.0744092     0.0745154
1.54083   0.664236   -0.00215392   0.0900724     0.0900981
1.64061   0.379688   0.0280787   -0.0429558     0.0513187
1.65856   0.470819   0.0386568   -0.00470802     0.0389424
1.64428   0.449586   0.0353945   -0.0151626     0.0385056
1.65596   0.42815   0.0412589   -0.0131633     0.0433078
1.65021   0.402997   0.0365618   -0.0339646     0.0499035
1.65639   0.310359   0.0210259   -0.071617     0.0746397
1.65909   0.333188   0.0272396   -0.056405     0.062638
1.64976   0.355085   0.0272396   -0.056405     0.062638
1.62665   0.506955   0.035864   0.00614108     0.036386
1.65273   0.49646   0.035864   0.00614108     0.036386
0.905913   0.997706   0.247579   0.098466     0.266442
0.931392   0.998808   0.227239   0.08902     0.244054
0.959033   1.00237   0.208414   0.122478     0.241738
1.57872   0.59106   0.0176591   0.0475296     0.0507041
1.57062   0.615185   0.012609   0.0580413     0.0593951
1.59652   0.574349   0.0234729   0.0364884     0.0433864
1.61338   0.553609   0.0234729   0.0364884     0.0433864
1.1287   0.773434   -0.0202054   -0.169295     0.170497
0.987026   1.0082   0.160005   0.0850275     0.181194
1.00357   0.985719   0.1576   0.0519201     0.165932
1.02061   0.964561   0.132851   0.0533144     0.14315
1.06101   0.934129   0.125683   -0.00979918     0.126065
1.04145   0.947205   0.141941   0.0141274     0.142642
1.08496   0.934022   0.093371   -0.00902971     0.0938066
1.10933   0.878771   0.0701387   -0.12419     0.142627
1.09633   0.907572   0.0782367   -0.076095     0.10914
1.12222   0.81943   0.0181349   -0.151599     0.15268
1.13626   0.797773   -0.0202054   -0.169295     0.170497
1.12012   0.845953   0.0435413   -0.156556     0.162498
0.590625   1.4   0.470968   0.0206563     0.471421
0.588242   1.32966   0.463752   0.0894912     0.472308
0.596428   1.34899   0.481558   0.115059     0.495113
0.585968   1.36678   0.444103   0.0626606     0.448502
0.603582   1.38014   0.492866   0.00960357     0.492959
0.618988   1.17585   0.31656   0.108802     0.334736
0.61811   1.19436   0.326574   0.113501     0.345736
0.614838   1.21094   0.34739   0.132613     0.371841
0.883408   1.01237   0.26695   0.127098     0.295662
0.864892   1.03364   0.280587   0.121091     0.305601
0.650916   1.14231   0.319781   0.127543     0.344278
0.642752   1.16306   0.319781   0.127543     0.344278
0.807463   1.01787   0.279498   0.0971946     0.295915
0.835163   1.02753   0.283203   0.121659     0.308229
0.788087   1.0384   0.286307   0.111287     0.307175
0.683847   1.12431   0.309693   0.125508     0.334158
0.672134   1.13762   0.317161   0.134491     0.344498
0.765203   1.05254   0.294861   0.114068     0.316156
0.715724   1.07495   0.301427   0.122818     0.325488
0.740476   1.06535   0.294861   0.114068     0.316156
0.712114   1.09744   0.311305   0.131593     0.337975
0.705152   1.1187   0.317103   0.13865     0.346089
0.617704   1.22764   0.34739   0.132613     0.371841
0.604063   1.25596   0.366968   0.120174     0.386145
0.598991   1.28969   0.404464   0.1406     0.428205
0.602382   1.27354   0.379583   0.110129     0.395236
0.611681   1.30023   0.404464   0.1406     0.428205
0.609847   1.3176   0.466381   0.128194     0.483678
0.620559   1.24471   0.372535   0.14895     0.401208
1.62769   0.533597   0.02968   0.0267208     0.0399363
1.12805   0.864359   0.0322492   -0.11268     0.117204
1.57242   0.642062   0.00695906   0.0722656     0.0725999
1.56262   0.664226   -1.3253e-05   0.0864641     0.0864641
1.1348   0.882734   0.041034   -0.0924052     0.101106
1.66211   0.374654   0.0317893   -0.0450385     0.0551274
1.67066   0.394937   0.0414827   -0.0303914     0.0514242
1.6801   0.466709   0.0496738   -0.0055737     0.0499855
1.68124   0.487618   0.0504719   -0.000598543     0.0504754
1.6745   0.446522   0.0496738   -0.0055737     0.0499855
1.67818   0.418917   0.0483751   -0.0146397     0.0505418
1.67733   0.318015   0.0240188   -0.0660325     0.0702651
1.6761   0.348059   0.026351   -0.0580369     0.063739
1.59207   0.635414   0.00695906   0.0722656     0.0725999
1.64918   0.524847   0.0427688   0.0162731     0.04576
1.67342   0.514259   0.0427688   0.0162731     0.04576
0.912087   1.02047   0.229419   0.154247     0.276451
0.940881   1.02372   0.229419   0.154247     0.276451
0.968787   1.02914   0.163097   0.17671     0.240473
1.60007   0.605587   0.012609   0.0580413     0.0593951
1.62058   0.580258   0.0210211   0.0485885     0.0529408
1.64215   0.555514   0.02968   0.0267208     0.0399363
1.15026   0.770859   -0.0202054   -0.169295     0.170497
1.04516   0.970229   0.132851   0.0533144     0.14315
0.998319   1.03708   0.163097   0.17671     0.240473
1.0151   1.01256   0.124595   0.128199     0.17877
1.0308   0.990343   0.132851   0.0533144     0.14315
1.06942   0.960397   0.125683   -0.00979918     0.126065
1.09895   0.959519   0.093371   -0.00902971     0.0938066
1.11243   0.933506   0.0727347   -0.0388339     0.0824525
1.12273   0.907121   0.0727347   -0.0388339     0.0824525
1.16101   0.796525   0.000619307   -0.136348     0.13635
1.14616   0.826124   0.0181349   -0.151599     0.15268
1.14967   0.855197   0.0299688   -0.0960456     0.100613
0.6125   1.4   0.524381   0.0301614     0.525248
0.613689   1.33696   0.481558   0.115059     0.495113
0.614819   1.35987   0.552161   0.0889552     0.559281
0.625432   1.37995   0.552161   0.0889552     0.559281
0.643396   1.18617   0.339021   0.141137     0.367226
0.638184   1.20831   0.339021   0.141137     0.367226
0.844258   1.04741   0.290709   0.12822     0.317729
0.891862   1.04166   0.263868   0.168589     0.313127
0.867065   1.05814   0.28655   0.146888     0.322005
0.672552   1.15667   0.319781   0.127543     0.344278
0.667895   1.17585   0.334132   0.149831     0.366187
0.81688   1.04842   0.283203   0.121659     0.308229
0.791783   1.06256   0.2911   0.126249     0.317298
0.69692   1.14333   0.317161   0.134491     0.344498
0.766696   1.07627   0.309684   0.139984     0.339852
0.74226   1.09161   0.309684   0.139984     0.339852
0.731426   1.11376   0.311305   0.131593     0.337975
0.719681   1.1331   0.317103   0.13865     0.346089
0.640199   1.23042   0.361534   0.165285     0.397525
0.657929   1.21726   0.35161   0.168694     0.389984
0.625702   1.26383   0.394082   0.154863     0.423418
0.625776   1.28335   0.394082   0.154863     0.423418
0.632654   1.3032   0.444538   0.204258     0.489219
0.633792   1.32254   0.466381   0.128194     0.483678
0.645163   1.24999   0.377372   0.181228     0.418633
1.58441   0.663551   0.00936833   0.0794106     0.0799613
1.16557   0.818683   0.000619307   -0.136348     0.13635
1.15626   0.879027   0.0267216   -0.0884331     0.0923821
1.14731   0.903218   0.0469264   -0.0454311     0.0653151
1.68436   0.373932   0.0414827   -0.0303914     0.0514242
1.68975   0.397772   0.0414827   -0.0303914     0.0514242
1.70151   0.463281   0.0573639   -0.00670254     0.0577541
1.69703   0.506665   0.0581442   0.00833481     0.0587385
1.70937   0.488084   0.0598698   0.000296393     0.0598705
1.70149   0.43693   0.0573639   -0.00670254     0.0577541
1.70513   0.412636   0.0483751   -0.0146397     0.0505418
1.69761   0.327272   0.026351   -0.0580369     0.063739
1.69868   0.355456   0.0297358   -0.0490219     0.0573355
1.60615   0.662092   0.00517208   0.0782638     0.0784346
1.61401   0.633378   0.0192338   0.0596129     0.0626389
1.69637   0.529023   0.0557756   0.0184444     0.0587462
1.67018   0.541294   0.0438793   0.0255321     0.0507669
0.996073   1.06364   0.150269   0.235333     0.279217
0.92256   1.04329   0.229419   0.154247     0.276451
0.908268   1.06044   0.263868   0.168589     0.313127
0.949011   1.04973   0.202226   0.168901     0.263482
0.974065   1.05547   0.163097   0.17671     0.240473
1.62636   0.607353   0.0192338   0.0596129     0.0626389
1.64477   0.584427   0.0245646   0.0449519     0.0512259
1.6673   0.56696   0.0438793   0.0255321     0.0507669
1.17182   0.768397   -0.01754   -0.153885     0.154881
1.05919   0.989328   0.121103   0.041283     0.127946
1.01741   1.06181   0.123324   0.180722     0.21879
1.029   1.03687   0.124595   0.128199     0.17877
1.04459   1.01374   0.124595   0.128199     0.17877
1.08611   0.985746   0.0780354   0.0607816     0.0989137
1.11422   0.984251   0.0610235   0.0523607     0.0804083
1.12793   0.959047   0.0734873   0.0260997     0.0779845
1.14135   0.932348   0.059628   -0.0390268     0.0712642
1.18362   0.787878   -0.00134163   -0.133135     0.133141
1.18478   0.811027   0.000619307   -0.136348     0.13635
1.1757   0.838875   0.0299688   -0.0960456     0.100613
1.17709   0.866878   0.0299688   -0.0960456     0.100613
0.634375   1.4   0.637517   0.0294899     0.638199
0.635689   1.34284   0.543075   0.235765     0.592044
0.640088   1.36197   0.560104   0.0847545     0.56648
0.64784   1.38111   0.631633   0.14307     0.647633
0.667044   1.1991   0.334132   0.149831     0.366187
0.687904   1.18615   0.334132   0.149831     0.366187
0.841172   1.06902   0.299498   0.166283     0.342562
0.887955   1.07167   0.263868   0.168589     0.313127
0.865237   1.08434   0.310529   0.193072     0.365657
0.698887   1.16714   0.330688   0.164169     0.369197
0.792955   1.08566   0.305169   0.140885     0.336121
0.816711   1.07736   0.308415   0.160829     0.34783
0.722403   1.15284   0.327773   0.160602     0.365004
0.793202   1.10451   0.314414   0.160292     0.352916
0.771287   1.09943   0.309684   0.139984     0.339852
0.758195   1.11674   0.324293   0.157822     0.360657
0.743029   1.13563   0.324293   0.157822     0.360657
0.664367   1.23614   0.364524   0.181676     0.407288
0.68091   1.21972   0.364524   0.181676     0.407288
0.648798   1.26961   0.394082   0.154863     0.423418
0.651971   1.28839   0.419181   0.222277     0.474468
0.655516   1.30785   0.444538   0.204258     0.489219
0.656439   1.32704   0.543075   0.235765     0.592044
0.669648   1.25539   0.377372   0.181228     0.418633
1.16264   0.917037   0.0469264   -0.0454311     0.0653151
1.17299   0.89339   0.0469264   -0.0454311     0.0653151
1.70623   0.384611   0.0400271   -0.030062     0.0500589
1.72737   0.449133   0.0573639   -0.00670254     0.0577541
1.72906   0.471328   0.0598698   0.000296393     0.0598705
1.73241   0.493039   0.0696937   0.00901246     0.070274
1.72255   0.513443   0.0581442   0.00833481     0.0587385
1.72771   0.426489   0.0576538   -0.00731691     0.0581162
1.72689   0.40383   0.0620153   -0.0130292     0.0633692
1.71665   0.338878   0.0297358   -0.0490219     0.0573355
1.71737   0.364497   0.0398181   -0.0381331     0.0551326
1.63569   0.633261   0.0161445   0.0688761     0.0707429
1.62781   0.659639   0.0161445   0.0688761     0.0707429
1.72085   0.53713   0.0675075   0.0129548     0.0687393
1.69531   0.55442   0.0482715   0.0265513     0.0550919
1.006   1.08887   0.0496641   0.289812     0.294037
0.981746   1.08093   0.150269   0.235333     0.279217
0.910808   1.08312   0.281847   0.202655     0.347141
0.931371   1.06944   0.22498   0.246815     0.333966
0.955017   1.07808   0.22498   0.246815     0.333966
1.68846   0.578962   0.04163   0.0332832     0.0532994
1.65004   0.610973   0.0245646   0.0449519     0.0512259
1.66678   0.593511   0.0298062   0.0439101     0.0530708
1.1934   0.766007   -0.0160482   -0.145187     0.146071
1.07328   1.01257   0.0780354   0.0607816     0.0989137
1.03295   1.0859   0.0301264   0.237555     0.239458
1.04139   1.06111   0.0580838   0.190456     0.199116
1.05926   1.0382   0.0633038   0.143065     0.156445
1.10132   1.01051   0.0780354   0.0607816     0.0989137
1.1283   1.00776   0.0610235   0.0523607     0.0804083
1.14323   0.985359   0.0610235   0.0523607     0.0804083
1.15636   0.960517   0.0487931   0.0192627     0.0524578
1.16925   0.938152   0.0417055   -0.0255385     0.0489037
1.20663   0.793862   0.00545636   -0.116146     0.116274
1.20353   0.82617   0.0160834   -0.0958127     0.0971532
1.20091   0.855098   0.0160834   -0.0958127     0.0971532
1.1998   0.8863   0.0262411   -0.0567061     0.0624834
0.65625   1.4   0.712142   0.082678     0.716925
0.659138   1.34594   0.568125   0.325253     0.654641
0.66382   1.36403   0.683841   0.401068     0.792777
0.670017   1.38207   0.760052   0.257209     0.802394
0.696215   1.20472   0.336453   0.167498     0.375841
0.713031   1.18797   0.330688   0.164169     0.369197
0.840117   1.09461   0.310529   0.193072     0.365657
0.864772   1.10989   0.310529   0.193072     0.365657
0.890181   1.10032   0.329133   0.229215     0.401084
0.729772   1.17242   0.330688   0.164169     0.369197
0.814669   1.10572   0.314414   0.160292     0.352916
0.750002   1.1568   0.332325   0.174025     0.375133
0.788716   1.1227   0.314414   0.160292     0.352916
0.76959   1.13967   0.329498   0.173315     0.372299
0.688995   1.24038   0.360412   0.206945     0.4156
0.706181   1.22509   0.349816   0.203348     0.404625
0.673602   1.27452   0.419181   0.222277     0.474468
0.676582   1.29363   0.419181   0.222277     0.474468
0.678607   1.31276   0.411376   0.255046     0.484024
0.67891   1.33109   0.568125   0.325253     0.654641
0.694734   1.26029   0.360412   0.206945     0.4156
1.18512   0.912739   0.0326459   -0.0470069     0.0572312
1.72682   0.383891   0.0561914   -0.0193355     0.059425
1.75354   0.437003   0.0656488   -0.00593547     0.0659165
1.7541   0.459773   0.0687268   -0.0016456     0.0687465
0.968149   1.09394   0.19084   0.300621     0.35608
1.75338   0.482539   0.0716326   0.00598116     0.0718818
1.75148   0.505237   0.0696937   0.00901246     0.070274
1.74077   0.370127   0.0462165   -0.0237731     0.0519723
1.74746   0.3919   0.0610951   -0.0108768     0.0620558
1.74842   0.527808   0.0675075   0.0129548     0.0687393
1.05979   1.06144   0.0633038   0.143065     0.156445
0.912179   1.10261   0.285704   0.260973     0.386955
1.75147   0.41432   0.0656488   -0.00593547     0.0659165
1.7314   0.351974   0.0335545   -0.0379473     0.0506547
1.65611   0.633719   0.0244588   0.0528267     0.0582142
1.64928   0.65586   0.0117939   0.0675708     0.0685923
1.72091   0.557085   0.0592761   0.0226424     0.0634534
1.74412   0.550174   0.0675075   0.0129548     0.0687393
1.71264   0.575403   0.0590552   0.0208759     0.0626364
1.02452   1.11032   0.0301171   0.26685     0.268544
1.00354   1.11335   -0.00142593   0.352334     0.352337
0.982917   1.10928   0.19084   0.300621     0.35608
0.934043   1.0984   0.285704   0.260973     0.386955
0.9576   1.1093   0.250828   0.322072     0.408222
1.70648   0.596279   0.04163   0.0332832     0.0532994
1.68514   0.601211   0.04163   0.0332832     0.0532994
1.67349   0.621679   0.0244588   0.0528267     0.0582142
1.21498   0.763687   -0.0138617   -0.130582     0.131316
1.1914   0.934642   0.036148   -0.0207352     0.0416729
1.20834   0.914626   0.036148   -0.0207352     0.0416729
1.04786   1.11031   0.0301171   0.26685     0.268544
1.08876   1.03614   0.0531891   0.120859     0.132045
1.06012   1.08451   0.0580838   0.190456     0.199116
1.07819   1.06116   0.0529785   0.154019     0.162876
1.13889   1.02616   0.0492368   0.0813976     0.0951306
1.11766   1.03552   0.0433815   0.106939     0.115404
1.15811   1.01322   0.0520995   0.046406     0.0697701
1.17177   0.986205   0.0487931   0.0192627     0.0524578
1.18626   0.960362   0.0373659   0.00194232     0.0374164
1.23168   0.786459   -0.0138617   -0.130582     0.131316
1.22737   0.813522   -0.00133676   -0.116795     0.116803
1.22628   0.842271   0.00830183   -0.0965136     0.09687
1.22447   0.869509   0.0262411   -0.0567061     0.0624834
1.22689   0.897024   0.0262411   -0.0567061     0.0624834
0.678125   1.4   0.941523   0.190199     0.960542
0.68295   1.34917   0.683841   0.401068     0.792777
0.686843   1.36557   0.683841   0.401068     0.792777
0.691403   1.38357   0.584579   1.4569     1.5698
0.722606   1.20897   0.344592   0.195284     0.39608
0.739435   1.19303   0.341532   0.189415     0.390541
0.91495   1.12197   0.335316   0.261709     0.425357
0.840063   1.12023   0.316679   0.183136     0.36582
0.863958   1.13481   0.333234   0.208855     0.393275
0.887896   1.12701   0.335316   0.261709     0.425357
0.757369   1.17769   0.332325   0.174025     0.375133
0.816948   1.13263   0.336872   0.190288     0.386901
0.776882   1.16223   0.329498   0.173315     0.372299
0.796703   1.14739   0.329498   0.173315     0.372299
0.714901   1.24591   0.360412   0.206945     0.4156
0.731248   1.23019   0.349816   0.203348     0.404625
0.698276   1.28002   0.391954   0.226519     0.452702
0.700435   1.29982   0.411376   0.255046     0.484024
0.701815   1.31888   0.395173   0.346485     0.52556
0.700398   1.33617   0.420566   0.443034     0.610864
0.72004   1.26612   0.352404   0.224307     0.417734
0.991602   1.13379   -0.00142593   0.352334     0.352337
1.67033   0.650235   0.0163065   0.061459     0.0635855
1.73833   0.572205   0.0590552   0.0208759     0.0626364
1.03609   1.13536   0.0301171   0.26685     0.268544
1.73071   0.59367   0.0590552   0.0208759     0.0626364
1.01387   1.13384   -0.00142593   0.352334     0.352337
0.969601   1.13726   0.350139   0.40748     0.53725
0.942884   1.1264   0.250828   0.322072     0.408222
1.72064   0.6141   0.0520665   0.0255549     0.0579998
1.69637   0.617697   0.0420003   0.0312185     0.0523318
1.69063   0.642291   0.031701   0.0442882     0.0544646
1.23656   0.76139   -0.0138617   -0.130582     0.131316
0.930093   1.14557   0.426354   0.300767     0.521765
1.21078   0.941654   0.0252107   0.00238122     0.0253229
1.23192   0.92409   0.0314685   -0.0104396     0.033155
1.0583   1.13713   -0.0196055   0.243436     0.244224
1.07177   1.1113   0.0146067   0.174886     0.175495
1.10234   1.06128   0.0529785   0.154019     0.162876
1.0876   1.08656   0.0529785   0.154019     0.162876
1.12592   1.0604   0.0433815   0.106939     0.115404
1.14866   1.04502   0.0492368   0.0813976     0.0951306
1.17703   1.03668   0.0381556   0.0927767     0.100316
1.18785   1.01052   0.0325349   0.060383     0.0685903
1.20029   0.986196   0.0335122   0.0213533     0.0397371
1.2116   0.965345   0.0252107   0.00238122     0.0253229
1.25625   0.777872   -0.0133648   -0.126757     0.127459
1.25286   0.803617   -0.00435404   -0.115545     0.115627
1.24899   0.828933   0.00186699   -0.0976819     0.0976997
1.24647   0.881669   0.0139799   -0.0556182     0.0573482
1.25234   0.85729   0.00933258   -0.0774678     0.078028
1.25441   0.905289   0.0178382   -0.0321057     0.0367285
0.7   1.4   0.584579   1.4569     1.5698
0.709204   1.3513   0.370943   0.524883     0.642729
0.706615   1.36843   0.370943   0.524883     0.642729
0.713437   1.3841   0.584579   1.4569     1.5698
0.748591   1.21369   0.344592   0.195284     0.39608
0.765005   1.1991   0.346864   0.196785     0.398797
0.906093   1.14678   0.335316   0.261709     0.425357
0.841853   1.14573   0.334641   0.196887     0.388264
0.863584   1.15845   0.345249   0.218091     0.408363
0.884238   1.15398   0.359678   0.230863     0.427395
0.783272   1.18375   0.348842   0.193974     0.399145
0.822844   1.15882   0.336872   0.190288     0.386901
0.803238   1.17136   0.352032   0.196068     0.402951
0.754581   1.23276   0.346227   0.211902     0.405925
0.742711   1.25151   0.352404   0.224307     0.417734
0.731155   1.34762   0.30963   0.42304     0.524246
0.721916   1.28743   0.356955   0.259716     0.44144
0.72392   1.30866   0.332744   0.33964     0.475473
0.724144   1.32992   0.332744   0.33964     0.475473
0.743058   1.27424   0.330647   0.261718     0.421691
0.954359   1.15139   0.427376   0.300317     0.522342
1.26708   0.840286   0.00653129   -0.0767149     0.0769925
1.70731   0.631983   0.0420003   0.0312185     0.0523318
1.25815   0.759109   -0.0133648   -0.126757     0.127459
0.940976   1.17034   0.426354   0.300767     0.521765
0.92096   1.16618   0.426354   0.300767     0.521765
1.23244   0.952229   0.0252107   0.00238122     0.0253229
1.26841   0.918842   0.0196629   -0.0188996     0.0272731
1.25396   0.935949   0.0194561   -0.0102     0.0219677
1.08051   1.1387   0.0131523   0.201722     0.202151
1.09582   1.11258   0.0146067   0.174886     0.175495
1.11558   1.08721   0.0307586   0.169786     0.17255
1.14411   1.0744   0.0266868   0.127948     0.130701
1.16962   1.06418   0.0299986   0.116027     0.119842
1.19641   1.05734   0.0172115   0.100117     0.101585
1.27973   0.756837   -0.0133079   -0.126751     0.127447
1.20588   1.03208   0.0325349   0.060383     0.0685903
1.21743   1.00739   0.0254345   0.0359044     0.0440004
1.23031   0.98204   0.0254345   0.0359044     0.0440004
1.27526   0.790028   -0.00229595   -0.107396     0.10742
1.27668   0.819881   0.00294243   -0.0902152     0.0902632
1.28491   0.852327   -0.000661576   -0.0778166     0.0778194
1.27184   0.880039   0.013603   -0.0427618     0.0448733
1.28645   0.90565   0.0196629   -0.0188996     0.0272731
0.722272   1.40069   -0.0290817   0.941202     0.941652
0.733699   1.38481   0.136417   0.571821     0.587868
0.728859   1.36714   0.370943   0.524883     0.642729
0.776191   1.22109   0.350302   0.207422     0.407106
0.788037   1.20389   0.348842   0.193974     0.399145
0.902268   1.174   0.386164   0.244747     0.457191
0.848263   1.17198   0.3511   0.208034     0.408105
0.876941   1.18112   0.370499   0.217246     0.429494
0.808076   1.19406   0.35854   0.20931     0.415165
0.828729   1.1837   0.369407   0.208576     0.424224
0.771527   1.24367   0.350297   0.207407     0.407094
0.74908   1.35829   0.216004   0.378668     0.435943
0.765716   1.26349   0.331268   0.234879     0.406087
0.74994   1.33658   0.267132   0.325956     0.421434
0.744797   1.29647   0.330647   0.261718     0.421691
0.7474   1.31757   0.332744   0.33964     0.475473
0.764656   1.28447   0.327191   0.225225     0.397216
0.929276   1.19036   0.416033   0.244955     0.48279
1.25185   0.964409   0.0210395   0.0133029     0.0248923
1.28137   0.933155   0.0196629   -0.0188996     0.0272731
1.27067   0.952776   0.0207202   -0.00213852     0.0208303
1.10275   1.1399   0.0102589   0.182769     0.183057
1.13922   1.09936   0.017118   0.156274     0.157209
1.11772   1.11554   0.0102589   0.182769     0.183057
1.16431   1.09175   0.0299986   0.116027     0.119842
1.18865   1.08383   0.020439   0.111554     0.113411
1.29211   0.776619   -0.00229595   -0.107396     0.10742
1.21523   1.0763   0.020439   0.111554     0.113411
1.22428   1.05263   0.0190379   0.070958     0.0734676
1.30132   0.754573   -0.012516   -0.119572     0.120226
1.2345   1.02893   0.0190379   0.070958     0.0734676
1.25648   0.98696   0.0235441   0.0296709     0.0378773
1.24625   1.00602   0.0254345   0.0359044     0.0440004
1.30447   0.930477   0.0163407   -0.00174949     0.016434
1.29745   0.801341   -0.00415167   -0.0885169     0.0886142
1.30376   0.82775   -0.00415167   -0.0885169     0.0886142
1.31402   0.854251   0.000688243   -0.0698311     0.0698345
1.30002   0.879451   0.00899239   -0.0354916     0.036613
1.31507   0.905231   0.00899239   -0.0354916     0.036613
0.744555   1.40083   0.136417   0.571821     0.587868
0.752613   1.38062   0.0881836   0.452907     0.461412
0.766886   1.36674   0.146894   0.368762     0.396942
0.796677   1.23522   0.363412   0.200972     0.415281
0.805659   1.21671   0.363952   0.207925     0.419158
0.902012   1.19817   0.401285   0.245278     0.47031
0.883434   1.20761   0.387527   0.22403     0.447624
0.854665   1.19692   0.387527   0.22403     0.447624
0.830416   1.20816   0.380641   0.21167     0.435536
0.790744   1.25572   0.350297   0.207407     0.407094
0.769562   1.34741   0.267132   0.325956     0.421434
0.787405   1.27482   0.327191   0.225225     0.397216
0.773547   1.32615   0.251897   0.235414     0.344778
0.784584   1.29364   0.327191   0.225225     0.397216
0.768245   1.3062   0.286216   0.280297     0.400607
0.866331   1.21374   0.387527   0.22403     0.447624
0.917758   1.21049   0.406228   0.244717     0.474244
1.27638   0.975279   0.0235441   0.0296709     0.0378773
1.29333   0.955426   0.0163407   -0.00174949     0.016434
1.12501   1.14071   0.00660064   0.16888     0.169009
1.15862   1.1174   0.00881655   0.156579     0.156827
1.13762   1.12189   0.00660064   0.16888     0.169009
1.18222   1.1132   0.00176498   0.14325     0.143261
1.20684   1.10001   0.020439   0.111554     0.113411
1.31306   0.778429   -0.00802249   -0.0993601     0.0996834
1.23222   1.09527   0.00878363   0.117611     0.117939
1.24306   1.07234   0.0182545   0.103312     0.104912
1.25188   1.04965   0.0190379   0.070958     0.0734676
1.32291   0.752322   -0.00830178   -0.114713     0.115013
1.26281   1.02536   0.0177326   0.0652685     0.0676345
1.27813   1.00197   0.0235441   0.0296709     0.0378773
1.32979   0.931718   0.0150829   0.000704372     0.0150994
1.31689   0.957087   0.0164022   -0.00172201     0.0164924
1.32267   0.803797   -0.00415167   -0.0885169     0.0886142
1.33081   0.829224   0.000688243   -0.0698311     0.0698345
1.34043   0.855689   0.00532251   -0.0619532     0.0621814
1.3288   0.88025   0.00764215   -0.0488822     0.049476
1.34259   0.905657   0.010194   -0.0311619     0.0327869
0.766838   1.40096   0.0881836   0.452907     0.461412
0.776602   1.38355   0.0881836   0.452907     0.461412
0.786884   1.36435   0.133651   0.295013     0.323876
0.813551   1.24892   0.363412   0.200972     0.415281
0.825209   1.23186   0.380641   0.21167     0.435536
0.905771   1.23035   0.405973   0.259591     0.481872
0.87878   1.23098   0.405973   0.259591     0.481872
0.851298   1.22422   0.390739   0.221786     0.449295
0.845005   1.24152   0.41114   0.212963     0.463022
0.81155   1.26811   0.351806   0.198976     0.404177
0.79092   1.34517   0.250318   0.272582     0.370081
0.806634   1.28832   0.319012   0.22398     0.389789
0.796241   1.32711   0.240955   0.194706     0.30979
0.795948   1.30901   0.251897   0.235414     0.344778
1.3004   0.981015   0.0162106   0.0301612     0.0342415
1.16955   1.14115   0.00176498   0.14325     0.143261
1.14728   1.14111   -0.00292825   0.162466     0.162493
1.22405   1.11817   0.00878363   0.117611     0.117939
1.19182   1.14088   0.00176498   0.14325     0.143261
1.20245   1.12164   0.00779873   0.125812     0.126054
1.33555   0.778013   -0.00802249   -0.0993601     0.0996834
1.25736   1.0928   0.0127952   0.110558     0.111296
1.2467   1.11621   0.00878363   0.117611     0.117939
1.27576   1.04593   0.0128919   0.0790364     0.0800809
1.27332   1.07013   0.0130067   0.0957022     0.096582
1.3445   0.750094   -0.0116504   -0.113066     0.113664
1.29071   1.0269   0.0176192   0.0503921     0.0533835
1.30799   1.00624   0.0176192   0.0503921     0.0533835
1.35558   0.932896   0.0141752   0.00326451     0.0145462
1.32703   0.983904   0.0135003   0.0185587     0.0229496
1.34221   0.959362   0.0141752   0.00326451     0.0145462
1.36275   0.855383   0.00532251   -0.0619532     0.0621814
1.35076   0.803792   -0.00610746   -0.095501     0.0956961
1.3554   0.831615   0.00532251   -0.0619532     0.0621814
1.35917   0.879629   0.00388916   -0.0474684     0.0476275
1.36823   0.904606   0.010194   -0.0311619     0.0327869
0.789121   1.40105   -0.001796   0.404094     0.404098
0.799079   1.38211   0.0696002   0.337788     0.344884
0.809232   1.362   0.119139   0.179793     0.215684
0.835828   1.25736   0.41114   0.212963     0.463022
0.893272   1.24988   0.405973   0.259591     0.481872
0.864466   1.24974   0.400543   0.227499     0.460641
0.830766   1.27956   0.336396   0.156433     0.37099
0.812441   1.33975   0.240955   0.194706     0.30979
0.82318   1.3008   0.336396   0.156433     0.37099
0.817735   1.31976   0.240955   0.194706     0.30979
1.23634   1.13954   0.00574026   0.128412     0.12854
1.21409   1.14033   0.00931718   0.135303     0.135623
1.37474   0.922108   0.00966792   -0.0155636     0.018322
1.35752   0.77447   -0.00610746   -0.095501     0.0956961
1.25859   1.13854   0.00574026   0.128412     0.12854
1.28064   1.09316   0.0127952   0.110558     0.111296
1.26962   1.11532   0.0127952   0.110558     0.111296
1.29845   1.05445   0.0159268   0.0838801     0.0853787
1.30316   1.08272   0.0159268   0.0838801     0.0853787
1.3661   0.747903   -0.011233   -0.11084     0.111408
1.3807   0.93973   0.0130598   0.00599915     0.0143718
1.31701   1.03304   0.0158779   0.068318     0.0701389
1.33531   1.01092   0.0163495   0.0394618     0.0427146
1.36722   0.960896   0.0126722   0.0205368     0.0241318
1.35525   0.987892   0.0163495   0.0394618     0.0427146
1.37724   0.791441   -0.0062296   -0.0955292     0.0957322
1.38516   0.862142   0.00388916   -0.0474684     0.0476275
1.37851   0.839569   0.0062424   -0.0552572     0.0556087
1.37772   0.816909   -0.00451748   -0.0826791     0.0828024
1.38918   0.887392   0.00705286   -0.0227693     0.0238366
1.39507   0.913983   0.00905785   -0.00632705     0.0110488
0.811404   1.40114   0.0626377   0.272097     0.279214
0.820682   1.38232   0.0627667   0.257985     0.265511
0.827379   1.35009   0.147632   0.134807     0.19992
0.833376   1.36634   0.119139   0.179793     0.215684
0.855454   1.27213   0.473485   0.212442     0.51896
0.880811   1.26945   0.424378   0.270687     0.503357
0.847556   1.29369   0.525787   0.167955     0.551961
0.835975   1.33241   0.147632   0.134807     0.19992
0.841948   1.31431   0.201655   0.0907346     0.221128
1.37826   0.76731   -0.0107835   -0.109357     0.109888
1.28084   1.13738   0.00710663   0.120779     0.120988
1.29317   1.11217   0.00883239   0.102721     0.1031
1.31532   1.10918   0.00883239   0.102721     0.1031
1.40226   0.937079   0.00905785   -0.00632705     0.0110488
1.32481   1.06038   0.0158779   0.068318     0.0701389
1.33162   1.08558   0.0131817   0.0853716     0.0863832
1.3877   0.745772   -0.0107835   -0.109357     0.109888
1.39386   0.95967   0.0142584   0.0173431     0.0224519
1.34333   1.03892   0.012804   0.0712998     0.0724404
1.36071   1.01796   0.0163495   0.0394618     0.0427146
1.38387   0.981858   0.0126722   0.0205368     0.0241318
1.37755   1.00327   0.0151361   0.0452796     0.0477425
1.41057   0.867362   0.0103369   -0.032689     0.0342844
1.39939   0.77334   -0.00629513   -0.10739     0.107574
1.40096   0.804367   -0.00451748   -0.0826791     0.0828024
1.40247   0.836122   -0.00180526   -0.0699059     0.0699292
1.41683   0.896508   0.0129247   -0.0234737     0.0267967
1.42104   0.924208   0.00905785   -0.00632705     0.0110488
0.833687   1.40121   -0.000491664   0.178542     0.178543
0.843245   1.38386   -0.000491664   0.178542     0.178543
0.848473   1.34832   0.147632   0.134807     0.19992
0.855377   1.3665   0.0755368   0.0645823     0.0993815
0.871356   1.29062   0.473485   0.212442     0.51896
0.863767   1.30958   0.226407   -0.13636     0.2643
0.861365   1.33006   0.127819   0.0416128     0.134422
1.30307   1.13607   0.00710663   0.120779     0.120988
1.32529   1.13464   0.00995551   0.116626     0.11705
1.3379   1.11024   0.00969448   0.114919     0.115327
1.41882   0.952317   0.0142584   0.0173431     0.0224519
1.354   1.06578   0.012804   0.0712998     0.0724404
1.35771   1.09102   0.00986542   0.0880746     0.0886254
1.40931   0.743728   -0.00850829   -0.105315     0.105658
1.4196   0.763722   -0.00850829   -0.105315     0.105658
1.41077   0.978033   0.0152231   0.0288089     0.0325837
1.37012   1.04217   0.0143823   0.0604222     0.0621103
1.38935   1.02566   0.0123635   0.0611839     0.0624205
1.40245   1.00304   0.0149102   0.0453274     0.0477168
1.42952   0.846872   0.0095478   -0.0429026     0.0439521
1.43733   0.877379   0.0129247   -0.0234737     0.0267967
1.42233   0.788356   -0.00586805   -0.0878279     0.0880237
1.42518   0.816652   -0.00180526   -0.0699059     0.0699292
1.44195   0.941395   0.0143404   -0.00420459     0.014944
1.44378   0.911382   0.0129247   -0.0234737     0.0267967
0.85597   1.40127   -0.000491664   0.178542     0.178543
0.86519   1.38437   0.0422452   0.127068     0.133906
0.87004   1.34952   0.0755368   0.0645823     0.0993815
0.876704   1.36779   0.0755368   0.0645823     0.0993815
0.885086   1.30219   0.226407   -0.13636     0.2643
0.883675   1.32017   0.226407   -0.13636     0.2643
0.886451   1.3374   0.0943087   -0.00351614     0.0943742
1.37726   1.06093   0.0139842   0.0795812     0.0808005
1.45341   0.893972   0.0115198   -0.0198966     0.0229908
1.35838   1.11336   0.00969448   0.114919     0.115327
1.34751   1.1331   0.00969448   0.114919     0.115327
1.43613   0.970036   0.0152231   0.0288089     0.0325837
1.37856   1.10682   0.013205   0.0960606     0.096964
1.38367   1.08026   0.0139842   0.0795812     0.0808005
1.43093   0.741803   -0.00934267   -0.104885     0.1053
1.44043   0.766975   -0.00451696   -0.100003     0.100105
1.4279   0.997695   0.0152231   0.0288089     0.0325837
1.3991   1.0522   0.0123635   0.0611839     0.0624205
1.41856   1.02705   0.0123635   0.0611839     0.0624205
1.44874   0.826965   0.000573328   -0.0596966     0.0596994
1.45623   0.854448   0.00775459   -0.0366191     0.0374312
1.46423   0.877496   0.0100912   -0.0221604     0.0243499
1.44773   0.794981   -0.00311291   -0.0768473     0.0769104
1.46126   0.960833   0.016271   0.0239056     0.0289175
1.47358   0.905388   0.0115198   -0.0198966     0.0229908
1.46697   0.932264   0.0140102   -0.0075542     0.015917
0.878253   1.40132   -0.000283902   0.125035     0.125036
0.886854   1.38554   0.0317828   0.0816269     0.0875962
0.897572   1.37081   0.0543715   0.0307008     0.0624404
0.893253   1.35458   0.0943087   -0.00351614     0.0943742
0.905638   1.31034   0.0577782   -0.147536     0.158446
0.906396   1.32738   0.0875917   -0.0824635     0.120302
0.91031   1.34507   0.0735615   -0.0373429     0.0824972
1.36972   1.13145   0.0115496   0.112288     0.11288
1.48324   0.88512   0.0100912   -0.0221604     0.0243499
1.45386   0.988199   0.0168161   0.0346159     0.0384843
1.39193   1.12971   0.00871274   0.111257     0.111598
1.40088   1.10332   0.00935955   0.0953132     0.0957716
1.41236   1.07802   0.0112996   0.0781075     0.0789206
1.45256   0.740038   -0.00451696   -0.100003     0.100105
1.46229   0.765963   -0.00451696   -0.100003     0.100105
1.44612   1.01452   0.0164629   0.0489306     0.0516259
1.42823   1.05588   0.0141809   0.0626079     0.0641939
1.44284   1.03797   0.0154418   0.0637878     0.0656303
1.46612   0.811752   -0.000217215   -0.0686915     0.0686918
1.4747   0.836009   0.00749999   -0.0441044     0.0447375
1.48591   0.862799   0.00775459   -0.0366191     0.0374312
1.47461   0.788761   -0.000769519   -0.0844343     0.0844378
1.48036   0.980828   0.0168161   0.0346159     0.0384843
1.48719   0.952778   0.016477   0.00435082     0.0170418
1.50213   0.893403   0.0150429   -0.0111059     0.0186984
1.49451   0.924069   0.016477   0.00435082     0.0170418
0.900536   1.40136   0.0204508   0.0655937     0.0687078
0.909641   1.38488   0.0138674   0.0434876     0.0456451
0.916763   1.36481   0.051713   -0.00107798     0.0517242
0.927143   1.31547   0.0186507   -0.0787725     0.0809503
0.928875   1.33203   0.0132844   -0.020006     0.0240149
0.931554   1.3496   0.0132844   -0.020006     0.0240149
1.47209   1.00614   0.0168161   0.0346159     0.0384843
1.41412   1.12786   0.011419   0.107385     0.107991
1.42413   1.10228   0.0112543   0.105657     0.106254
1.44117   1.08042   0.0143038   0.0870443     0.0882117
1.47421   0.73848   -0.00714227   -0.0990161     0.0992734
1.48575   0.763367   -0.00577046   -0.0963161     0.0964888
1.46602   1.03207   0.0164629   0.0489306     0.0516259
1.45939   1.05749   0.0154418   0.0637878     0.0656303
1.48897   0.81279   0.00202565   -0.0694735     0.069503
1.50048   0.838288   0.00749999   -0.0441044     0.0447375
1.5134   0.864568   0.0156358   -0.0265386     0.0308022
1.49943   0.78777   0.00202565   -0.0694735     0.069503
1.50034   1.00305   0.0179745   0.04643     0.0497879
1.50627   0.97424   0.0180358   0.0312721     0.0361003
1.51358   0.945901   0.0174882   0.0161212     0.0237851
1.53017   0.889267   0.0156358   -0.0265386     0.0308022
1.52181   0.917322   0.0150429   -0.0111059     0.0186984
0.922819   1.40139   0.0138674   0.0434876     0.0456451
0.929972   1.38366   0.0138674   0.0434876     0.0456451
0.939831   1.36761   0.0216955   0.000377921     0.0216988
0.951257   1.35293   0.00369342   -0.0147606     0.0152157
0.949047   1.31846   0.00635528   -0.0465721     0.0470037
0.950383   1.33469   0.0132844   -0.020006     0.0240149
1.48774   1.02411   0.0179745   0.04643     0.0497879
1.46351   1.07755   0.0132088   0.0871953     0.0881901
1.43631   1.1259   0.0112543   0.105657     0.106254
1.44563   1.1044   0.0112543   0.105657     0.106254
1.4665   1.09786   0.0132088   0.0871953     0.0881901
1.49588   0.737187   -0.00577046   -0.0963161     0.0964888
1.5088   0.762223   -0.00143613   -0.0946391     0.09465
1.48684   1.0491   0.0140232   0.0574597     0.0591461
1.48562   1.07505   0.015897   0.0721555     0.0738859
1.51326   0.812331   0.0103931   -0.0530809     0.0540888
1.52586   0.837023   0.0141662   -0.0391449     0.0416294
1.5394   0.861166   0.0156358   -0.0265386     0.0308022
1.50855   1.03398   0.0179745   0.04643     0.0497879
1.52433   0.78644   0.00363152   -0.0794277     0.0795107
1.55599   0.883111   0.0227804   -0.0163249     0.0280259
1.52328   1.01774   0.0195218   0.0414963     0.045859
1.52612   0.994183   0.0195218   0.0414963     0.045859
1.53224   0.967754   0.0190267   0.0278413     0.0337217
1.54014   0.940291   0.0203016   0.0135808     0.0244252
1.55063   0.91262   0.0228674   -0.00021482     0.0228684
0.945102   1.4014   -2.23704e-05   0.0387015     0.0387015
0.951518   1.38385   0.00480813   0.0138298     0.0146417
0.964035   1.36662   0.0106576   -0.00285528     0.0110335
0.968365   1.34289   0.00369342   -0.0147606     0.0152157
0.971137   1.31934   0.00131949   -0.0326194     0.032646
1.45848   1.1238   0.0103978   0.102011     0.10254
1.48874   1.09965   0.0127243   0.100633     0.101434
1.48064   1.12154   0.0127243   0.100633     0.101434
1.51756   0.736228   -0.00231501   -0.0900788     0.0901086
1.53111   0.761109   -0.00231501   -0.0900788     0.0901086
1.51201   1.06308   0.0180547   0.0625772     0.0651297
1.50922   1.09184   0.0150709   0.0972167     0.0983779
1.53854   0.809901   0.00826656   -0.0649334     0.0654575
1.56425   0.857443   0.018599   -0.026711     0.0325484
1.55096   0.834141   0.0141662   -0.0391449     0.0416294
1.53494   1.04207   0.0200555   0.0523603     0.0560698
1.57351   0.899319   0.0227804   -0.0163249     0.0280259
1.55121   0.782663   0.00713469   -0.0642469     0.0646419
1.58395   0.87824   0.0279968   -0.0214939     0.035296
1.54558   1.01538   0.0200555   0.0523603     0.0560698
1.55196   0.988905   0.0190267   0.0278413     0.0337217
1.55795   0.963239   0.0203016   0.0135808     0.0244252
1.57812   0.919809   0.0228674   -0.00021482     0.0228684
1.56663   0.937997   0.0228674   -0.00021482     0.0228684
0.971099   1.3859   0.00480813   0.0138298     0.0146417
0.967385   1.4014   0.00350749   0.0263697     0.026602
0.98236   1.35782   0.00577147   0.00590389     0.00825626
0.984981   1.37795   0.00577147   0.00590389     0.00825626
0.986373   1.33585   -0.00131255   -0.0243526     0.024388
0.993211   1.31813   -0.00131255   -0.0243526     0.024388
1.50277   1.11906   0.0150709   0.0972167     0.0983779
1.53399   1.06466   0.018517   0.0665759     0.069103
1.53926   0.735681   -0.00231501   -0.0900788     0.0901086
1.55048   0.756746   0.00485458   -0.0763209     0.0764751
1.53308   1.08715   0.0134337   0.0802342     0.0813511
1.52488   1.11634   0.0127345   0.0928616     0.0937306
1.56427   0.808153   0.0122096   -0.0507459     0.0521941
1.58556   0.852771   0.0233193   -0.027115     0.0357633
1.57569   0.831404   0.0209222   -0.0445382     0.0492076
1.57   0.76085   0.00224773   -0.0833239     0.0833542
1.58141   0.95723   0.0236934   0.0116622     0.0264081
1.55578   1.06452   0.0155648   0.0780909     0.0796269
1.56151   1.03725   0.018478   0.0623156     0.0649975
1.60732   0.883865   0.0279968   -0.0214939     0.035296
1.59945   0.906552   0.0246772   -0.00739071     0.0257602
1.57936   0.78536   0.00974337   -0.0613932     0.0621616
1.60523   0.860551   0.0279968   -0.0214939     0.035296
1.56958   1.00926   0.0203396   0.0375411     0.042697
1.58001   0.983297   0.0223235   0.0243628     0.0330436
1.59787   0.936785   0.0259745   0.00174813     0.0260332
0.989668   1.40139   0.0037095   0.0211091     0.0214326
1.00295   1.38625   0.00278874   0.0130922     0.0133859
0.999715   1.35016   -0.00146643   -0.0105217     0.0106234
1.0027   1.36825   0.00278874   0.0130922     0.0133859
1.00921   1.33528   -0.00165613   -0.0152042     0.0152941
1.01511   1.31511   -0.00501659   -0.0245043     0.0250125
1.56097   0.735653   0.00224773   -0.0833239     0.0833542
1.5552   1.09032   0.0155648   0.0780909     0.0796269
1.54694   1.1133   0.0127345   0.0928616     0.0937306
1.59168   0.809059   0.0209222   -0.0445382     0.0492076
1.60093   0.833957   0.0209222   -0.0445382     0.0492076
1.02664   1.32759   -0.00501659   -0.0245043     0.0250125
1.58266   0.736254   0.00224773   -0.0833239     0.0833542
1.59188   0.761866   0.00494942   -0.0789409     0.0790959
1.60322   0.964967   0.0293913   0.023531     0.0376505
1.58312   1.02942   0.0245236   0.0441399     0.0504949
1.57586   1.0829   0.0155648   0.0780909     0.0796269
1.62745   0.871241   0.0285251   -0.0215417     0.0357452
1.58416   1.05511   0.018478   0.0623156     0.0649975
1.62637   0.897723   0.0379727   -0.00950696     0.0391447
1.62336   0.923644   0.0352861   0.00528738     0.03568
1.6077   0.785368   0.0140981   -0.0565102     0.0582422
1.62354   0.844387   0.0272417   -0.0374501     0.0463101
1.59539   1.00814   0.0245236   0.0441399     0.0504949
1.6061   0.98876   0.0293913   0.023531     0.0376505
1.62481   0.95044   0.0352861   0.00528738     0.03568
1.01195   1.40138   2.02578e-05   0.0223758     0.0223758
1.0229   1.37977   0.00108745   0.00674512     0.00683221
1.01916   1.35738   -0.000508017   -0.00312716     0.00316816
1.03171   1.3438   -0.000508017   -0.00312716     0.00316816
1.03676   1.31065   -0.00501659   -0.0245043     0.0250125
1.56895   1.10986   0.018824   0.0872042     0.0892128
1.61873   0.814451   0.0272417   -0.0374501     0.0463101
1.0453   1.32537   -0.00399717   -0.0135597     0.0141365
1.60433   0.737632   0.00494942   -0.0789409     0.0790959
1.61164   0.75965   0.0152999   -0.0695791     0.0712415
1.62718   0.978059   0.0370601   0.02051     0.042357
1.60553   1.03225   0.0245236   0.0441399     0.0504949
1.59776   1.07946   0.0185871   0.0706379     0.0730424
1.59087   1.10592   0.0205357   0.0829899     0.0854929
1.64748   0.858255   0.0331984   -0.0283999     0.0436885
1.6497   0.884085   0.0379727   -0.00950696     0.0391447
1.61161   1.05693   0.0227978   0.0682934     0.0719981
1.64834   0.911079   0.0414883   0.00012464     0.0414885
1.64853   0.937326   0.0414883   0.00012464     0.0414885
1.63017   0.765441   0.0152999   -0.0695791     0.0712415
1.63316   0.7893   0.0259331   -0.0471695     0.0538283
1.64206   0.832216   0.0272417   -0.0374501     0.0463101
1.62448   1.00835   0.0319278   0.0289642     0.0431081
1.65016   0.963767   0.0379306   0.0100694     0.0392444
1.03423   1.40136   2.62308e-05   0.0238795     0.0238795
1.04331   1.3838   -0.00379652   0.0126177     0.0131765
1.04097   1.36357   -0.000508017   -0.00312716     0.00316816
1.05173   1.34344   -0.00399717   -0.0135597     0.0141365
1.05817   1.30513   -0.00642776   -0.0250865     0.0258969
1.64125   0.809573   0.0259331   -0.0471695     0.0538283
1.06223   1.32586   -0.00611023   -0.012801     0.0141845
1.6259   0.740023   0.0152999   -0.0695791     0.0712415
1.64899   0.99127   0.0370601   0.02051     0.042357
1.62941   1.03702   0.0318033   0.0451013     0.0551868
1.61917   1.0793   0.0223121   0.0675868     0.0711745
1.61267   1.10139   0.0191111   0.0778538     0.0801651
1.66502   0.844031   0.0374237   -0.031043     0.048623
1.67431   0.869698   0.0408603   -0.02149     0.0461669
1.67092   0.897121   0.0440622   -0.00441527     0.0442828
1.63698   1.06682   0.0223121   0.0675868     0.0711745
1.6718   0.924363   0.0414883   0.00012464     0.0414885
1.67447   0.949282   0.0476408   0.0127722     0.0493231
1.6473   0.743671   0.0194529   -0.0628415     0.0657835
1.65218   0.769477   0.0194529   -0.0628415     0.0657835
1.65855   0.793762   0.0310895   -0.0398165     0.0505164
1.66142   0.81797   0.0374237   -0.031043     0.048623
1.65208   1.01935   0.0342521   0.0323035     0.0470821
1.67497   0.976343   0.0476408   0.0127722     0.0493231
1.06183   1.35737   -0.00483839   0.00801683     0.00936374
1.05652   1.40133   2.62308e-05   0.0238795     0.0238795
1.06286   1.37843   -0.00483839   0.00801683     0.00936374
1.07495   1.34061   -0.00587322   -0.0126544     0.0139509
1.07706   1.31737   -0.00793643   -0.0270371     0.0281779
1.07938   1.29888   -0.00793643   -0.0270371     0.0281779
1.67075   1.00047   0.0421539   0.0231375     0.0480863
1.64889   1.04495   0.0264496   0.0560301     0.0619593
1.6343   1.09605   0.0191111   0.0778538     0.0801651
1.67882   0.82737   0.0374237   -0.031043     0.048623
1.68991   0.91131   0.0504787   -0.000651479     0.0504829
1.69709   0.978235   0.0517634   0.0177812     0.0547323
1.68966   0.847607   0.0516055   -0.0231742     0.05657
1.70332   0.865538   0.0578665   -0.0121834     0.0591351
1.69565   0.888062   0.054899   -0.00649718     0.0552821
1.66012   1.06488   0.0264496   0.0560301     0.0619593
1.65566   1.08977   0.0236138   0.065876     0.0699805
1.69934   0.959044   0.0476408   0.0127722     0.0493231
1.70055   0.933949   0.0504787   -0.000651479     0.0504829
1.66833   0.749026   0.0201368   -0.0534992     0.0571634
1.67484   0.776391   0.0201368   -0.0534992     0.0571634
1.68295   0.803794   0.043761   -0.0307502     0.0534846
1.68085   1.02045   0.03635   0.0320348     0.0484515
1.66988   1.04025   0.0320714   0.0528785     0.0618442
1.69664   0.997579   0.0421539   0.0231375     0.0480863
1.08058   1.36181   -0.00483839   0.00801683     0.00936374
1.0788   1.40131   -0.00355268   0.02249     0.0227689
1.08375   1.38253   -0.00355268   0.02249     0.0227689
1.09645   1.34576   -0.00736153   -0.00663756     0.00991208
1.0919   1.32876   -0.00874866   -0.0143637     0.0168183
1.09731   1.3108   -0.01004   -0.0272749     0.029064
1.10043   1.29213   -0.00914894   -0.0286497     0.0300751
1.6977   0.825313   0.043761   -0.0307502     0.0534846
1.71159   0.908641   0.054899   -0.00649718     0.0552821
1.71946   0.979339   0.0616542   0.0137927     0.0631781
1.71597   0.839826   0.0516055   -0.0231742     0.05657
1.72598   0.861472   0.0678028   -0.0132725     0.0690897
1.7236   0.884405   0.0696847   -0.00922078     0.0702922
1.68056   1.05959   0.0335756   0.0488411     0.0592686
1.67662   1.08222   0.0236138   0.065876     0.0699805
1.72893   0.927403   0.0708466   -0.00246881     0.0708896
1.72607   0.95099   0.0670207   0.0059147     0.0672812
1.71093   0.809959   0.0542769   -0.02731     0.0607603
1.68863   0.756707   0.0201368   -0.0534992     0.0571634
1.69645   0.785191   0.0426273   -0.0320104     0.053308
1.70361   1.01906   0.0376924   0.0342782     0.0509481
1.69595   1.04377   0.0395884   0.0382882     0.0550747
1.72534   1.00509   0.0616542   0.0137927     0.0631781
1.10374   1.38158   -0.00051157   0.02802     0.0280247
1.10114   1.36486   -0.00409116   0.0141464     0.0147261
1.10108   1.40128   3.71524e-05   0.027424     0.027424
1.11617   1.34877   -0.00825374   -0.0035907     0.00900096
1.1119   1.32682   -0.00825374   -0.0035907     0.00900096
1.11725   1.30529   -0.010152   -0.0301913     0.0318525
1.12137   1.28505   -0.010152   -0.0301913     0.0318525
1.75166   0.983681   0.0616542   0.0137927     0.0631781
1.7332   0.905203   0.071767   -0.0061961     0.072034
1.71964   0.78417   0.0426273   -0.0320104     0.053308
1.73772   0.825891   0.0632507   -0.0170006     0.0654956
1.73599   0.969468   0.0670207   0.0059147     0.0672812
1.74365   0.847879   0.0678908   -0.0134944     0.0692189
1.7481   0.870213   0.0698439   -0.00974495     0.0705204
1.75126   0.892767   0.071767   -0.0061961     0.072034
1.75322   0.915457   0.0708466   -0.00246881     0.0708896
1.69686   1.07293   0.0267176   0.0584981     0.0643106
1.75401   0.938217   0.0708466   -0.00246881     0.0708896
1.75357   0.960987   0.0670207   0.0059147     0.0672812
1.72991   0.804497   0.0542769   -0.02731     0.0607603
1.74785   1.00614   0.0581024   0.0167496     0.0604685
1.7073   0.767784   0.0426273   -0.0320104     0.053308
1.71596   1.06148   0.0395884   0.0382882     0.0550747
1.74152   1.02801   0.0581024   0.0167496     0.0604685
1.71835   1.03314   0.0395884   0.0382882     0.0550747
1.1196   1.38569   -0.00268836   0.0213025     0.0214715
1.12452   1.36717   -0.00277135   0.0213834     0.0215623
1.12337   1.40124   4.42094e-05   0.0308412     0.0308412
1.12956   1.33404   -0.00825374   -0.0035907     0.00900096
1.13851   1.34973   -0.00651768   -5.73564e-05     0.00651793
1.13357   1.31624   -0.00837549   -0.0101637     0.01317
1.13833   1.29728   -0.0122804   -0.0306039     0.0329759
1.14225   1.27778   -0.0130061   -0.0325362     0.0350394
1.73158   1.04788   0.0326718   0.0376924     0.0498815
1.1394   1.38314   -0.00277135   0.0213834     0.0215623
1.14919   1.36523   -0.00277135   0.0213834     0.0215623
1.14565   1.40121   4.83582e-05   0.0324547     0.0324547
1.1497   1.32963   -0.00651768   -5.73564e-05     0.00651793
1.16025   1.34557   -0.00651768   -5.73564e-05     0.00651793
1.15521   1.31017   -0.0105699   -0.0211528     0.0236466
1.15924   1.29029   -0.0130061   -0.0325362     0.0350394
1.16309   1.2704   -0.0119887   -0.0339548     0.0360092
1.16153   1.38271   -0.00149689   0.0347774     0.0348095
1.1716   1.3636   -0.00488918   0.0112325     0.0122504
1.16793   1.40118   -0.00149689   0.0347774     0.0348095
1.17156   1.32413   -0.00893051   -0.0112971     0.0144007
1.18056   1.34352   -0.00573683   0.00201173     0.00607933
1.17604   1.30303   -0.00785141   -0.0125631     0.0148148
1.17998   1.28282   -0.0101305   -0.0243113     0.0263376
1.18392   1.26298   -0.0141491   -0.0359669     0.0386499
1.18514   1.38163   -0.00149689   0.0347774     0.0348095
1.19289   1.3589   -0.00488918   0.0112325     0.0122504
1.19022   1.40114   -0.00238256   0.0366278     0.0367052
1.19387   1.31209   -0.00611498   -0.0060568     0.00860684
1.19166   1.32822   -0.00573683   0.00201173     0.00607933
1.20422   1.3406   -0.00573683   0.00201173     0.00607933
1.19734   1.2938   -0.00981572   -0.0163886     0.0191033
1.20089   1.27452   -0.0141491   -0.0359669     0.0386499
1.20475   1.2556   -0.013205   -0.037386     0.0396495
1.20541   1.37527   -0.00238256   0.0366278     0.0367052
1.21605   1.35358   -0.00305376   0.0199513     0.0201837
1.2125   1.40111   -0.00238256   0.0366278     0.0367052
1.21556   1.30521   -0.00981572   -0.0163886     0.0191033
1.21353   1.32243   -0.00711456   -0.00779962     0.010557
1.22772   1.33432   -0.00399977   0.00999069     0.0107616
1.21777   1.28559   -0.00857509   -0.0183593     0.0202632
1.22259   1.26718   -0.0140871   -0.037557     0.0401121
1.22564   1.24834   -0.0133924   -0.038647     0.0409017
1.22041   1.38528   6.34271e-05   0.0401172     0.0401173
1.23348   1.29726   -0.00998255   -0.01852     0.0210391
1.22783   1.36737   -0.00305376   0.0199513     0.0201837
1.23913   1.34898   -0.00359203   0.0102471     0.0108585
1.23478   1.40107   6.34271e-05   0.0401172     0.0401173
1.23768   1.315   -0.00614797   -0.00903717     0.0109301
1.25096   1.33027   -0.00359203   0.0102471     0.0108585
1.23974   1.27949   -0.00875299   -0.019446     0.0213251
1.24442   1.26087   -0.0131708   -0.0394191     0.0415613
1.2466   1.24132   -0.0131708   -0.0394191     0.0415613
1.23989   1.38399   -0.00102449   0.0307594     0.0307764
1.25311   1.29608   -0.00875299   -0.019446     0.0213251
1.24919   1.36506   -0.00102449   0.0307594     0.0307764
1.2616   1.34685   -0.00198756   0.0207181     0.0208132
1.25706   1.40104   6.56042e-05   0.0409573     0.0409574
1.26324   1.3122   -0.00614797   -0.00903717     0.0109301
1.27468   1.32832   -0.0038818   0.000493969     0.0039131
1.26148   1.27598   -0.00875299   -0.019446     0.0213251
1.266   1.2557   -0.0127094   -0.0393707     0.0413712
1.26769   1.23468   -0.0112975   -0.0396501     0.0412282
1.25869   1.38172   -0.00102449   0.0307594     0.0307764
1.27521   1.2926   -0.00745581   -0.0189056     0.0203227
1.2838   1.34595   -0.00100198   0.0115791     0.0116224
1.27092   1.36417   -0.00198756   0.0207181     0.0208132
1.27724   1.3832   -0.00133531   0.0410455     0.0410672
1.27935   1.401   -0.000343711   0.0426841     0.0426855
1.28791   1.30957   -0.0038818   0.000493969     0.0039131
1.29801   1.3271   -0.000874522   0.0115323     0.0115654
1.28895   1.22861   -0.0112975   -0.0396501     0.0412282
1.28419   1.27175   -0.00893835   -0.0289814     0.0303285
1.28754   1.25083   -0.0112975   -0.0396501     0.0412282
1.2978   1.28952   -0.00517422   -0.0189551     0.0196487
1.30502   1.34637   -0.000874522   0.0115323     0.0115654
1.29214   1.36473   -0.00108705   0.0214616     0.0214892
1.29861   1.38308   -0.000343711   0.0426841     0.0426855
1.31043   1.22339   -0.00959037   -0.0394322     0.0405817
1.30163   1.40096   7.40591e-05   0.0431418     0.0431419
1.3205   1.32923   -0.000874522   0.0115323     0.0115654
1.31352   1.30849   -0.00222862   0.00104242     0.00246036
1.30769   1.24533   -0.00959037   -0.0394322     0.0405817
1.30878   1.26728   -0.00517422   -0.0189551     0.0196487
1.3179   1.28671   -0.00167253   -0.00874622     0.0089047
1.32567   1.34793   0.0035911   0.0186031     0.0189465
1.31441   1.36501   -0.000165835   0.032221     0.0322214
1.32574   1.23742   -0.00398853   -0.031352     0.0316047
1.32108   1.38214   0.000902723   0.0310502     0.0310634
1.33216   1.21934   -0.00404036   -0.0373063     0.0375245
1.32391   1.40092   8.65681e-05   0.0420509     0.042051
1.34388   1.33791   0.0035911   0.0186031     0.0189465
1.33835   1.31783   0.00493092   0.00104744     0.00504094
1.33557   1.29681   0.00106179   -0.0126421     0.0126866
1.33104   1.25613   -0.00398853   -0.031352     0.0316047
1.33574   1.27464   0.0033691   -0.0165375     0.0168772
1.33919   1.36177   0.000902723   0.0310502     0.0310634
1.34632   1.2393   -0.00404036   -0.0373063     0.0375245
1.34217   1.38217   0.000902723   0.0310502     0.0310634
1.35414   1.21697   -0.00404036   -0.0373063     0.0375245
1.3462   1.40087   8.65681e-05   0.0420509     0.042051
1.36253   1.34824   0.00591157   0.0112624     0.0127196
1.35488   1.30595   0.00493092   0.00104744     0.00504094
1.36482   1.3247   0.00493092   0.00104744     0.00504094
1.35681   1.28515   0.0033691   -0.0165375     0.0168772
1.35817   1.26167   0.0033691   -0.0165375     0.0168772
1.36058   1.36608   0.00220227   0.0308439     0.0309224
1.36683   1.23941   0.000915399   -0.0355717     0.0355835
1.3643   1.38239   0.00328076   0.0277822     0.0279752
1.3816   1.33985   0.00936858   0.00682718     0.0115923
1.37625   1.2169   0.00479252   -0.0324759     0.0328276
1.36848   1.40082   9.66927e-05   0.0404586     0.0404587
1.38509   1.36241   0.00738677   0.0156817     0.0173344
1.37521   1.30272   0.00855639   0.000741405     0.00858845
1.39251   1.321   0.00936858   0.00682718     0.0115923
1.37877   1.27908   0.0104611   -0.00876132     0.0136453
1.38613   1.25771   0.00716291   -0.018016     0.0193877
1.38532   1.23615   0.00479252   -0.0324759     0.0328276
1.38291   1.383   0.00328076   0.0277822     0.0279752
1.40262   1.34354   0.00875884   0.0152961     0.0176263
1.40364   1.24237   0.0146963   -0.0200592     0.0248667
1.39812   1.22015   0.00479252   -0.0324759     0.0328276
1.40266   1.38048   0.00329641   0.0277837     0.0279785
1.39076   1.40076   0.000108099   0.0376003     0.0376005
1.41355   1.36235   0.00875884   0.0152961     0.0176263
1.4199   1.32896   0.0205164   0.00446724     0.0209971
1.39616   1.29684   0.0121666   -0.00267502     0.0124572
1.41265   1.31153   0.0156675   0.000649886     0.015681
1.40332   1.27595   0.017176   -0.00979892     0.0197745
1.41483   1.25744   0.0147107   -0.0184242     0.0235766
1.42696   1.347   0.0205164   0.00446724     0.0209971
1.42707   1.23676   0.0184266   -0.0224663     0.0290564
1.41387   1.22598   0.0184266   -0.0224663     0.0290564
1.42532   1.38025   0.0106416   0.0127363     0.0165969
1.41305   1.40066   0.000134677   0.0332974     0.0332976
1.44266   1.36177   0.0240561   0.00335087     0.0242883
1.44712   1.33616   0.0205164   0.00446724     0.0209971
1.43718   1.31418   0.0296958   -0.00618621     0.0303333
1.42011   1.29384   0.017632   -0.00614782     0.018673
1.44042   1.25368   0.0286396   -0.0161372     0.0328731
1.42853   1.27435   0.0288409   -0.0137207     0.0319383
1.46813   1.35606   0.0240561   0.00335087     0.0242883
1.46797   1.33451   0.029341   -0.00422784     0.029644
1.44575   1.38253   0.0106416   0.0127363     0.0165969
1.43533   1.40058   0.00960994   0.0218695     0.0238878
1.46513   1.37741   0.0240561   0.00335087     0.0242883
1.4649   1.31318   0.0296958   -0.00618621     0.0303333
1.44233   1.29452   0.0288409   -0.0137207     0.0319383
1.45103   1.27244   0.0288409   -0.0137207     0.0319383
1.45761   1.40018   0.0166876   0.00550076     0.0175709
1.45911   1.29242   0.0319273   -0.0088787     0.0331389
1353  1355  1431  
1431  1430  1353  
1433  1431  1355  
1510  1589  1509  
1433  1510  1431  
1433  1511  1510  
1433  1355  1356  
1431  1510  1430  
1354  1432  1356  
1508  1429  1428  
1511  1508  1587  
1511  1432  1508  
1356  1432  1433  
1507  1506  1586  
1508  1507  1587  
1508  1428  1507  
1429  1354  1352  
1429  1508  1432  
1432  1354  1429  
1352  1350  1426  
1511  1590  1510  
1432  1511  1433  
1587  1590  1511  
1589  1588  1509  
1430  1510  1509  
1590  1672  1589  
1510  1590  1589  
1670  1669  1751  
1585  1668  1586  
1672  1588  1589  
1428  1506  1507  
1426  1428  1429  
1426  1505  1428  
1352  1426  1429  
1350  1351  1427  
1670  1672  1590  
1669  1670  1587  
1750  1752  1672  
1751  1750  1670  
1751  1829  1750  
1427  1351  1424  
1349  1413  1425  
1281  1349  1348  
1281  1338  1349  
1584  1585  1503  
1338  1414  1349  
1504  1424  1425  
1503  1504  1425  
1585  1506  1505  
1351  1348  1424  
1747  1667  1746  
1908  1827  1826  
1748  1749  1668  
1667  1748  1668  
1827  1907  1828  
1826  1827  1747  
1907  1909  1828  
1586  1668  1669  
1587  1586  1669  
1506  1585  1586  
1585  1584  1668  
1425  1491  1503  
2158  2157  2239  
1828  1748  1827  
1829  1751  1828  
1830  1829  1909  
1830  1752  1829  
1751  1749  1828  
1507  1586  1587  
1748  1747  1827  
1985  1905  1962  
1988  1986  2074  
2158  2159  2076  
1749  1669  1668  
1828  1749  1748  
1751  1669  1749  
1909  1829  1828  
1750  1672  1670  
1829  1752  1750  
1910  1830  1909  
1910  1831  1830  
1673  1671  1752  
1881  1805  1882  
1962  1885  1959  
1905  1986  1906  
1987  1988  2075  
1909  1907  1987  
1910  1909  1990  
1992  1910  1990  
1831  1753  1830  
1753  1673  1752  
1908  1906  1986  
1907  1908  1988  
1990  1909  1987  
1748  1667  1747  
1747  1746  1826  
1672  1752  1671  
1588  1672  1671  
1590  1587  1670  
1584  1648  1667  
1348  1349  1424  
1284  1338  1281  
1360  1391  1437  
1505  1504  1585  
1428  1505  1506  
1427  1504  1505  
1350  1427  1426  
1424  1504  1427  
1649  1568  1569  
1650  1649  1569  
1729  1728  1649  
1825  1804  1881  
1826  1746  1825  
1908  1826  1906  
1908  1907  1827  
1746  1728  1804  
1906  1826  1825  
1667  1728  1746  
1649  1728  1648  
1804  1805  1881  
1650  1729  1649  
1492  1570  1569  
1651  1731  1730  
1881  1882  1959  
1730  1731  1806  
1650  1730  1729  
1650  1651  1730  
1806  1882  1805  
1391  1360  1315  
1437  1515  1492  
1360  1437  1415  
1469  1515  1437  
1468  1469  1391  
1543  1622  1544  
1427  1505  1426  
1503  1585  1504  
1413  1491  1425  
1568  1584  1503  
1584  1667  1668  
1648  1584  1568  
1649  1648  1568  
1728  1667  1648  
1746  1804  1825  
1338  1284  1360  
1468  1543  1469  
1390  1468  1391  
1459  1460  1538  
2533  2460  2531  
2317  2388  2389  
2312  2239  2238  
2359  2385  2312  
2288  2359  2287  
2361  2431  2359  
2313  2241  2312  
2316  2314  2387  
2317  2316  2388  
2242  2314  2316  
2242  2240  2314  
2079  2160  2162  
2312  2238  2287  
2158  2075  2157  
2161  2158  2239  
2241  2161  2239  
2162  2163  2079  
2159  2240  2160  
2242  2163  2162  
2160  2077  2078  
2026  2103  2020  
2026  2108  2106  
1943  2026  2020  
1937  1864  1943  
1938  1937  2020  
1938  1858  1937  
1942  1941  2024  
2025  1942  2024  
1863  1862  1942  
1943  1863  1942  
2186  2265  2187  
2249  2169  2187  
2267  2339  2265  
2187  2104  2105  
2250  2169  2249  
2323  2324  2249  
2429  2499  2500  
2286  2358  2357  
2284  2286  2357  
2208  2245  2286  
2391  2463  2427  
2358  2391  2427  
2390  2325  2396  
2318  2250  2325  
2390  2318  2325  
2319  2245  2318  
2164  2244  2245  
2170  2250  2244  
2125  2127  2046  
2164  2165  2080  
2170  2164  2084  
2245  2208  2165  
2206  2207  2127  
2165  2205  2126  
2285  2357  2356  
2208  2284  2205  
2208  2286  2284  
1998  1999  2084  
2126  2045  2080  
1916  1884  1836  
1998  1917  1999  
1807  1883  1806  
1993  1961  1917  
1993  2045  1961  
2074  2157  2075  
2047  2073  1985  
2073  2128  2156  
2074  2075  1988  
2073  2074  1986  
2073  2156  2074  
2239  2157  2238  
2359  2312  2287  
2385  2313  2312  
2457  2385  2431  
2386  2458  2387  
2457  2386  2385  
2457  2459  2386  
2315  2314  2241  
2387  2315  2386  
2460  2387  2458  
2388  2316  2387  
2241  2239  2312  
2315  2241  2313  
2314  2240  2241  
2209  2287  2238  
2209  2210  2288  
2160  2079  2077  
2159  2160  2078  
2076  2159  2078  
1992  2076  2078  
1989  2075  2076  
2158  2161  2159  
2240  2242  2162  
2160  2240  2162  
2161  2241  2240  
1752  1830  1753  
2075  1989  1987  
1911  1831  1910  
2105  2022  2021  
1804  1728  1729  
1805  1804  1729  
1825  1885  1906  
1885  1905  1906  
1959  1885  1881  
1962  1905  1885  
2044  1962  1959  
2046  1985  1962  
1907  1988  1987  
1881  1885  1825  
1986  1988  1908  
1859  1860  1782  
2022  1999  1940  
1998  1993  1917  
1731  1758  1807  
1805  1730  1806  
1651  1678  1731  
1569  1570  1650  
1678  1623  1705  
1570  1594  1651  
1515  1544  1594  
1415  1338  1360  
1492  1415  1437  
1570  1492  1515  
1594  1570  1515  
1651  1650  1570  
1569  1491  1492  
1414  1338  1415  
1491  1413  1414  
1568  1491  1569  
1568  1503  1491  
1425  1424  1349  
1704  1699  1777  
1544  1622  1623  
1594  1544  1623  
1469  1543  1544  
1543  1617  1622  
2187  2265  2249  
2104  2187  2169  
2186  2106  2188  
2105  2186  2187  
2105  2102  2186  
2108  2188  2106  
2103  2026  2106  
2186  2103  2106  
2102  2019  2103  
2023  1957  2041  
2107  2023  2043  
2024  1941  2023  
2267  2265  2188  
2268  2267  2189  
2266  2268  2190  
2266  2282  2340  
2124  2203  2204  
2109  2124  2190  
2043  2041  2123  
2413  2414  2485  
2341  2413  2412  
2340  2282  2352  
2268  2340  2341  
2340  2352  2413  
2323  2249  2265  
2268  2341  2267  
2464  2471  2537  
2608  2536  2537  
2462  2391  2390  
2536  2462  2464  
2463  2391  2462  
2397  2395  2470  
2464  2396  2471  
2325  2324  2397  
2323  2395  2324  
2339  2341  2412  
2485  2554  2542  
2395  2339  2412  
2265  2339  2323  
2412  2413  2485  
2267  2341  2339  
2268  2266  2340  
2190  2124  2204  
2355  2423  2352  
2542  2614  2606  
2542  2554  2614  
2537  2471  2542  
2608  2537  2606  
2608  2607  2536  
2485  2414  2486  
2470  2485  2542  
2413  2341  2340  
2470  2412  2485  
2470  2395  2412  
2486  2555  2554  
2206  2126  2205  
2044  2045  2125  
1962  2044  2046  
1960  1961  2045  
1959  1960  2044  
1959  1882  1960  
1993  1998  2080  
2045  1993  2080  
2046  2044  2125  
1960  1882  1883  
2045  2044  1960  
2165  2208  2205  
2080  2165  2126  
2164  2245  2165  
2250  2318  2244  
2319  2358  2286  
2285  2356  2283  
2288  2210  2283  
2359  2288  2361  
2287  2209  2288  
2128  2047  2127  
2209  2128  2210  
2209  2156  2128  
2431  2385  2359  
2156  2157  2074  
2103  2019  2020  
2186  2102  2103  
2105  2021  2102  
2188  2265  2186  
2104  2084  2022  
1992  1911  1910  
1537  1538  1460  
2047  2046  2127  
2047  1985  2046  
2207  2128  2127  
2156  2238  2157  
2047  2128  2073  
2209  2238  2156  
1986  1905  1985  
1537  1460  1461  
1989  1990  1987  
2158  2076  2075  
2076  1992  1990  
2161  2240  2159  
2077  1991  2078  
1992  1991  1911  
1989  2076  1990  
2078  1991  1992  
1539  1461  1462  
1387  1465  1462  
1538  1468  1459  
1617  1538  1537  
1543  1468  1538  
1621  1702  1620  
1542  1621  1620  
1619  1701  1621  
1549  1629  1627  
1548  1549  1627  
1474  1550  1549  
1780  1703  1709  
1786  1780  1709  
1857  1779  1780  
1779  1703  1780  
1778  1779  1856  
1778  1702  1779  
1627  1629  1709  
2019  1936  1938  
1935  1855  1856  
1836  1860  1916  
1758  1836  1807  
1782  1860  1836  
2080  2084  2164  
2125  2045  2126  
1883  1961  1960  
1883  1884  1961  
1806  1883  1882  
1807  1884  1883  
1731  1807  1806  
1758  1782  1836  
1916  1917  1884  
2104  2169  2170  
1779  1702  1701  
1855  1778  1856  
1855  1777  1778  
1939  1860  1859  
1544  1515  1469  
1705  1623  1704  
1781  1705  1704  
1855  1781  1777  
1855  1859  1781  
1758  1731  1678  
1678  1651  1594  
1623  1678  1594  
1705  1758  1678  
2242  2243  2163  
1547  1474  1472  
1629  1550  1628  
1629  1549  1550  
1708  1710  1628  
1540  1619  1542  
1466  1467  1542  
1464  1473  1540  
1474  1549  1473  
1627  1619  1548  
1709  1703  1627  
1710  1709  1629  
1710  1786  1709  
1701  1619  1627  
1549  1548  1473  
1702  1621  1701  
1540  1463  1464  
1621  1542  1619  
1700  1620  1702  
1778  1700  1702  
1699  1618  1700  
1618  1541  1620  
1467  1389  1463  
1389  1313  1314  
1385  1463  1384  
1388  1312  1389  
2243  2242  2316  
1624  1545  1567  
1706  1624  1647  
1625  1626  1547  
1706  1625  1624  
1707  1626  1625  
1624  1625  1546  
1706  1707  1625  
1727  1706  1647  
1783  1784  1706  
1784  1708  1707  
1471  1393  1392  
1547  1472  1471  
1625  1547  1546  
1626  1550  1547  
1474  1473  1394  
1857  1938  1936  
1779  1857  1856  
1858  1780  1786  
1628  1710  1629  
1708  1784  1785  
1384  1314  1309  
1310  1385  1384  
1246  1310  1309  
1246  1187  1247  
1467  1540  1542  
1388  1467  1466  
1463  1540  1467  
1384  1463  1389  
1385  1386  1464  
2243  2316  2317  
1311  1249  1317  
1385  1311  1386  
1385  1310  1311  
1154  1188  1187  
1154  1097  1153  
2460  2389  2388  
1310  1384  1309  
1311  1317  1386  
1247  1249  1311  
1246  1247  1310  
1188  1249  1247  
1188  1214  1248  
1394  1386  1393  
1394  1473  1464  
1540  1473  1548  
1385  1464  1463  
1386  1394  1464  
1472  1394  1393  
1540  1548  1619  
2533  2604  2534  
2461  2533  2534  
2460  2458  2531  
2533  2601  2604  
2389  2460  2461  
2387  2314  2315  
2532  2600  2602  
2675  2706  2640  
2673  2674  2609  
2741  2706  2675  
2830  2767  2803  
2675  2640  2609  
2767  2706  2741  
2764  2703  2706  
2827  2764  2826  
2765  2705  2704  
2828  2765  2827  
2892  2828  2827  
2829  2766  2828  
2766  2705  2765  
2639  2705  2666  
2637  2574  2640  
2572  2637  2638  
2570  2569  2637  
2764  2765  2704  
2893  2890  2829  
2892  2893  2828  
2826  2891  2827  
2958  2959  2892  
2955  2890  2893  
2732  2667  2666  
2569  2570  2501  
2504  2569  2499  
2637  2640  2703  
2504  2574  2569  
2504  2535  2573  
2574  2637  2569  
2360  2361  2356  
2501  2432  2430  
2503  2502  2432  
2497  2494  2563  
2426  2497  2498  
2425  2424  2497  
2355  2425  2426  
2421  2422  2351  
2354  2353  2424  
2354  2280  2353  
2282  2281  2355  
2420  2421  2348  
2422  2350  2351  
2494  2424  2495  
2353  2350  2422  
2279  2350  2353  
2278  2200  2277  
2279  2278  2350  
2279  2201  2278  
2351  2278  2277  
3439  3438  3480  
3438  3386  3390  
3441  3438  3390  
3439  3388  3387  
3481  3439  3480  
3389  3371  3324  
3323  3388  3324  
3440  3437  3423  
3246  3306  3307  
3264  3203  3202  
3306  3266  3324  
3203  3145  3144  
3245  3204  3266  
3245  3182  3204  
3267  3261  3319  
3323  3265  3322  
3265  3266  3204  
3203  3265  3204  
3205  3263  3201  
3321  3325  3386  
3263  3267  3321  
3202  3263  3264  
3205  3267  3263  
3205  3199  3261  
3323  3266  3265  
3387  3388  3323  
3438  3387  3386  
3438  3439  3387  
3324  3266  3323  
3082  3142  3144  
3182  3119  3145  
3016  3014  3081  
3082  3016  3081  
3053  2989  3016  
3142  3143  3202  
3145  3082  3144  
3083  3018  3017  
3143  3080  3141  
3081  3015  3080  
3079  3083  3017  
3202  3143  3201  
3142  3081  3143  
3125  3079  3061  
3146  3140  3199  
3146  3083  3140  
3205  3146  3199  
3201  3143  3141  
2956  2955  3014  
2894  2958  2891  
2803  2868  2830  
2957  2960  2894  
2868  2932  2894  
2830  2868  2894  
2803  2802  2867  
3017  3018  2960  
3079  3017  3061  
3018  2958  2960  
2932  2997  2957  
2931  2996  2932  
2867  2931  2932  
2930  2995  2931  
2995  3059  2996  
2959  2958  3018  
2959  2893  2892  
3015  2959  3018  
2955  2893  2959  
2826  2764  2767  
3124  3060  3123  
3080  3143  3081  
3146  3141  3083  
3146  3201  3141  
3124  3123  3185  
3125  3124  3186  
3125  3061  3124  
3017  2997  3061  
3001  2937  3000  
3059  3001  3065  
3059  2995  3001  
3129  3123  3065  
2460  2533  2461  
1470  1392  1412  
1547  1471  1546  
1472  1393  1471  
2604  2603  2534  
2668  2734  2670  
2602  2667  2669  
2599  2600  2532  
2599  2666  2600  
2530  2599  2532  
2531  2459  2532  
2502  2571  2530  
2571  2572  2639  
2735  2796  2734  
2670  2603  2604  
2670  2736  2671  
2668  2669  2734  
2604  2668  2670  
2602  2600  2667  
2601  2602  2668  
2601  2532  2602  
2669  2735  2734  
1394  1472  1474  
1272  1248  1214  
1152  1213  1212  
1271  1337  1272  
1470  1545  1546  
1470  1412  1490  
1471  1470  1546  
1471  1392  1470  
1317  1392  1393  
1316  1249  1248  
1335  1334  1410  
1411  1335  1410  
1336  1271  1335  
2670  2734  2736  
2603  2670  2605  
2604  2601  2668  
1317  1393  1386  
1311  1310  1247  
1213  1272  1212  
1211  1213  1152  
1271  1272  1213  
1335  1271  1270  
1337  1316  1272  
1271  1213  1270  
1336  1337  1271  
1214  1154  1153  
1154  1214  1188  
1153  1096  1151  
2927  2862  2928  
2863  2864  2929  
2927  2861  2862  
1151  1152  1212  
1095  1151  1096  
1094  1150  1151  
1074  1130  1129  
1079  1073  1027  
1190  1130  1135  
1189  1149  1129  
1211  1270  1213  
1333  1269  1268  
1334  1270  1269  
1333  1334  1269  
1267  1333  1268  
1253  1252  1320  
1399  1409  1333  
1395  1399  1323  
1476  1479  1399  
1409  1334  1333  
1323  1399  1333  
1479  1488  1409  
1490  1545  1470  
1411  1490  1412  
1336  1411  1412  
1410  1488  1489  
1336  1335  1411  
1334  1409  1410  
1489  1565  1566  
1555  1565  1488  
1476  1552  1479  
1631  1634  1555  
1555  1634  1565  
1633  1712  1713  
1716  1788  1712  
1636  1716  1712  
1723  1794  1791  
1400  1408  1480  
1396  1400  1477  
1396  1319  1331  
1715  1787  1790  
1714  1715  1789  
1635  1711  1715  
1630  1633  1711  
1552  1630  1631  
1552  1476  1551  
1555  1552  1631  
1476  1475  1551  
1713  1787  1711  
1633  1632  1712  
1631  1630  1711  
1632  1556  1636  
1630  1554  1633  
1554  1553  1632  
1556  1563  1636  
1707  1706  1784  
1646  1724  1726  
1624  1567  1647  
1645  1724  1646  
1803  1880  1879  
1410  1489  1411  
2107  2043  2109  
1726  1727  1647  
1725  1800  1724  
1799  1727  1726  
1799  1803  1727  
1800  1802  1726  
1724  1800  1726  
1725  1801  1800  
1876  1880  1803  
1802  1876  1799  
1726  1802  1799  
1878  1867  1944  
1802  1878  1877  
1801  1867  1878  
1955  1880  1876  
1802  1877  1876  
1958  1957  1880  
1879  1861  1803  
1941  1879  1957  
1861  1783  1803  
2202  2201  2279  
2123  2122  2202  
2043  2123  2124  
2042  2122  2123  
2042  2121  2122  
1957  1879  1880  
2121  2201  2122  
1247  1187  1188  
1094  1095  1072  
1316  1392  1317  
1316  1337  1392  
1249  1316  1317  
1248  1272  1316  
1188  1248  1249  
1214  1212  1272  
1336  1412  1337  
1334  1335  1270  
1412  1392  1337  
1151  1095  1094  
2475  2543  2472  
2474  2544  2477  
2749  2811  2748  
2556  2487  2557  
2400  2327  2336  
2475  2545  2543  
2477  2548  2476  
2544  2547  2477  
2484  2544  2473  
2484  2553  2544  
2616  2618  2547  
2544  2616  2547  
2410  2482  2473  
2551  2621  2553  
2482  2483  2551  
2473  2482  2484  
2410  2338  2411  
2621  2687  2623  
2552  2621  2551  
2552  2622  2621  
2681  2748  2747  
2683  2684  2681  
2617  2683  2681  
2618  2682  2683  
2749  2748  2684  
2623  2689  2682  
2753  2815  2811  
2689  2753  2749  
2689  2751  2753  
2683  2682  2749  
2173  2174  2254  
2560  2490  2558  
2628  2560  2558  
2561  2491  2560  
2272  2194  2271  
2401  2398  2328  
2472  2416  2398  
2275  2345  2347  
2197  2272  2275  
2113  2194  2116  
2035  2113  2116  
2031  2112  2113  
2271  2344  2272  
2193  2271  2194  
2113  2193  2194  
2112  2192  2193  
2193  2270  2271  
2344  2345  2272  
2398  2416  2343  
2417  2345  2344  
2343  2417  2344  
2343  2416  2417  
2171  2086  2090  
2251  2171  2172  
2192  2112  2171  
2010  2096  2091  
2331  2404  2403  
2091  2089  2005  
2254  2175  2173  
2252  2254  2174  
2330  2253  2254  
2329  2330  2254  
2255  2329  2252  
2403  2330  2329  
2401  2328  2330  
2173  2090  2087  
2252  2329  2254  
2328  2326  2251  
2343  2326  2398  
2173  2087  2088  
2174  2173  2089  
2175  2090  2173  
2172  2090  2175  
2253  2172  2175  
2251  2192  2171  
2253  2251  2172  
2326  2270  2251  
2398  2326  2328  
2343  2344  2270  
2086  2004  2087  
2472  2489  2416  
2488  2490  2417  
2558  2488  2489  
2418  2345  2417  
1014  1008  967  
1003  1015  967  
1066  1060  1014  
1117  1063  1060  
1123  1117  1066  
1175  1121  1117  
1063  1012  1060  
1066  1117  1060  
1121  1118  1064  
1450  1373  1375  
1528  1450  1451  
1449  1374  1450  
1372  1374  1448  
1450  1375  1451  
1300  1373  1374  
1299  1301  1373  
1179  1123  1122  
1239  1180  1179  
1301  1239  1293  
1301  1299  1239  
1236  1178  1175  
1237  1236  1299  
1117  1121  1063  
1180  1175  1123  
1178  1121  1175  
1301  1375  1373  
1294  1368  1370  
1445  1375  1369  
1521  1443  1522  
1604  1525  1523  
1444  1443  1521  
1524  1451  1445  
1607  1613  1534  
1526  1607  1534  
1527  1606  1607  
2082  2081  1995  
2083  2082  2048  
2167  2081  2082  
2168  2247  2248  
2083  2168  2082  
2166  2246  2168  
2320  2247  2246  
2321  2258  2248  
2178  2092  2167  
1833  1834  1914  
1592  1676  1593  
1745  1675  1666  
1756  1676  1675  
1915  1997  1914  
1904  1983  1984  
1824  1904  1835  
1824  1889  1904  
1984  2072  1997  
1677  1674  1676  
1755  1677  1757  
1755  1754  1677  
1536  1535  1614  
2475  2405  2478  
2402  2401  2475  
2398  2402  2472  
2398  2401  2402  
2478  2548  2545  
2478  2476  2548  
2475  2478  2545  
2405  2476  2478  
2401  2405  2475  
2401  2330  2403  
2472  2402  2475  
2253  2175  2254  
2328  2253  2330  
2328  2251  2253  
2477  2547  2548  
2404  2477  2476  
2399  2400  2474  
1774  1769  1847  
1698  1774  1776  
1696  1769  1774  
2091  2176  2174  
2089  2091  2174  
2006  2010  2091  
2184  2185  2264  
2181  2184  2261  
2099  2017  2101  
2176  2252  2174  
2181  2176  2096  
2255  2252  2176  
2181  2255  2176  
2014  2099  2096  
2261  2255  2181  
2327  2399  2331  
1762  1763  1682  
1761  1762  1682  
1921  2002  1922  
1840  1921  1841  
1840  1920  1921  
2891  2958  2892  
2827  2891  2892  
2830  2894  2891  
3014  2955  3015  
2956  2989  2924  
2796  2735  2797  
2737  2736  2799  
2736  2734  2796  
2799  2736  2796  
2671  2605  2670  
2639  2666  2599  
2638  2639  2572  
2638  2704  2639  
2669  2667  2733  
2669  2668  2602  
1267  1250  1318  
1333  1267  1323  
1268  1210  1267  
1211  1268  1269  
1211  1152  1150  
1189  1190  1250  
1079  1135  1130  
1134  1196  1135  
1250  1254  1318  
1193  1132  1192  
1078  1076  1133  
1077  1078  1134  
976  975  927  
1078  1026  1025  
1024  977  1026  
976  1026  975  
1400  1480  1477  
1265  1332  1264  
1405  1485  1408  
1330  1407  1329  
1561  1562  1641  
1487  1561  1564  
1485  1407  1486  
1408  1485  1487  
1403  1330  1326  
1403  1406  1330  
1327  1404  1326  
1483  1559  1486  
1404  1484  1403  
1560  1559  1483  
1486  1407  1406  
1561  1486  1562  
1407  1330  1406  
1405  1407  1485  
1405  1328  1407  
1408  1332  1405  
1332  1265  1328  
1405  1332  1328  
1331  1319  1266  
1396  1331  1400  
1264  1208  1209  
1265  1264  1209  
1266  1251  1264  
1331  1266  1332  
1264  1207  1208  
1319  1251  1266  
1319  1252  1251  
1209  1261  1265  
1331  1332  1408  
1263  1329  1261  
1329  1407  1328  
1265  1329  1328  
1263  1330  1329  
1556  1632  1553  
1146  1207  1191  
1091  1147  1146  
1091  1040  1092  
1131  1091  1146  
1131  1075  1091  
1039  1034  1086  
1093  1142  1148  
1143  1202  1203  
1400  1331  1408  
1318  1323  1267  
1322  1318  1254  
1322  1395  1318  
1475  1395  1398  
1476  1399  1395  
1037  1086  1034  
1191  1192  1146  
1251  1191  1207  
1319  1320  1252  
1397  1320  1396  
1255  1254  1196  
1195  1255  1196  
1133  1195  1196  
1132  1193  1195  
1253  1321  1255  
1397  1321  1320  
1398  1395  1322  
1133  1134  1078  
1132  1133  1076  
1196  1134  1133  
1087  1141  1143  
983  982  1033  
1038  1090  1085  
1085  1090  1141  
1033  982  1030  
1035  1033  1085  
1035  983  1033  
1082  1089  1038  
1137  1136  1080  
1089  1090  1038  
1138  1089  1082  
1138  1144  1089  
1089  1144  1090  
1262  1206  1205  
1082  1038  1030  
1033  1038  1085  
1033  1030  1038  
933  982  983  
979  1028  982  
1028  1080  1030  
1206  1202  1145  
1141  1087  1085  
937  985  986  
2887  2882  2883  
2889  2825  2888  
2762  2756  2818  
2888  2823  2824  
2700  2634  2693  
2761  2700  2762  
2761  2698  2700  
2763  2702  2761  
2825  2763  2823  
2817  2755  2763  
2701  2635  2636  
2568  2567  2498  
2632  2636  2568  
2565  2632  2563  
2633  2699  2632  
2701  2692  2635  
2626  2627  2694  
2757  2693  2694  
2634  2566  2626  
2631  2633  2564  
2556  2627  2626  
2172  2171  2090  
2270  2192  2251  
2343  2270  2326  
2344  2271  2270  
2112  2085  2171  
2035  2032  2113  
2036  2035  2116  
2036  1953  2035  
2000  2001  2085  
1949  2000  2031  
2001  2004  2086  
1918  1919  2000  
1922  2002  2004  
1919  1922  2001  
1841  1762  1840  
1842  1841  1922  
1842  1763  1841  
2793  2730  2792  
2727  2729  2663  
2665  2727  2662  
2731  2790  2727  
2793  2731  2730  
2790  2729  2727  
2858  2923  2922  
2792  2857  2793  
2792  2856  2857  
2855  2854  2791  
2728  2726  2663  
1079  1077  1134  
1073  1079  1130  
1027  1077  1079  
1194  1196  1254  
1190  1135  1194  
1250  1190  1194  
1189  1130  1190  
1150  1149  1210  
1129  1072  1074  
1189  1129  1130  
1094  1072  1129  
1135  1196  1194  
1079  1134  1135  
1023  1077  1027  
1024  1078  1077  
1147  1092  1093  
1192  1132  1131  
1026  1078  1024  
1024  1077  1023  
977  1024  1023  
1319  1396  1320  
1252  1191  1251  
1321  1253  1320  
1192  1191  1252  
1251  1207  1264  
1146  1147  1207  
1131  1146  1192  
1091  1075  1040  
1265  1261  1329  
1332  1266  1264  
1147  1208  1207  
1147  1093  1148  
1087  1088  1036  
1085  1087  1035  
1143  1088  1087  
1148  1142  1203  
1209  1148  1203  
1208  1147  1148  
1093  1086  1142  
1318  1395  1323  
1255  1322  1254  
1321  1398  1322  
1477  1478  1397  
1553  1477  1480  
1556  1553  1480  
1554  1478  1553  
1633  1554  1632  
1551  1478  1554  
1552  1551  1630  
1478  1477  1553  
1475  1478  1551  
1475  1398  1478  
1399  1479  1409  
1475  1476  1395  
1397  1478  1398  
1321  1397  1398  
1396  1477  1397  
1551  1554  1630  
1552  1555  1479  
1488  1410  1409  
1150  1152  1151  
1149  1150  1094  
1129  1149  1094  
1189  1210  1149  
1210  1211  1150  
1210  1268  1211  
1074  1073  1130  
1250  1267  1210  
1189  1250  1210  
1194  1254  1250  
1269  1270  1211  
2248  2247  2321  
2167  2248  2178  
2167  2168  2248  
2320  2321  2247  
2392  2393  2321  
2538  2465  2466  
2465  2538  2467  
2392  2466  2393  
2467  2540  2468  
2465  2467  2468  
2538  2611  2539  
2598  2611  2538  
2597  2598  2529  
2528  2597  2529  
2664  2730  2665  
2665  2731  2727  
2598  2665  2662  
2597  2664  2665  
2804  2744  2805  
2806  2804  2869  
2743  2744  2804  
2686  2743  2745  
2744  2677  2726  
2676  2678  2743  
2612  2677  2678  
2529  2598  2538  
2744  2768  2805  
2678  2744  2743  
2678  2677  2744  
2663  2726  2677  
2728  2789  2726  
2332  2257  2333  
2334  2332  2406  
2256  2257  2332  
2610  2549  2541  
2619  2685  2622  
2465  2394  2393  
2465  2468  2394  
2479  2541  2549  
2540  2541  2469  
2540  2539  2613  
2539  2611  2612  
2613  2539  2612  
2467  2538  2539  
2622  2688  2687  
2550  2619  2552  
2685  2688  2622  
975  1026  977  
1040  1022  988  
1076  1075  1131  
1025  1021  1075  
1078  1025  1076  
926  925  876  
926  973  925  
939  926  888  
939  974  926  
889  939  888  
843  889  888  
887  938  889  
987  988  974  
1021  976  973  
1026  976  1025  
927  925  973  
2093  2011  2007  
2009  2093  2007  
2179  2097  2093  
2081  2167  2092  
2259  2260  2335  
2179  2259  2182  
2179  2180  2259  
2256  2260  2180  
2257  2256  2177  
2332  2333  2406  
2479  2469  2541  
2408  2479  2480  
2407  2394  2469  
2408  2406  2479  
2333  2322  2394  
2332  2334  2260  
2479  2406  2407  
2408  2334  2406  
2257  2258  2333  
2178  2257  2177  
2394  2468  2469  
2479  2407  2469  
2322  2393  2394  
2407  2333  2394  
2258  2321  2322  
2178  2248  2258  
2168  2246  2247  
2155  2166  2083  
2155  2237  2166  
2072  2071  2154  
2048  1997  2083  
1834  1755  1757  
1756  1835  1757  
1914  1913  1833  
1914  1996  1913  
1835  1915  1834  
1997  2048  1996  
1834  1915  1914  
2072  2083  1997  
2048  2082  1996  
2310  2309  2382  
2311  2310  2383  
2236  2309  2310  
2455  2383  2454  
2528  2455  2527  
2528  2456  2455  
2320  2384  2392  
2321  2320  2392  
2246  2311  2320  
2383  2382  2454  
2311  2383  2384  
2237  2236  2310  
2506  2528  2529  
2553  2621  2623  
2409  2411  2337  
2619  2620  2685  
2552  2619  2622  
2550  2549  2619  
2752  2814  2751  
2695  2758  2760  
2615  2680  2629  
2747  2758  2695  
2747  2680  2681  
2559  2615  2629  
2545  2617  2615  
2809  2808  2874  
2758  2809  2810  
2747  2748  2809  
2681  2684  2748  
2695  2680  2747  
2617  2618  2683  
2548  2546  2545  
2682  2616  2623  
2684  2683  2749  
2618  2616  2682  
2546  2618  2617  
2545  2546  2617  
2548  2618  2546  
2548  2547  2618  
2809  2874  2875  
2811  2808  2748  
2811  2874  2808  
1025  1075  1076  
1040  988  1039  
1021  1022  1075  
974  973  926  
976  1021  1025  
976  927  973  
987  1039  988  
974  1021  973  
987  974  939  
1022  1021  974  
1480  1487  1556  
1561  1641  1564  
1406  1403  1483  
1639  1642  1562  
1560  1638  1640  
1720  1722  1644  
1641  1720  1644  
1721  1796  1720  
1640  1719  1639  
1796  1797  1722  
1795  1796  1721  
1795  1873  1796  
1954  1953  2036  
1555  1488  1479  
1645  1565  1634  
1645  1646  1566  
1483  1486  1406  
1639  1559  1560  
1562  1486  1559  
1561  1487  1485  
1642  1721  1720  
1563  1487  1564  
1263  1262  1330  
1487  1563  1556  
1408  1487  1480  
1561  1485  1486  
1635  1714  1634  
1711  1635  1631  
1711  1787  1715  
1132  1195  1133  
1131  1132  1076  
1193  1253  1195  
1252  1193  1192  
1253  1255  1195  
1252  1253  1193  
1321  1322  1255  
1148  1209  1208  
1143  1203  1142  
1088  1143  1142  
1141  1202  1143  
1202  1261  1203  
1145  1202  1141  
1261  1209  1203  
926  876  888  
2731  2665  2730  
2789  2788  2726  
2621  2622  2687  
2750  2806  2812  
2613  2612  2678  
2610  2613  2676  
2619  2610  2620  
2541  2613  2610  
2541  2540  2613  
2743  2804  2745  
2685  2686  2750  
2750  2745  2806  
2688  2750  2752  
2686  2745  2750  
2620  2686  2685  
2620  2676  2686  
2871  2935  2877  
2869  2871  2806  
2869  2934  2871  
2877  2942  2878  
2944  3005  3004  
2935  2944  2942  
2935  2999  2944  
3068  3067  3003  
2751  2689  2687  
2688  2751  2687  
2814  2815  2753  
2942  3004  2943  
2878  2942  2943  
2879  2878  2943  
2813  2812  2878  
2935  2936  2999  
2877  2935  2942  
2877  2812  2871  
2814  2753  2751  
2483  2481  2550  
2752  2751  2688  
2553  2616  2544  
2551  2553  2484  
2623  2616  2553  
2689  2623  2687  
2689  2749  2682  
2311  2246  2237  
2310  2311  2237  
2384  2320  2311  
2384  2455  2456  
2393  2322  2321  
842  888  876  
1022  974  988  
792  843  842  
794  793  744  
889  843  887  
792  793  843  
2277  2349  2351  
2269  2273  2342  
2191  2114  2195  
2200  2119  2199  
2110  2111  2191  
2118  2196  2195  
2342  2348  2276  
2556  2562  2492  
2276  2349  2277  
2495  2565  2494  
2420  2493  2421  
2415  2420  2348  
2415  2487  2420  
2492  2562  2493  
2277  2200  2199  
2276  2277  2199  
2351  2350  2278  
2280  2279  2353  
2281  2280  2354  
2281  2282  2204  
2355  2281  2354  
2204  2266  2190  
2281  2204  2203  
2282  2266  2204  
2197  2117  2115  
2275  2198  2197  
2274  2273  2196  
2418  2419  2347  
2111  2110  2028  
2033  2111  2030  
2114  2191  2111  
2037  2114  2033  
2195  2269  2191  
2346  2342  2273  
2119  2110  2191  
2199  2119  2191  
2200  2120  2119  
2279  2280  2202  
2118  2195  2114  
2120  2040  2038  
1868  1790  1865  
1945  1868  1865  
1867  1801  1868  
2028  1944  1947  
2110  2038  2027  
2121  2042  2039  
1801  1789  1868  
1384  1389  1314  
1467  1388  1389  
1620  1541  1542  
1465  1388  1466  
1541  1539  1465  
1542  1541  1466  
1618  1539  1541  
1539  1462  1465  
1312  1313  1389  
1387  1312  1388  
1706  1727  1783  
1567  1566  1646  
1725  1714  1789  
1647  1646  1726  
1645  1714  1724  
1489  1490  1411  
1565  1489  1488  
1566  1490  1489  
1645  1566  1565  
1567  1490  1566  
1647  1567  1646  
1545  1490  1567  
1634  1714  1645  
1859  1855  1935  
1939  1859  1935  
1782  1781  1859  
1884  1807  1836  
1705  1781  1782  
1617  1618  1699  
1538  1617  1543  
1537  1539  1617  
1700  1778  1777  
1699  1700  1777  
1699  1622  1617  
1620  1700  1618  
1704  1622  1699  
1781  1704  1777  
1623  1622  1704  
1541  1465  1466  
1617  1539  1618  
1537  1461  1539  
1785  1784  1862  
1864  1937  1858  
1785  1864  1786  
1863  1943  1864  
1628  1626  1707  
1703  1701  1627  
1935  1856  1936  
1779  1701  1703  
1624  1546  1545  
1550  1626  1628  
1550  1474  1547  
1938  2020  2019  
1856  1857  1936  
1942  1862  1941  
2020  1937  1943  
1785  1862  1863  
1864  1785  1863  
1858  1786  1864  
1857  1858  1938  
1857  1780  1858  
1710  1785  1786  
1710  1708  1785  
1783  1861  1784  
2025  2107  2108  
1943  2025  2026  
2024  2107  2025  
1943  1942  2025  
1941  1957  2023  
2352  2414  2413  
2355  2352  2282  
2423  2414  2352  
2426  2423  2355  
2426  2496  2423  
2170  2244  2164  
2104  2170  2084  
2169  2250  2170  
2025  2108  2026  
2023  2107  2024  
2042  2123  2041  
2109  2189  2107  
2124  2109  2043  
2190  2189  2109  
2189  2108  2107  
2268  2189  2190  
2267  2188  2189  
2018  1939  1935  
2102  2018  2019  
2021  1939  2018  
2188  2108  2189  
1861  1941  1862  
1784  1861  1862  
1783  1727  1803  
1708  1628  1707  
1877  1955  1876  
1800  1878  1802  
1956  1955  1877  
2027  1956  1944  
2039  1955  1956  
2121  2039  2040  
1958  1880  1955  
1957  1958  2041  
2043  2023  2041  
1941  1861  1879  
1944  1867  1947  
2040  1956  2027  
1956  1878  1944  
1958  1955  2039  
1876  1803  1799  
2201  2200  2278  
2203  2124  2123  
2202  2203  2123  
2201  2202  2122  
2280  2203  2202  
2280  2281  2203  
2121  2040  2120  
2041  1958  2042  
2042  1958  2039  
2555  2496  2567  
2624  2554  2555  
2496  2426  2498  
2486  2496  2555  
2486  2423  2496  
2754  2691  2692  
2742  2803  2741  
2800  2801  2740  
2739  2800  2740  
2746  2807  2800  
2867  2932  2868  
2803  2867  2868  
2866  2931  2867  
2959  3015  2955  
2997  2996  3060  
2960  2957  3017  
2931  2866  2930  
2997  2932  2996  
2957  2894  2932  
3017  2957  2997  
2960  2958  2894  
3083  3079  3140  
3080  3083  3141  
3080  3018  3083  
2572  2571  2503  
2425  2355  2354  
2567  2496  2498  
2486  2414  2423  
2624  2614  2554  
2324  2250  2249  
1730  1805  1729  
1153  1097  1096  
1212  1153  1151  
1212  1214  1153  
794  843  793  
885  884  935  
840  790  839  
841  840  886  
841  791  840  
839  838  884  
987  939  938  
2528  2527  2596  
2664  2597  2596  
2506  2456  2528  
2538  2466  2529  
2455  2384  2383  
2466  2456  2506  
2392  2384  2456  
2941  2876  2879  
2943  2941  2879  
3003  3002  2941  
3004  3003  2943  
3067  3007  3002  
2808  2809  2748  
2821  2820  2759  
2810  2821  2758  
2810  2822  2821  
2885  2950  2884  
2886  2885  2822  
2951  2950  2885  
2819  2818  2756  
2416  2489  2488  
2403  2329  2331  
2401  2403  2405  
2331  2255  2327  
2404  2331  2399  
2474  2404  2399  
2476  2403  2404  
2329  2255  2331  
2543  2489  2472  
2615  2543  2545  
2559  2628  2558  
2615  2559  2543  
2629  2628  2559  
2480  2479  2549  
2258  2322  2333  
2468  2540  2469  
2695  2760  2697  
2334  2335  2260  
2256  2332  2260  
2408  2481  2409  
2333  2407  2406  
2480  2550  2481  
2550  2480  2549  
2610  2619  2549  
2552  2551  2483  
2482  2551  2484  
2411  2481  2483  
2410  2411  2482  
2409  2335  2334  
2411  2409  2481  
2337  2335  2409  
2338  2337  2411  
2338  2263  2337  
2550  2552  2483  
2400  2336  2410  
2474  2400  2473  
2544  2474  2473  
2477  2404  2474  
2399  2327  2400  
2408  2409  2334  
2480  2481  2408  
2483  2482  2411  
2473  2400  2410  
2099  2184  2181  
2098  2183  2100  
2264  2336  2261  
2263  2264  2185  
2263  2338  2264  
2410  2336  2338  
2099  2181  2096  
2015  2099  2014  
2101  2100  2185  
2099  2101  2184  
2017  2100  2101  
2327  2261  2336  
2327  2255  2261  
2003  1921  1920  
1923  2003  1920  
2004  2001  1922  
2596  2597  2528  
2112  2193  2113  
2000  2085  2031  
2192  2270  2193  
2416  2488  2417  
2557  2627  2556  
2419  2491  2487  
2491  2490  2560  
2491  2557  2487  
2490  2491  2418  
2417  2490  2418  
2488  2558  2490  
2561  2557  2491  
2630  2561  2560  
2630  2627  2561  
2276  2348  2349  
2114  2037  2118  
2346  2415  2342  
2275  2347  2274  
2198  2275  2274  
2272  2345  2275  
2415  2348  2342  
2347  2419  2346  
2274  2347  2346  
2345  2418  2347  
2487  2492  2420  
2419  2487  2415  
2346  2419  2415  
2418  2491  2419  
2566  2634  2631  
2556  2566  2562  
2556  2626  2566  
2756  2762  2700  
2422  2424  2353  
2421  2495  2422  
2565  2563  2494  
2425  2497  2426  
2495  2493  2564  
2424  2422  2495  
2497  2424  2494  
2425  2354  2424  
2421  2493  2495  
2349  2421  2351  
2349  2348  2421  
2698  2634  2700  
2699  2698  2761  
2699  2633  2698  
2701  2636  2702  
2631  2634  2698  
2633  2631  2698  
2636  2632  2699  
2565  2564  2633  
2564  2562  2631  
2631  2562  2566  
2495  2564  2565  
2493  2562  2564  
2420  2492  2493  
2487  2556  2492  
2699  2761  2702  
2567  2625  2555  
2531  2532  2601  
2533  2531  2601  
2458  2386  2459  
2388  2387  2460  
2457  2502  2530  
2315  2385  2386  
2431  2502  2457  
2428  2356  2357  
2430  2360  2428  
2569  2501  2500  
2432  2360  2430  
2432  2361  2360  
2431  2361  2432  
2459  2531  2458  
2530  2459  2457  
2530  2532  2459  
2313  2385  2315  
2396  2397  2471  
2390  2396  2462  
2325  2397  2396  
2542  2471  2470  
2542  2606  2537  
2501  2430  2500  
2503  2501  2570  
2503  2432  2501  
2319  2286  2245  
2244  2318  2245  
2390  2358  2319  
2429  2357  2358  
2430  2428  2500  
2360  2356  2428  
2285  2283  2207  
2284  2285  2205  
2284  2357  2285  
2288  2356  2361  
2206  2127  2125  
2126  2206  2125  
2205  2285  2206  
2285  2207  2206  
2288  2283  2356  
2210  2207  2283  
2210  2128  2207  
2073  1986  1985  
1940  2021  2022  
1917  1916  1999  
1939  2021  1940  
1860  1939  1940  
1916  1860  1940  
1999  1916  1940  
1917  1961  1884  
1758  1705  1782  
1935  1936  2018  
2571  2599  2530  
2503  2571  2502  
2431  2432  2502  
2679  2614  2624  
2672  2606  2614  
2739  2673  2738  
2608  2606  2672  
2607  2608  2673  
2640  2573  2609  
2536  2464  2537  
2535  2536  2607  
2535  2463  2536  
2573  2574  2504  
2609  2573  2607  
2640  2574  2573  
2396  2464  2462  
2499  2463  2535  
2499  2429  2427  
2504  2499  2535  
2429  2428  2357  
2427  2429  2358  
2390  2391  2358  
2463  2499  2427  
2500  2428  2429  
2536  2463  2462  
2395  2323  2339  
2470  2471  2397  
2325  2250  2324  
2395  2397  2324  
2390  2319  2318  
2733  2735  2669  
2732  2766  2794  
2666  2705  2732  
2600  2666  2667  
2599  2571  2639  
2703  2640  2706  
2704  2703  2764  
2637  2572  2570  
2704  2638  2703  
2704  2705  2639  
2924  2890  2956  
2990  2925  2989  
2860  2859  2924  
2797  2860  2862  
2927  2864  2861  
2735  2733  2795  
2890  2955  2956  
2859  2829  2890  
2795  2859  2860  
2794  2829  2859  
2829  2828  2893  
3061  2997  3060  
2679  2624  2690  
2746  2679  2690  
2738  2672  2679  
2679  2672  2614  
2674  2740  2742  
2865  2801  2800  
2807  2865  2800  
2754  2807  2746  
2754  2816  2807  
2873  2930  2865  
2866  2802  2801  
2706  2767  2764  
2674  2742  2675  
2674  2739  2740  
2609  2674  2675  
2673  2739  2674  
2607  2673  2609  
2672  2738  2673  
2738  2746  2800  
2803  2767  2741  
2827  2765  2764  
2572  2503  2570  
2554  2485  2486  
2872  2880  2937  
2930  2873  2938  
2816  2817  2880  
2873  2816  2872  
2754  2692  2755  
2632  2565  2633  
2498  2497  2568  
2568  2497  2563  
3006  2946  2954  
2880  2881  2945  
2938  2872  2937  
2755  2692  2701  
2825  2823  2888  
2880  2817  2881  
2823  2762  2824  
2817  2763  2825  
2761  2762  2823  
2929  2994  2993  
2864  2927  2929  
2798  2864  2863  
2861  2797  2862  
2799  2861  2864  
2799  2796  2861  
2927  2994  2929  
3056  3057  3121  
2991  3056  3052  
2993  3057  3056  
2863  2929  2926  
2994  3057  2993  
2926  2929  2993  
3016  2956  3014  
2992  2990  3054  
3055  2992  3054  
2925  2862  2860  
2989  2925  2924  
2928  2862  2925  
2992  2928  2990  
2994  2927  2928  
2925  2860  2924  
2828  2766  2765  
2924  2859  2890  
2794  2766  2829  
2797  2795  2860  
2732  2705  2766  
2733  2732  2794  
2733  2667  2732  
3058  3121  3122  
2992  3055  3057  
2994  2992  3057  
3053  3082  3119  
3054  3119  3055  
2956  3016  2989  
3053  3016  3082  
3121  3120  3183  
3056  3121  3058  
3055  3120  3121  
1388  1465  1387  
2022  2105  2104  
2080  1998  2084  
2021  2018  2102  
2084  1999  2022  
2018  1936  2019  
1391  1315  1390  
1459  1468  1390  
1360  1284  1315  
1469  1437  1391  
1414  1492  1491  
1349  1414  1413  
1415  1492  1414  
462  518  519  
461  462  519  
360  317  315  
361  360  316  
362  317  360  
409  358  408  
409  359  358  
1875  1797  1874  
2030  1948  1951  
1872  1798  1875  
1723  1722  1798  
1869  1791  1794  
1564  1641  1644  
1642  1641  1562  
1719  1642  1639  
1720  1641  1642  
1723  1644  1722  
1723  1716  1643  
1951  2034  2033  
1875  1874  1954  
1643  1563  1564  
1643  1636  1563  
1712  1632  1636  
1722  1720  1796  
1874  1953  1954  
2033  2030  1951  
1950  1870  1871  
2035  1952  2032  
1870  1793  1871  
1873  1870  1950  
1873  1795  1870  
1635  1634  1631  
1715  1714  1635  
1868  1789  1790  
1725  1724  1714  
1801  1725  1789  
1801  1878  1800  
1877  1878  1956  
685  632  684  
734  736  683  
690  691  637  
885  936  886  
934  935  884  
984  985  936  
983  984  934  
1036  1037  985  
987  986  1034  
837  838  788  
878  837  832  
883  838  837  
984  935  934  
841  887  843  
791  841  794  
744  743  794  
790  789  839  
886  887  841  
935  936  885  
937  938  886  
938  937  986  
938  887  886  
889  938  939  
742  741  790  
743  742  791  
692  693  639  
742  692  691  
743  693  692  
1036  984  1035  
885  839  884  
790  791  742  
789  790  741  
839  885  840  
838  839  789  
885  886  840  
843  794  841  
585  638  639  
794  743  791  
744  693  743  
740  788  789  
788  783  832  
789  788  838  
740  783  788  
741  740  789  
790  840  791  
638  692  639  
637  638  584  
637  691  638  
882  837  878  
691  690  741  
743  692  742  
637  685  690  
692  638  691  
584  630  632  
585  584  638  
6  2  1  
24  16  28  
35  24  28  
23  13  24  
6  13  14  
7  6  14  
1  3  6  
8  9  16  
6  8  13  
3  4  8  
3  8  6  
5  10  9  
14  15  7  
2  6  7  
23  34  25  
14  23  25  
13  16  24  
4  9  8  
50  39  41  
61  49  59  
44  39  49  
39  35  28  
61  66  55  
49  61  55  
59  70  61  
45  35  44  
55  56  45  
49  55  44  
61  70  72  
47  37  45  
34  23  24  
5  11  10  
34  35  45  
32  41  31  
50  54  62  
42  52  41  
42  51  52  
20  31  28  
9  20  16  
10  21  20  
9  10  20  
13  8  16  
4  5  9  
11  12  21  
21  12  22  
25  34  37  
15  25  26  
14  13  23  
30  19  18  
21  22  32  
20  21  31  
10  11  21  
12  19  22  
33  27  38  
48  43  38  
40  29  33  
32  22  30  
29  27  33  
55  45  44  
66  56  55  
78  66  72  
67  56  66  
78  77  67  
83  78  72  
83  88  78  
69  58  67  
58  47  56  
26  37  36  
39  28  31  
50  49  39  
52  50  41  
52  54  50  
44  35  39  
26  25  37  
39  31  41  
34  24  35  
16  20  28  
32  40  42  
19  30  22  
29  40  30  
17  29  18  
17  27  29  
53  43  48  
43  33  38  
51  43  53  
51  40  43  
51  63  52  
40  51  42  
53  63  51  
60  53  48  
60  71  64  
29  30  18  
45  37  34  
56  47  45  
77  87  80  
66  78  67  
88  87  77  
68  57  58  
57  46  47  
32  31  21  
40  32  30  
42  41  32  
33  43  40  
63  65  54  
60  64  53  
71  82  75  
62  70  59  
50  62  59  
65  73  62  
25  15  14  
75  64  71  
96  86  85  
76  65  74  
70  62  73  
63  53  64  
74  63  64  
54  52  63  
101  103  93  
70  73  81  
66  61  72  
62  54  65  
59  49  50  
86  84  76  
105  94  95  
115  104  116  
115  103  104  
93  83  91  
86  96  95  
84  86  95  
76  74  85  
73  76  84  
74  64  75  
85  74  75  
65  63  74  
37  46  36  
85  75  82  
92  85  82  
86  76  85  
69  68  58  
56  67  58  
80  79  69  
77  80  69  
87  90  80  
114  115  127  
126  114  127  
108  103  114  
107  98  108  
99  90  100  
87  88  97  
88  83  93  
69  67  77  
76  73  65  
95  94  84  
102  106  96  
105  116  104  
81  73  84  
94  91  84  
83  72  81  
77  78  88  
72  70  81  
92  96  85  
92  102  96  
47  46  37  
106  113  117  
69  79  68  
57  47  58  
108  98  103  
131  119  126  
109  100  107  
106  95  96  
113  106  102  
117  116  105  
80  89  79  
103  115  114  
93  103  98  
101  94  104  
103  101  104  
93  91  101  
88  93  98  
91  81  84  
101  91  94  
83  81  91  
105  106  117  
94  105  104  
95  106  105  
125  117  113  
129  142  143  
129  125  142  
146  129  143  
128  116  129  
118  107  108  
130  118  119  
109  107  118  
143  142  160  
164  146  161  
129  116  117  
146  128  129  
127  115  128  
90  97  100  
80  90  89  
87  97  90  
160  161  143  
98  97  88  
107  100  97  
98  107  97  
108  119  118  
120  109  118  
132  120  130  
121  110  120  
110  100  109  
99  89  90  
181  204  184  
109  120  110  
99  100  110  
131  147  130  
145  163  144  
127  145  126  
119  114  126  
115  116  128  
164  163  145  
146  164  145  
181  180  203  
164  181  184  
161  180  181  
125  129  117  
160  180  161  
132  148  133  
144  147  131  
165  148  147  
228  204  227  
182  183  205  
204  203  227  
183  184  206  
181  164  161  
206  184  204  
163  164  184  
121  120  132  
162  165  147  
144  162  147  
126  144  131  
119  108  114  
130  119  131  
130  120  118  
146  127  128  
161  146  143  
145  127  146  
163  162  144  
126  145  144  
204  181  203  
229  228  252  
148  166  149  
166  165  185  
133  148  149  
132  133  121  
147  132  130  
147  148  132  
228  206  204  
252  228  227  
229  206  228  
207  205  229  
187  185  208  
185  182  186  
183  163  184  
205  183  206  
182  162  183  
253  252  287  
209  186  207  
205  206  229  
187  210  188  
182  205  186  
162  182  165  
162  163  183  
209  233  208  
207  186  205  
253  230  229  
209  208  186  
229  230  207  
231  233  209  
187  208  210  
167  187  188  
166  148  165  
187  166  185  
167  149  166  
288  287  328  
254  253  288  
209  230  231  
209  207  230  
229  252  253  
210  211  188  
185  165  182  
208  185  186  
187  167  166  
232  234  211  
233  232  210  
233  256  232  
208  233  210  
231  255  256  
254  289  255  
287  288  253  
328  329  288  
232  211  210  
374  329  328  
256  291  257  
231  256  233  
255  290  256  
291  293  257  
234  256  257  
255  289  290  
254  288  289  
230  254  231  
230  253  254  
431  425  478  
330  376  377  
375  331  377  
290  289  330  
374  425  376  
255  231  254  
330  331  290  
256  234  232  
483  484  431  
292  333  332  
431  376  425  
331  330  377  
333  331  375  
293  291  331  
330  329  376  
293  333  292  
257  293  292  
329  289  288  
376  329  374  
330  289  329  
291  290  331  
291  256  290  
379  380  334  
332  379  334  
375  430  379  
293  331  333  
430  431  484  
375  379  333  
433  484  485  
379  433  380  
430  484  433  
377  430  375  
431  478  483  
377  431  430  
377  376  431  
536  483  478  
536  589  540  
380  378  334  
332  333  379  
590  592  644  
432  485  482  
540  592  539  
485  540  539  
483  536  540  
537  482  539  
429  482  479  
485  484  540  
482  485  539  
432  380  433  
589  592  540  
432  482  429  
378  432  429  
484  483  540  
432  433  485  
433  379  430  
378  380  432  
643  592  589  
643  696  644  
479  428  429  
539  590  537  
481  427  428  
537  481  479  
482  537  479  
590  591  537  
538  480  481  
481  480  427  
537  538  481  
592  590  539  
644  641  591  
643  644  592  
750  746  796  
751  750  800  
700  746  750  
650  648  701  
695  746  700  
641  695  642  
696  746  695  
648  695  700  
479  481  428  
748  702  751  
535  477  534  
695  644  696  
588  642  596  
545  588  596  
534  587  588  
641  644  695  
588  587  642  
591  590  644  
587  591  641  
538  537  591  
648  700  701  
642  648  596  
642  695  648  
480  475  426  
427  480  426  
538  587  533  
477  475  534  
476  477  535  
424  422  477  
426  475  422  
597  596  650  
489  476  490  
535  588  545  
480  533  475  
587  641  642  
533  587  534  
475  533  534  
480  538  533  
538  591  587  
750  701  700  
797  798  847  
795  797  844  
747  698  749  
795  747  797  
795  745  747  
423  373  424  
422  475  477  
586  640  604  
541  593  586  
488  543  487  
594  593  541  
436  434  486  
699  748  749  
646  697  699  
595  646  594  
595  649  646  
649  597  650  
646  649  697  
595  597  649  
489  544  542  
490  545  544  
489  490  544  
476  535  490  
424  477  423  
534  588  535  
649  702  697  
545  596  597  
596  648  650  
702  701  751  
697  702  748  
650  701  702  
748  751  799  
699  645  647  
748  699  697  
698  645  699  
597  544  545  
702  649  650  
595  544  597  
385  373  423  
385  382  373  
476  437  423  
434  382  385  
434  381  382  
800  750  796  
384  383  336  
381  384  336  
821  776  771  
871  909  859  
871  918  909  
825  871  859  
812  825  859  
824  869  825  
870  917  919  
868  869  824  
870  919  920  
825  870  871  
869  917  870  
957  956  1005  
910  958  911  
570  518  517  
674  622  676  
569  519  571  
745  694  698  
679  677  626  
670  679  626  
729  728  679  
670  722  679  
659  670  626  
659  711  670  
774  775  729  
770  774  729  
810  770  760  
810  856  819  
823  868  822  
604  640  659  
626  605  659  
532  474  487  
552  532  586  
552  520  532  
542  486  489  
594  543  595  
488  486  542  
541  487  543  
487  435  488  
381  434  384  
542  544  595  
434  385  437  
490  535  545  
437  476  489  
423  477  476  
944  945  896  
846  796  845  
1012  1013  966  
1060  1012  1009  
965  966  1011  
909  918  956  
1012  966  1009  
871  870  920  
917  963  919  
868  917  869  
821  822  868  
822  775  823  
824  821  868  
773  775  822  
867  915  917  
520  552  572  
573  521  572  
463  474  520  
421  474  463  
410  421  463  
371  383  421  
435  487  474  
436  486  488  
586  604  552  
541  586  532  
593  640  586  
335  383  371  
436  488  435  
383  436  435  
384  434  436  
437  489  486  
434  437  486  
385  423  437  
543  594  541  
542  543  488  
542  595  543  
436  383  384  
541  532  487  
421  383  435  
421  410  372  
532  520  474  
521  573  522  
410  464  413  
520  572  521  
326  335  371  
335  336  383  
962  961  1008  
849  801  800  
801  799  751  
800  801  751  
849  848  801  
846  849  800  
894  944  896  
798  749  799  
844  797  847  
749  748  799  
797  747  798  
798  747  749  
747  745  698  
809  795  844  
810  760  795  
711  722  670  
745  711  694  
760  722  711  
647  593  594  
694  645  698  
694  640  645  
749  698  699  
1055  1054  1044  
1045  1102  1044  
991  992  1044  
1273  1217  1274  
1223  1222  1282  
1103  1045  1047  
1104  1161  1103  
1046  1104  1047  
1155  1156  1104  
1160  1162  1112  
1161  1160  1103  
1047  1104  1103  
1216  1222  1161  
1222  1162  1160  
1111  1168  1122  
1294  1231  1232  
1111  1122  1065  
1112  1111  1055  
1168  1229  1179  
1169  1168  1111  
1169  1231  1168  
1180  1239  1236  
1370  1293  1292  
1369  1301  1293  
1236  1237  1178  
995  993  1046  
1047  995  1046  
946  897  945  
942  991  941  
1045  992  994  
1045  1044  992  
945  944  993  
946  945  995  
896  848  849  
897  895  945  
897  890  895  
1100  1043  1101  
1100  1042  1043  
1157  1100  1158  
1099  1041  1042  
1157  1099  1100  
1104  1156  1161  
1099  1155  1098  
1157  1156  1155  
1098  1046  1041  
1157  1155  1099  
1155  1104  1098  
994  995  1047  
993  1041  1046  
993  943  989  
989  943  940  
1041  989  1042  
1041  993  989  
910  860  909  
958  910  957  
911  861  910  
960  912  959  
861  860  910  
862  861  911  
861  815  814  
1011  1062  1010  
919  966  920  
1012  1064  1013  
1061  1010  1062  
1061  1058  1010  
1380  1307  1371  
1308  1306  1381  
1295  1233  1235  
1178  1237  1238  
1234  1177  1238  
1015  1067  1014  
1054  1015  1003  
1065  1122  1067  
1054  1065  1015  
1054  1111  1065  
1230  1239  1179  
1180  1236  1175  
1307  1295  1371  
1381  1307  1380  
1381  1306  1307  
1298  1297  1235  
1298  1372  1297  
1234  1298  1235  
1119  1120  1177  
1238  1296  1234  
1372  1448  1371  
1296  1372  1298  
1296  1300  1372  
314  357  312  
281  313  279  
359  357  314  
313  358  359  
314  313  359  
281  315  317  
459  514  457  
519  569  516  
508  560  559  
505  506  559  
502  503  557  
559  506  508  
398  450  451  
397  396  448  
398  397  450  
347  355  396  
557  610  609  
558  513  565  
557  558  610  
557  503  558  
450  397  448  
449  457  458  
356  405  355  
406  357  407  
405  406  457  
356  357  406  
565  568  618  
1042  989  990  
894  943  944  
848  895  847  
801  848  799  
896  895  848  
894  896  849  
945  895  896  
846  845  893  
894  846  893  
800  796  846  
892  940  943  
647  646  699  
593  647  645  
594  646  647  
991  1002  953  
897  946  942  
946  994  992  
775  773  727  
678  728  727  
823  867  868  
774  823  775  
774  820  823  
728  729  775  
711  745  760  
640  694  659  
640  593  645  
961  967  1008  
963  916  962  
914  954  961  
745  795  760  
1003  1002  1054  
954  1003  967  
953  1002  1003  
857  856  810  
844  857  809  
906  907  857  
942  890  897  
991  942  992  
941  891  942  
953  941  991  
891  844  890  
906  891  941  
906  857  891  
915  963  917  
916  866  914  
918  964  956  
943  993  944  
363  413  365  
372  363  327  
372  410  363  
435  474  421  
464  520  521  
990  989  940  
954  967  961  
907  906  954  
865  907  914  
857  810  809  
865  856  907  
865  819  856  
953  1003  954  
1168  1231  1229  
1112  1169  1111  
1044  1102  1055  
1162  1169  1112  
1170  1232  1169  
1162  1170  1169  
1162  1223  1170  
1231  1294  1292  
943  894  893  
846  894  849  
892  893  845  
892  943  893  
995  994  946  
848  798  799  
751  701  750  
1042  990  1043  
1158  1218  1157  
1159  1158  1101  
1215  1219  1158  
1279  1280  1221  
1501  1502  1423  
1418  1419  1497  
1496  1418  1497  
1342  1343  1418  
1346  1345  1280  
1422  1498  1419  
1654  1658  1576  
1578  1654  1573  
1733  1658  1654  
1422  1345  1346  
1573  1493  1498  
1418  1496  1417  
1345  1343  1280  
1357  1339  1340  
1156  1217  1216  
1042  1100  1099  
1218  1217  1157  
1273  1339  1282  
1273  1274  1339  
1156  1157  1217  
1161  1156  1216  
1098  1041  1099  
1218  1275  1217  
1341  1277  1342  
1277  1275  1219  
1275  1277  1341  
1357  1358  1282  
1279  1220  1278  
1277  1219  1276  
1159  1220  1221  
2184  2101  2185  
1754  1687  1674  
1833  1754  1755  
1832  1766  1754  
1833  1832  1754  
1834  1833  1755  
1913  1912  1833  
1912  1844  1832  
2092  2094  2008  
2081  2092  2008  
1913  1995  1994  
2168  2083  2166  
2178  2177  2092  
1444  1446  1370  
1754  1766  1687  
1843  1924  1846  
1766  1843  1765  
1844  1924  1843  
1734  1666  1655  
1965  2049  1983  
1756  1675  1745  
1983  2049  2071  
1835  1904  1915  
1904  1889  1965  
1757  1676  1756  
1677  1676  1757  
1674  1603  1593  
2236  2235  2309  
2155  2236  2237  
2154  2235  2236  
2454  2527  2455  
365  319  320  
3327  3333  3334  
3270  3327  3276  
3270  3278  3327  
3327  3278  3333  
3276  3327  3334  
3278  3270  3218  
3271  3275  3328  
3216  3276  3275  
3156  3157  3215  
3270  3276  3216  
3089  3152  3093  
3278  3339  3333  
3210  3218  3270  
3277  3339  3278  
3334  3338  3276  
3329  3272  3271  
3272  3331  3273  
3019  3025  2971  
3217  3218  3159  
2723  2784  2783  
2655  2720  2657  
2780  2843  2831  
2720  2780  2769  
2649  2713  2655  
2774  2837  2782  
2844  2906  2843  
2846  2845  2782  
2839  2901  2898  
2837  2839  2898  
2836  2897  2839  
2971  3032  2972  
2843  2904  2848  
2844  2843  2780  
2721  2781  2780  
2845  2906  2844  
2906  2905  2843  
3030  3093  3029  
2831  2848  2784  
2969  3028  2968  
2831  2784  2769  
2780  2831  2769  
2843  2848  2831  
2910  2848  2904  
2909  2847  2848  
3092  3093  3157  
3091  3029  3092  
2974  3028  3035  
2968  2904  2905  
2974  2968  3028  
2974  2910  2968  
3030  2972  3032  
3093  3030  3089  
2970  2906  2908  
3028  2969  3029  
2905  2906  2970  
3211  3270  3216  
3096  3095  3159  
3032  3096  3089  
3032  3031  3096  
3218  3277  3278  
3159  3218  3210  
3152  3159  3210  
3095  3158  3159  
3217  3277  3218  
3162  3155  3213  
3097  3098  3161  
3090  3154  3155  
3035  3090  3098  
3035  3028  3091  
2974  3035  3034  
3033  2974  3034  
3097  3033  3034  
3026  2966  2973  
2968  2905  2969  
3090  3155  3098  
3156  3154  3090  
3091  3156  3090  
3093  3092  3029  
3157  3156  3092  
3153  3157  3093  
3211  3216  3157  
3215  3212  3156  
3272  3329  3331  
3274  3214  3273  
3271  3328  3329  
3212  3271  3272  
3215  3216  3275  
3040  2980  3041  
3275  3276  3338  
3328  3275  3338  
3271  3215  3275  
3153  3093  3152  
3210  3153  3152  
3211  3157  3153  
3270  3211  3210  
3216  3215  3157  
3212  3214  3155  
3332  3273  3331  
3332  3335  3274  
3091  3092  3156  
3035  3091  3090  
3028  3029  3091  
3153  3210  3211  
3096  3152  3089  
3096  3159  3152  
3094  3095  3031  
3158  3217  3159  
3274  3335  3281  
3352  3401  3392  
3290  3352  3289  
3400  3444  3401  
3351  3400  3352  
3351  3350  3400  
3340  3341  3279  
3340  3352  3392  
3341  3340  3392  
3279  3289  3340  
3230  3290  3229  
3168  3230  3229  
3167  3168  3229  
3147  3161  3168  
3168  3161  3222  
3041  3086  3105  
3097  3161  3147  
3086  3097  3147  
3034  3035  3097  
3282  3281  3342  
3162  3213  3221  
3098  3162  3161  
3098  3155  3162  
3213  3274  3221  
3222  3162  3221  
3214  3272  3273  
3155  3214  3213  
3155  3154  3212  
3342  3343  3393  
3222  3221  3282  
3168  3222  3230  
3161  3162  3222  
3274  3273  3332  
3221  3274  3281  
3213  3214  3274  
3352  3400  3401  
3230  3288  3290  
3350  3399  3400  
3341  3280  3279  
3400  3399  3444  
3288  3344  3350  
3290  3288  3351  
3230  3282  3288  
3395  3399  3350  
3352  3290  3351  
3340  3289  3352  
3219  3220  3280  
3149  3206  3150  
3103  3166  3160  
3087  3103  3149  
3038  3039  3103  
3220  3219  3160  
3279  3220  3228  
3219  3206  3160  
3167  3105  3168  
3395  3350  3344  
3228  3289  3279  
3280  3220  3279  
3167  3229  3228  
3166  3167  3228  
3104  3105  3167  
3342  3344  3282  
3149  3150  3087  
3038  3103  3087  
3160  3206  3149  
3102  3103  3039  
3040  3102  3039  
3104  3166  3102  
2849  2785  2850  
2912  2849  2914  
2833  2785  2849  
2725  2660  2716  
2786  2725  2787  
2786  2724  2725  
2724  2661  2725  
2785  2724  2786  
2770  2718  2724  
2654  2642  2659  
2719  2653  2654  
2779  2719  2718  
2779  2778  2719  
2833  2779  2770  
2778  2717  2719  
2833  2895  2842  
2709  2714  2707  
2717  2709  2653  
2719  2717  2653  
2778  2775  2717  
2717  2714  2709  
2838  2775  2778  
2838  2834  2775  
2653  2588  2654  
2526  2520  2589  
2594  2526  2589  
2656  2652  2589  
2660  2661  2594  
2593  2587  2525  
2593  2642  2587  
2526  2593  2524  
2595  2659  2593  
3030  3032  3089  
2970  2908  2972  
2969  2970  3030  
2969  2905  2970  
2904  2843  2905  
2970  2972  3030  
2845  2908  2906  
2845  2846  2908  
2908  2846  2907  
2507  2522  2450  
2840  2787  2777  
2784  2847  2783  
2909  2966  2902  
2303  2308  2234  
2451  2448  2379  
2451  2520  2448  
2450  2451  2378  
2453  2524  2525  
2452  2453  2525  
2448  2520  2453  
2523  2520  2451  
2523  2592  2589  
2839  2897  2901  
3342  3281  3343  
3344  3342  3393  
3282  3230  3222  
3281  3282  3221  
3344  3288  3282  
3395  3344  3393  
3350  3351  3288  
3084  3022  3027  
3040  3041  3104  
2966  3026  2980  
2902  2966  2915  
2851  2902  2915  
2840  2847  2902  
2909  2973  2966  
3086  3147  3105  
3026  3086  3041  
3033  3097  3086  
2910  2974  2973  
2909  2910  2973  
2904  2968  2910  
3035  3098  3097  
3212  3272  3214  
3156  3212  3154  
3215  3271  3212  
3335  3343  3281  
3094  3158  3095  
3027  2977  3038  
3088  3027  3087  
3022  2967  3027  
2591  2590  2657  
3031  3085  3094  
3096  3031  3095  
3030  3029  2969  
3019  2965  3024  
3085  3025  3024  
2971  2907  2962  
2907  2846  2898  
2972  2907  2971  
2972  2908  2907  
2901  2961  2965  
3019  2962  2965  
2839  2837  2776  
3025  3085  3031  
2971  3025  3031  
3019  3024  3025  
3022  3084  3023  
2967  3022  2963  
2967  2977  3027  
2899  2903  2963  
2978  2914  2979  
3038  2978  3039  
2977  2912  2978  
2963  3022  3023  
2964  2963  3023  
3168  3105  3147  
3289  3229  3290  
3289  3228  3229  
3220  3160  3166  
3088  3087  3150  
2978  2912  2914  
3087  3027  3038  
2967  2912  2977  
2979  2914  2913  
2915  2979  2913  
3021  3039  2979  
3103  3160  3149  
3167  3166  3104  
3228  3220  3166  
3038  2977  2978  
3102  3166  3103  
3027  3088  3084  
2963  2903  2967  
2722  2716  2656  
2915  2913  2851  
2851  2913  2850  
2840  2851  2787  
2840  2902  2851  
2973  3033  3026  
2848  2910  2909  
2974  3033  2973  
3040  3104  3102  
3021  3040  3039  
2978  2979  3039  
2980  3026  3041  
2979  2980  3021  
2915  2966  2980  
3041  3105  3104  
3021  2980  3040  
3026  3033  3086  
2914  2849  2850  
2915  2980  2979  
2912  2903  2895  
2725  2661  2660  
2851  2850  2786  
2785  2770  2724  
2850  2785  2786  
2787  2851  2786  
2913  2914  2850  
2724  2659  2661  
2833  2770  2785  
2842  2895  2903  
2778  2842  2841  
2779  2833  2842  
3032  2971  3031  
2900  2899  2964  
2962  2901  2965  
2962  2898  2901  
2971  2962  3019  
2907  2898  2962  
2846  2837  2898  
2841  2900  2838  
2778  2841  2838  
2963  2964  2899  
2901  2897  2961  
2713  2649  2648  
2651  2713  2648  
2774  2721  2713  
2835  2897  2836  
2900  2896  2838  
2835  2836  2773  
2775  2834  2771  
2782  2837  2846  
2844  2782  2845  
2781  2721  2782  
2774  2776  2837  
2655  2713  2721  
2715  2776  2774  
2713  2715  2774  
2651  2712  2715  
2586  2516  2517  
2649  2584  2648  
2521  2516  2584  
2712  2772  2773  
2836  2839  2776  
2714  2775  2771  
2776  2773  2836  
2838  2896  2834  
2719  2654  2718  
2775  2714  2717  
2643  2580  2588  
2707  2643  2653  
2707  2650  2643  
2903  2912  2967  
2841  2903  2899  
2900  2841  2899  
2778  2779  2842  
2895  2849  2912  
2841  2842  2903  
2833  2849  2895  
2773  2776  2715  
2712  2773  2715  
2647  2712  2651  
2647  2711  2712  
2772  2835  2773  
2653  2709  2707  
2710  2714  2771  
2710  2708  2650  
2847  2784  2848  
2902  2847  2909  
2840  2783  2847  
2777  2722  2783  
2725  2716  2777  
2660  2652  2716  
2723  2657  2720  
2784  2723  2769  
2722  2658  2723  
2777  2716  2722  
2840  2777  2783  
2787  2725  2777  
2720  2655  2721  
2780  2720  2721  
2769  2723  2720  
2658  2657  2723  
2656  2658  2722  
2656  2592  2658  
2591  2522  2575  
2658  2591  2657  
2658  2592  2591  
2523  2450  2522  
2593  2659  2642  
2594  2595  2526  
2594  2661  2595  
2448  2381  2376  
2379  2448  2376  
2453  2526  2524  
2782  2721  2774  
2844  2781  2782  
2844  2780  2781  
2783  2722  2723  
2583  2517  2578  
2641  2583  2578  
2647  2651  2586  
2711  2647  2646  
2651  2648  2586  
2657  2590  2655  
2590  2521  2584  
2641  2578  2579  
2583  2646  2647  
2650  2707  2714  
2645  2644  2708  
2585  2643  2650  
2581  2513  2582  
2643  2588  2653  
2515  2580  2585  
2515  2446  2518  
2579  2578  2512  
2644  2650  2708  
2582  2644  2645  
2582  2585  2644  
2445  2516  2449  
2442  2441  2511  
2377  2442  2445  
2372  2441  2442  
2304  2372  2377  
2298  2225  2297  
2304  2298  2372  
2304  2293  2230  
2517  2516  2445  
2512  2517  2445  
2583  2641  2646  
2576  2513  2581  
2437  2450  2378  
2367  2437  2378  
2449  2521  2507  
2582  2645  2581  
2514  2582  2513  
2585  2650  2644  
2711  2772  2712  
2590  2575  2521  
2655  2590  2649  
2591  2575  2590  
2589  2520  2523  
2652  2594  2589  
2716  2652  2656  
2660  2594  2652  
2595  2661  2659  
2434  2377  2449  
2367  2434  2437  
2367  2377  2434  
2371  2441  2372  
2297  2371  2298  
2224  2297  2225  
2145  2224  2225  
2144  2223  2224  
2296  2370  2297  
2440  2510  2441  
2511  2510  2577  
2377  2372  2442  
2371  2440  2441  
2592  2523  2522  
2591  2592  2522  
2656  2589  2592  
2304  2367  2293  
2523  2451  2450  
2230  2219  2148  
2298  2230  2225  
2298  2304  2230  
2371  2372  2298  
2367  2378  2306  
2377  2367  2304  
2434  2449  2437  
2379  2306  2378  
2451  2379  2378  
2376  2303  2305  
2229  2234  2153  
2231  2232  2305  
2150  2149  2231  
2149  2151  2213  
2303  2234  2229  
2231  2149  2213  
2376  2308  2303  
2293  2367  2306  
2232  2293  2306  
2219  2230  2293  
2512  2578  2517  
2442  2512  2445  
2577  2579  2512  
2507  2575  2522  
2449  2507  2437  
2521  2575  2507  
2584  2649  2590  
2516  2586  2584  
2651  2715  2713  
2507  2450  2437  
2439  2435  2369  
2508  2439  2438  
2508  2509  2439  
2440  2371  2370  
2373  2438  2368  
2515  2514  2444  
2514  2513  2443  
2436  2435  2505  
2301  2374  2300  
2227  2301  2300  
2302  2375  2301  
2439  2368  2438  
2295  2222  2221  
2369  2295  2299  
2294  2222  2295  
2371  2297  2370  
2366  2436  2433  
2296  2224  2223  
2364  2366  2433  
2291  2364  2365  
2292  2366  2364  
2296  2297  2224  
2519  2518  2447  
2514  2443  2444  
2228  2147  2152  
2301  2228  2302  
2227  2147  2228  
2375  2374  2301  
2146  2221  2141  
2062  2146  2129  
2227  2226  2146  
2146  2141  2129  
2295  2221  2226  
2222  2142  2221  
2292  2220  2294  
2142  2140  2130  
2294  2220  2222  
2292  2291  2218  
2453  2381  2448  
2300  2373  2299  
2446  2374  2375  
2446  2444  2374  
2380  2308  2381  
2302  2307  2375  
2234  2233  2153  
2374  2444  2373  
2302  2228  2233  
2233  2152  2153  
2307  2233  2234  
2228  2152  2233  
2226  2221  2146  
2070  2068  1982  
2146  2062  2147  
2129  2057  2062  
2227  2146  2147  
2141  2058  2057  
1582  1665  1660  
1501  1580  1581  
1577  1502  1582  
1423  1500  1501  
1663  1664  1581  
1572  1653  1580  
1499  1572  1500  
1499  1579  1572  
1822  1901  1902  
1739  1733  1661  
1743  1820  1822  
1823  1744  1822  
1665  1664  1743  
1821  1900  1820  
2067  2139  2151  
1979  2067  2065  
2064  2139  2067  
1981  1901  1978  
2149  2150  2066  
2065  2149  2066  
2151  2232  2213  
2067  2151  2149  
2063  2148  2064  
2219  2151  2139  
2219  2293  2232  
1982  1902  1981  
1973  1971  2057  
1810  1739  1817  
1902  1982  1903  
1823  1902  1903  
1901  1981  1902  
1978  1901  1899  
1982  1980  1903  
2057  1980  2062  
2141  2057  2129  
2058  1972  1973  
1893  1963  1970  
1887  1817  1895  
1893  1887  1963  
1744  1738  1665  
1743  1744  1665  
1817  1887  1810  
1816  1817  1739  
1894  1903  1971  
1902  1823  1822  
1971  1973  1895  
1817  1894  1895  
1903  1980  1971  
1815  1810  1887  
1582  1660  1659  
1502  1501  1582  
1498  1502  1577  
1422  1423  1502  
1581  1665  1582  
1661  1733  1654  
1659  1661  1578  
1577  1659  1578  
1660  1738  1659  
1816  1744  1823  
1661  1738  1739  
1660  1665  1738  
1577  1582  1659  
1744  1743  1822  
1742  1743  1664  
1739  1810  1733  
1659  1738  1661  
1894  1823  1903  
1738  1816  1739  
1738  1744  1816  
2069  1981  2066  
2153  2069  2150  
2070  1982  2069  
2305  2379  2376  
2068  1980  1982  
2152  2068  2070  
2062  1980  2068  
1820  1899  1822  
2063  2145  2148  
2061  2144  2145  
2059  2060  1975  
2059  2143  2060  
2366  2435  2436  
2365  2364  2433  
2294  2369  2366  
2234  2308  2307  
2302  2233  2307  
2153  2150  2229  
2070  2153  2152  
2147  2068  2152  
1982  1981  2069  
2232  2151  2219  
2305  2232  2306  
2305  2303  2231  
2379  2305  2306  
2231  2229  2150  
2232  2231  2213  
2303  2229  2231  
2070  2069  2153  
2065  1978  1979  
2064  2067  1979  
2066  1981  2065  
2069  2066  2150  
1981  1978  2065  
2148  2225  2230  
2064  2148  2139  
2145  2225  2148  
2445  2449  2377  
2586  2648  2584  
2583  2586  2517  
2583  2647  2586  
2521  2449  2516  
2139  2148  2219  
2061  2145  2063  
2144  2224  2145  
2061  2060  2144  
1976  2061  2063  
1976  1975  2061  
2143  2223  2144  
2511  2441  2510  
2512  2511  2577  
2512  2442  2511  
2508  2576  2509  
2505  2435  2439  
2514  2585  2582  
2508  2438  2443  
2576  2508  2513  
2509  2505  2439  
2515  2585  2514  
2518  2588  2580  
2650  2714  2710  
2580  2643  2585  
2588  2587  2654  
2518  2519  2588  
2515  2518  2580  
2446  2447  2518  
2718  2659  2724  
2779  2718  2770  
2654  2659  2718  
2587  2642  2654  
2526  2453  2520  
2595  2593  2526  
2380  2447  2375  
2308  2380  2307  
2452  2447  2380  
2381  2452  2380  
2376  2381  2308  
2453  2452  2381  
2525  2519  2452  
2593  2525  2524  
2447  2446  2375  
2307  2380  2375  
2452  2519  2447  
2587  2519  2525  
2587  2588  2519  
2291  2365  2363  
2295  2226  2299  
2142  2141  2221  
2220  2142  2222  
2130  2058  2142  
1972  2058  2056  
1970  1972  2056  
1894  1817  1816  
1823  1894  1816  
1971  1895  1894  
1972  1895  1973  
1963  1887  1895  
2057  1971  1980  
2058  1973  2057  
1972  1963  1895  
2062  2068  2147  
2299  2368  2369  
2227  2300  2226  
2373  2368  2299  
2300  2374  2373  
2226  2300  2299  
2227  2228  2301  
2444  2443  2373  
2515  2444  2446  
2443  2438  2373  
2513  2508  2443  
2369  2294  2295  
2439  2369  2368  
2435  2366  2369  
2144  2060  2143  
2291  2363  2362  
2289  2290  2362  
2292  2364  2291  
1975  1974  2059  
2061  1975  2060  
2064  1977  2063  
1898  1821  1819  
1897  1974  1975  
2130  2056  2058  
2141  2142  2058  
2215  2216  2289  
2136  2215  2214  
2136  2138  2215  
2216  2290  2289  
2214  2215  2289  
2138  2137  2217  
2212  2136  2214  
2054  2137  2138  
2053  2056  2137  
1968  2053  2054  
1970  2056  2053  
2140  2218  2217  
2142  2220  2140  
2218  2291  2290  
2291  2362  2290  
1900  1978  1899  
2064  1979  1977  
2065  2067  2149  
2292  2294  2366  
2053  2137  2054  
2217  2290  2216  
2220  2218  2140  
2220  2292  2218  
2135  2212  2134  
2052  2136  2135  
1968  2055  1969  
2054  2138  2055  
2138  2216  2215  
1893  1815  1887  
1900  1821  1898  
1979  1900  1977  
1899  1820  1900  
1886  1819  1809  
2217  2137  2140  
2290  2217  2218  
2216  2138  2217  
2136  2055  2138  
2055  1968  2054  
1809  1819  1741  
1740  1809  1732  
1818  1896  1886  
1892  1815  1893  
1969  1892  1968  
1888  1813  1811  
1741  1664  1663  
1977  1976  2063  
1978  1900  1979  
1898  1976  1977  
1900  1898  1977  
1742  1821  1820  
1742  1741  1821  
1819  1897  1898  
1886  1897  1819  
1818  1886  1809  
1896  1897  1886  
1896  1974  1897  
1820  1743  1742  
1898  1897  1976  
1741  1819  1821  
1664  1741  1742  
1663  1653  1732  
1741  1732  1809  
1899  1901  1822  
2052  2051  1967  
2131  2133  2051  
1422  1502  1498  
1493  1419  1498  
1580  1500  1572  
1581  1580  1663  
1581  1582  1501  
1346  1423  1422  
1346  1347  1423  
1499  1500  1420  
1572  1579  1653  
1653  1579  1662  
1740  1732  1662  
1663  1580  1653  
1732  1741  1663  
1662  1732  1653  
1740  1818  1809  
1664  1665  1581  
1888  1964  1890  
1814  1888  1811  
1964  1967  1966  
1970  2053  1968  
1964  1966  1890  
1891  1964  1888  
1891  1967  1964  
2055  2052  1969  
2050  1966  1967  
1967  2051  2050  
2133  2132  2050  
2211  2133  2131  
2211  2154  2132  
1347  1421  1423  
2383  2310  2382  
2166  2237  2246  
2155  2154  2236  
1420  1500  1421  
1347  1278  1344  
1421  1347  1344  
1420  1421  1344  
1500  1423  1421  
1346  1280  1347  
1577  1578  1498  
1279  1221  1220  
1347  1279  1278  
1347  1280  1279  
1280  1276  1221  
1575  1657  1656  
1419  1345  1422  
1497  1419  1493  
1418  1343  1419  
1417  1342  1418  
1495  1417  1496  
1495  1416  1417  
1277  1276  1343  
1654  1578  1661  
1497  1573  1576  
1497  1493  1573  
1501  1500  1580  
1652  1575  1656  
1652  1571  1575  
1655  1652  1656  
1655  1583  1574  
1341  1342  1417  
1340  1341  1416  
1274  1275  1341  
1497  1575  1496  
1497  1576  1575  
1658  1736  1657  
1573  1654  1576  
1733  1810  1737  
1737  1815  1814  
1658  1737  1736  
1658  1733  1737  
1975  1976  1897  
1824  1756  1745  
2071  2072  1984  
1834  1757  1835  
1824  1835  1756  
1812  1889  1824  
1734  1812  1745  
1808  1813  1812  
1965  1966  2049  
1904  1965  1983  
1889  1812  1890  
1745  1812  1824  
1890  1966  1965  
1889  1890  1965  
1813  1888  1890  
1735  1736  1811  
1657  1735  1656  
1891  1892  1969  
1967  1891  1969  
1888  1814  1891  
1735  1811  1813  
1736  1737  1814  
1283  1358  1359  
1291  1283  1359  
1223  1282  1283  
1283  1282  1358  
1170  1223  1232  
1222  1216  1273  
1162  1222  1223  
1102  1112  1055  
1103  1102  1045  
1160  1112  1102  
1231  1169  1232  
1160  1102  1103  
1339  1357  1282  
1340  1274  1341  
1357  1340  1416  
1339  1274  1340  
1218  1219  1275  
1274  1217  1275  
1100  1101  1158  
1215  1159  1221  
1218  1158  1219  
1158  1159  1215  
1416  1434  1357  
1575  1576  1657  
1343  1345  1419  
1277  1343  1342  
1276  1280  1343  
1498  1578  1573  
1434  1435  1358  
1496  1571  1495  
1591  1666  1675  
1574  1571  1652  
1574  1494  1495  
1655  1574  1652  
1583  1512  1574  
1416  1495  1434  
1416  1341  1417  
1496  1575  1571  
1656  1735  1734  
1995  1996  2082  
1994  1995  2081  
1913  1996  1995  
1912  1913  1994  
1925  1912  1994  
2008  1925  1994  
1926  1924  1844  
2009  1926  1925  
2009  2007  1926  
1844  1766  1832  
1808  1812  1734  
1912  1832  1833  
1512  1513  1435  
1494  1574  1512  
1655  1666  1583  
1734  1745  1666  
1656  1734  1655  
1812  1813  1890  
1735  1808  1734  
1735  1813  1808  
1443  1514  1522  
1514  1592  1593  
1522  1514  1593  
1436  1513  1514  
1512  1583  1591  
1434  1512  1435  
1574  1495  1571  
1434  1494  1512  
1434  1495  1494  
1591  1675  1592  
1675  1676  1592  
1754  1674  1677  
1446  1369  1370  
1687  1685  1603  
1687  1766  1765  
1893  1968  1892  
1737  1810  1815  
2135  2136  2212  
2131  2051  2134  
2052  2055  2136  
2051  2052  2135  
2134  2051  2135  
2133  2050  2051  
1967  1969  2052  
1970  1968  1893  
2056  2130  2140  
2137  2056  2140  
1970  1963  1972  
2072  2155  2083  
2132  2154  2071  
2049  2132  2071  
1984  1997  1915  
1904  1984  1915  
1983  2071  1984  
1966  2050  2049  
2133  2211  2132  
2211  2235  2154  
962  1008  1009  
915  916  963  
819  820  774  
810  819  770  
865  820  819  
856  857  907  
914  866  865  
865  866  820  
906  953  954  
914  907  954  
857  844  891  
795  809  810  
891  890  942  
961  916  914  
916  915  866  
962  916  961  
915  867  866  
1067  1015  1065  
906  941  953  
1044  1054  1002  
942  946  992  
1002  991  1044  
847  895  890  
844  847  890  
798  848  847  
945  993  995  
1047  1045  994  
1098  1104  1046  
1273  1216  1217  
1273  1282  1222  
1234  1296  1298  
1230  1229  1292  
1239  1230  1293  
1179  1229  1230  
1123  1179  1180  
1122  1168  1179  
1066  1067  1123  
1054  1055  1111  
1301  1369  1375  
1236  1239  1299  
1230  1292  1293  
1370  1369  1293  
1294  1370  1292  
1368  1444  1370  
1232  1291  1294  
1367  1443  1444  
1300  1374  1372  
1238  1300  1296  
1237  1299  1300  
2466  2506  2529  
2393  2466  2465  
2392  2456  2466  
2197  2116  2194  
2272  2197  2194  
2198  2117  2197  
2196  2118  2198  
2274  2196  2198  
2273  2195  2196  
2346  2273  2274  
2342  2276  2269  
2037  2034  2115  
2115  2036  2116  
2197  2115  2116  
2117  2037  2115  
2115  2034  2036  
2118  2037  2117  
2198  2118  2117  
2269  2276  2199  
2191  2269  2199  
2195  2273  2269  
2033  2034  2037  
2028  2029  2111  
1788  1791  1866  
1798  1872  1794  
1797  1798  1722  
1797  1875  1798  
1872  1951  1948  
2114  2111  2033  
2028  1947  2029  
1948  2030  2029  
1945  1946  2029  
1872  1875  1951  
1869  1872  1948  
1794  1723  1798  
1954  1951  1875  
1954  2034  1951  
2038  2040  2027  
2119  2038  2110  
2120  2201  2121  
2119  2120  2038  
2200  2201  2120  
1946  1945  1865  
2111  2029  2030  
1866  1865  1790  
1788  1866  1787  
1713  1788  1787  
1716  1791  1788  
1791  1869  1866  
1723  1791  1716  
1869  1946  1866  
1872  1869  1794  
1946  1865  1866  
1948  1946  1869  
1948  2029  1946  
1947  1945  2029  
1947  1867  1868  
2027  1944  2028  
2110  2027  2028  
2040  2039  1956  
1947  1868  1945  
1633  1713  1711  
1643  1644  1723  
1636  1643  1716  
1564  1644  1643  
1788  1713  1712  
1790  1787  1866  
1790  1789  1715  
1873  1797  1796  
2031  2032  1949  
2034  1954  2036  
1952  1873  1950  
1557  1558  1482  
1441  1516  1481  
1637  1717  1638  
1595  1637  1557  
1595  1679  1637  
1679  1595  1601  
1759  1764  1837  
1598  1683  1601  
1764  1838  1837  
1763  1764  1684  
1763  1842  1764  
1640  1639  1560  
1558  1638  1560  
1718  1793  1719  
1792  1718  1717  
1793  1795  1719  
1557  1482  1481  
1637  1638  1558  
1560  1484  1558  
1562  1559  1639  
1484  1404  1482  
1483  1484  1560  
1483  1403  1484  
1953  1952  2035  
1109  1163  1166  
1108  1053  1110  
1105  1106  1163  
1052  1105  1109  
1048  997  1049  
1226  1199  1165  
1290  1287  1228  
1364  1401  1324  
1365  1364  1290  
1401  1325  1324  
1140  1084  1083  
1139  1140  1083  
1200  1256  1197  
1256  1324  1258  
1226  1257  1199  
1226  1287  1257  
1136  1138  1082  
1080  1136  1082  
1137  1197  1136  
1200  1197  1140  
1198  1138  1197  
969  970  923  
1004  969  955  
1004  1017  969  
958  1006  1007  
1242  1303  1305  
1183  1240  1242  
1184  1183  1242  
1126  1181  1183  
1107  1126  1127  
1070  1068  1124  
1182  1185  1241  
1182  1128  1185  
1181  1182  1240  
1181  1125  1182  
1071  1057  1114  
1113  1114  1057  
1382  1381  1383  
1376  1377  1302  
1382  1376  1308  
1453  1377  1376  
1533  1453  1454  
1455  1379  1453  
1302  1306  1308  
1240  1182  1241  
1244  1306  1302  
1241  1244  1302  
1186  1171  1233  
1174  1233  1172  
1116  1174  1115  
1119  1173  1174  
1234  1235  1173  
1186  1245  1244  
1297  1295  1235  
1297  1371  1295  
1304  1379  1378  
1243  1242  1305  
1303  1377  1305  
1241  1302  1303  
1240  1241  1303  
1185  1244  1241  
1171  1185  1128  
1114  1171  1128  
1071  1114  1128  
1113  1172  1114  
1172  1233  1171  
1174  1172  1115  
1245  1233  1295  
1307  1245  1295  
1306  1244  1245  
1186  1185  1171  
1245  1186  1233  
1244  1185  1186  
1453  1376  1382  
564  512  559  
611  564  559  
560  611  559  
506  450  502  
508  506  502  
505  451  506  
609  612  560  
612  665  611  
613  614  667  
828  858  874  
731  761  777  
778  732  777  
828  778  777  
779  757  778  
680  660  712  
767  817  811  
811  817  858  
761  767  811  
712  761  731  
680  712  731  
661  662  713  
614  562  563  
667  713  662  
668  667  614  
718  713  667  
662  608  613  
761  712  713  
661  608  662  
719  721  768  
761  718  767  
668  616  669  
768  818  817  
719  668  669  
818  864  817  
1004  1007  1056  
1018  969  1017  
960  1007  1004  
912  862  911  
913  912  960  
1004  955  960  
913  864  863  
816  818  769  
912  863  862  
913  908  864  
958  1007  959  
911  958  959  
957  1006  958  
762  730  776  
860  813  859  
813  765  763  
1113  1115  1172  
1056  1059  1113  
1017  1056  1057  
1007  1059  1056  
1059  1058  1116  
1057  1056  1113  
1006  1058  1059  
864  858  817  
863  864  818  
908  858  864  
603  606  627  
497  553  551  
498  499  554  
607  555  608  
444  499  498  
446  394  392  
500  447  501  
445  395  447  
562  561  509  
510  563  511  
667  668  718  
562  614  613  
563  564  615  
661  712  660  
561  613  608  
718  719  767  
667  662  613  
761  713  718  
712  661  713  
668  719  718  
660  606  607  
608  661  607  
680  681  627  
732  680  731  
805  806  757  
710  752  703  
681  709  657  
759  752  710  
703  754  705  
658  710  703  
652  658  703  
657  709  658  
855  833  854  
905  855  904  
833  834  784  
759  807  802  
853  806  852  
898  853  900  
807  806  853  
802  807  850  
759  806  807  
758  806  759  
709  758  710  
658  709  710  
681  733  709  
757  779  805  
709  733  758  
732  731  777  
733  732  778  
758  733  757  
681  732  733  
681  680  732  
900  948  947  
850  853  898  
806  805  852  
757  806  758  
829  873  826  
872  921  901  
880  855  903  
807  853  850  
899  904  854  
947  899  898  
947  904  899  
704  706  654  
510  455  453  
563  562  511  
564  563  512  
615  616  668  
563  615  614  
564  616  615  
444  491  439  
395  443  391  
498  491  444  
443  499  444  
391  443  444  
445  500  499  
395  445  443  
395  394  447  
341  346  391  
608  556  561  
443  445  499  
446  393  401  
454  446  401  
447  394  446  
554  607  606  
498  554  553  
499  500  555  
681  657  627  
386  390  438  
497  491  498  
553  497  498  
551  546  497  
497  546  491  
460  517  518  
462  460  518  
414  364  365  
466  465  522  
466  412  465  
408  412  460  
411  360  361  
412  362  411  
408  358  362  
319  364  318  
464  410  463  
520  464  463  
521  467  464  
414  413  467  
411  414  465  
365  413  414  
365  320  363  
327  363  320  
409  462  461  
327  326  372  
772  727  773  
623  571  570  
620  622  674  
569  571  622  
570  517  566  
676  623  673  
571  518  570  
624  574  573  
605  624  572  
677  625  624  
722  770  729  
679  722  729  
659  694  711  
625  673  619  
728  678  677  
679  728  677  
775  727  728  
727  725  678  
676  726  674  
821  771  772  
776  730  771  
625  574  624  
678  625  677  
678  673  625  
725  673  678  
772  725  727  
772  726  725  
623  622  571  
566  619  570  
676  622  623  
462  408  460  
573  572  624  
566  573  574  
467  413  464  
522  467  521  
522  465  467  
460  412  466  
465  414  467  
605  604  659  
372  326  371  
421  372  371  
410  413  363  
820  867  823  
770  819  774  
866  867  820  
1177  1234  1173  
1119  1177  1173  
1118  1176  1177  
1177  1176  1238  
1121  1178  1176  
1176  1178  1238  
1118  1121  1176  
1120  1118  1177  
1061  1120  1119  
1174  1116  1119  
920  918  871  
966  1013  1011  
963  966  919  
963  1009  966  
965  918  920  
1005  964  1010  
1005  956  964  
1013  1064  1062  
1063  1064  1012  
1118  1120  1062  
1064  1063  1121  
1015  1014  967  
1123  1067  1122  
1066  1014  1067  
1175  1117  1123  
1060  1008  1014  
1009  1008  1060  
1009  963  962  
1237  1300  1238  
605  572  552  
604  605  552  
626  624  605  
760  770  722  
677  624  626  
619  566  574  
623  619  673  
623  570  619  
566  522  573  
625  619  574  
517  522  566  
622  620  569  
726  724  675  
725  726  676  
772  724  726  
675  620  674  
724  771  723  
674  726  675  
772  771  724  
673  725  676  
821  824  776  
773  821  772  
773  822  821  
672  621  675  
771  730  723  
867  917  868  
765  764  717  
715  723  730  
714  715  763  
671  723  715  
815  861  862  
763  762  813  
717  763  765  
714  664  715  
860  861  814  
812  859  813  
776  812  762  
776  824  812  
909  956  910  
859  909  860  
813  762  812  
814  813  860  
814  765  813  
812  824  825  
956  957  910  
621  568  620  
675  621  620  
567  515  514  
618  568  621  
618  617  565  
672  618  621  
671  664  617  
723  671  672  
675  724  672  
730  762  715  
610  663  609  
672  671  618  
666  612  663  
666  716  665  
714  666  663  
717  716  666  
763  717  714  
764  716  717  
720  721  669  
766  720  764  
669  721  719  
665  669  616  
611  665  616  
612  666  665  
716  720  669  
769  721  720  
768  767  719  
571  519  518  
568  567  620  
516  514  459  
519  516  461  
567  514  516  
620  567  569  
568  515  567  
349  308  303  
304  302  348  
349  305  350  
268  302  304  
404  456  453  
349  399  353  
451  452  403  
768  817  767  
241  239  240  
299  263  264  
262  239  241  
245  272  244  
271  273  306  
244  272  247  
352  400  402  
343  352  393  
307  306  351  
308  309  274  
308  353  309  
607  661  660  
606  553  554  
561  562  613  
294  266  301  
301  266  265  
346  301  300  
337  294  301  
215  191  192  
238  215  216  
219  195  215  
174  195  196  
156  176  157  
191  195  173  
195  174  172  
214  190  197  
215  195  191  
239  238  216  
220  212  196  
242  220  219  
243  235  220  
194  190  214  
218  194  217  
193  171  194  
214  197  221  
351  306  309  
400  351  354  
352  307  351  
247  273  246  
274  309  273  
455  401  402  
555  556  608  
454  509  501  
446  454  501  
401  455  454  
454  511  509  
196  219  220  
189  196  212  
195  219  196  
555  554  499  
501  556  500  
607  554  555  
266  294  258  
242  265  243  
298  300  301  
346  341  337  
345  346  300  
345  395  346  
493  492  547  
390  444  439  
344  394  345  
401  393  402  
511  454  455  
501  447  446  
556  501  509  
561  556  509  
555  500  556  
500  445  447  
345  394  395  
391  346  395  
300  344  345  
392  343  393  
344  392  394  
344  342  392  
495  496  442  
441  495  442  
389  441  442  
388  387  440  
599  653  601  
549  599  601  
548  547  600  
495  548  549  
494  493  547  
361  316  318  
364  361  318  
411  362  360  
414  411  364  
412  408  362  
466  517  460  
411  465  412  
522  517  466  
462  409  408  
1221  1276  1219  
1602  1521  1522  
1294  1291  1368  
1514  1513  1592  
1367  1436  1443  
1359  1435  1436  
1603  1674  1687  
1686  1602  1685  
1593  1676  1674  
1436  1367  1359  
1514  1443  1436  
1603  1522  1593  
1603  1602  1522  
1525  1604  1605  
1446  1525  1524  
1523  1521  1602  
1446  1523  1525  
1446  1444  1523  
1367  1444  1368  
1523  1602  1604  
1685  1602  1603  
1446  1524  1445  
1369  1446  1445  
1444  1521  1523  
1686  1604  1602  
1686  1688  1604  
1591  1513  1512  
1666  1591  1583  
1592  1513  1591  
1291  1232  1283  
1359  1358  1435  
1513  1436  1435  
1283  1232  1223  
1367  1291  1359  
1367  1368  1291  
1292  1229  1231  
1161  1222  1160  
1221  1219  1215  
2132  2049  2050  
2155  2072  2154  
1914  1997  1996  
1358  1357  1434  
1814  1815  1892  
1891  1814  1892  
1811  1736  1814  
1657  1736  1735  
1657  1576  1658  
1775  1771  1697  
1775  1853  1850  
1698  1775  1697  
1776  1853  1775  
1931  1930  1851  
2015  1931  1933  
1930  1849  1851  
2098  2013  2097  
2015  1933  2017  
1932  2012  2013  
1853  1933  1931  
1771  1775  1850  
1776  1854  1853  
1608  1690  1692  
1605  1608  1528  
1605  1688  1608  
1852  1774  1847  
1696  1691  1769  
1615  1696  1698  
1616  1615  1698  
1614  1696  1615  
1609  1536  1616  
1534  1613  1614  
1929  2011  2012  
1932  1929  2012  
1848  1768  1846  
1929  1848  1928  
1847  1769  1848  
1776  1774  1852  
1769  1770  1848  
1607  1606  1692  
1928  2011  1929  
1847  1848  1929  
1846  1924  1928  
1689  1686  1765  
1767  1689  1765  
1767  1688  1689  
1689  1688  1686  
1846  1767  1843  
1768  1690  1767  
1928  1848  1846  
1690  1688  1767  
1770  1690  1768  
1848  1770  1768  
1691  1692  1770  
1606  1527  1528  
1608  1606  1528  
1692  1613  1607  
1770  1692  1690  
1691  1613  1692  
1605  1524  1525  
1690  1608  1688  
1528  1524  1605  
1925  1844  1912  
2180  2094  2177  
2335  2262  2259  
2095  2094  2180  
2179  2095  2180  
2260  2259  2180  
2097  2012  2011  
2182  2097  2179  
2016  2100  2017  
1932  2013  2016  
1854  1932  1934  
1852  1929  1932  
2098  2100  2016  
2182  2098  2097  
2182  2262  2183  
1925  1926  1844  
2179  2093  2095  
2011  1928  2007  
1852  1847  1929  
2008  2009  1925  
2092  2177  2094  
2167  2082  2168  
2258  2257  2178  
2262  2335  2337  
2264  2261  2184  
2182  2259  2262  
2013  2012  2097  
2016  2013  2098  
2016  1934  1932  
2097  2011  2093  
2008  2094  2095  
2009  2008  2095  
2093  2009  2095  
2007  1924  1926  
1994  2081  2008  
2177  2256  2180  
2016  2017  1934  
2183  2263  2185  
2182  2183  2098  
2262  2263  2183  
2264  2338  2336  
2100  2183  2185  
2262  2337  2263  
1927  2010  2006  
1773  1771  1851  
2015  2010  1930  
1105  1163  1109  
1226  1228  1287  
1286  1227  1225  
1289  1228  1227  
1083  1031  1051  
364  319  365  
411  361  364  
359  407  357  
281  317  313  
409  407  359  
317  362  358  
313  317  358  
315  316  360  
461  407  409  
569  567  516  
459  407  461  
1083  1084  1031  
1139  1165  1199  
1001  1053  1051  
1110  1165  1108  
1199  1200  1140  
1324  1325  1258  
1256  1257  1324  
1287  1364  1324  
1256  1258  1201  
1197  1256  1198  
1200  1257  1256  
1441  1401  1364  
1481  1482  1402  
1204  1205  1144  
1260  1204  1201  
1259  1262  1204  
1330  1262  1326  
1204  1144  1201  
1144  1145  1090  
1198  1144  1138  
1205  1145  1144  
1206  1145  1205  
1261  1206  1263  
1261  1202  1206  
1197  1137  1140  
1201  1144  1198  
1080  1081  1137  
1145  1141  1090  
978  979  929  
980  978  930  
1029  979  978  
1082  1030  1080  
978  929  928  
1030  982  1028  
883  934  884  
838  883  884  
882  933  883  
979  933  929  
983  934  933  
1086  1092  1039  
1088  1086  1037  
1093  1092  1086  
1137  1084  1140  
1138  1136  1197  
1081  1084  1137  
978  928  930  
982  933  979  
882  883  837  
929  882  878  
933  934  883  
785  787  781  
738  785  781  
739  786  785  
755  786  739  
756  755  707  
706  756  708  
753  803  756  
854  851  898  
855  854  904  
808  851  854  
833  808  854  
880  833  855  
880  834  833  
804  851  808  
756  804  755  
753  754  803  
835  836  787  
834  835  786  
881  836  835  
785  835  787  
854  898  899  
931  879  881  
879  877  836  
1029  1028  979  
980  1029  978  
931  980  930  
932  981  980  
1032  1081  1029  
877  830  836  
929  878  928  
831  783  782  
878  832  831  
928  878  877  
929  933  882  
780  782  736  
736  782  737  
688  735  734  
830  782  780  
830  831  782  
580  578  527  
737  690  685  
584  577  630  
834  881  835  
784  804  808  
786  784  834  
755  804  784  
903  931  880  
633  583  581  
633  635  583  
550  602  581  
689  739  738  
655  689  686  
655  708  707  
687  688  636  
686  687  635  
686  738  687  
735  780  734  
738  735  688  
781  780  735  
739  785  738  
787  830  781  
836  830  787  
783  737  782  
629  682  631  
549  496  495  
601  550  549  
708  655  656  
633  581  602  
581  528  550  
656  655  633  
654  656  602  
654  706  656  
531  529  473  
583  531  581  
583  582  531  
313  314  279  
630  577  578  
740  741  690  
585  577  584  
580  631  630  
578  580  630  
527  526  579  
314  312  280  
459  406  407  
356  312  357  
459  457  406  
311  277  278  
355  311  356  
355  310  311  
737  783  740  
632  637  584  
631  684  630  
685  637  632  
740  690  737  
741  742  691  
736  734  780  
685  736  737  
685  684  736  
684  683  736  
630  684  632  
631  683  684  
526  576  579  
525  524  469  
575  525  523  
576  524  525  
707  708  756  
739  707  755  
739  689  707  
835  785  786  
738  686  689  
830  780  781  
687  636  634  
781  735  738  
734  683  682  
1262  1259  1326  
1206  1262  1263  
1205  1204  1262  
832  837  788  
1035  984  983  
986  987  938  
1086  1088  1142  
986  1037  1034  
1036  1088  1037  
985  984  1036  
986  985  1037  
936  935  984  
937  936  985  
937  886  936  
1035  1087  1036  
843  888  842  
1039  987  1034  
1091  1092  1147  
1022  1040  1075  
1039  1092  1040  
1126  1183  1127  
1532  1530  1452  
1600  1596  1680  
1763  1683  1682  
1599  1596  1600  
1518  1599  1598  
1517  1438  1452  
1597  1517  1530  
1596  1519  1517  
1452  1530  1517  
1378  1452  1438  
1378  1455  1452  
1377  1453  1379  
1533  1531  1611  
1455  1533  1532  
1454  1531  1533  
1610  1681  1597  
1533  1611  1612  
1761  1840  1762  
1681  1761  1680  
1681  1760  1761  
1763  1684  1683  
1365  1441  1364  
1289  1366  1290  
1442  1520  1441  
1366  1442  1365  
1518  1520  1442  
1601  1520  1598  
1595  1516  1520  
1224  1225  1164  
1243  1224  1184  
1285  1362  1286  
1286  1362  1288  
1243  1305  1304  
1127  1183  1184  
1240  1303  1242  
1361  1378  1438  
1243  1304  1285  
1224  1243  1285  
1184  1242  1243  
1305  1379  1304  
1286  1289  1227  
1439  1440  1363  
1518  1598  1520  
1441  1365  1442  
1440  1519  1518  
1366  1289  1288  
1051  1108  1083  
1053  1109  1110  
1051  1053  1108  
1001  1000  1052  
1227  1228  1167  
1290  1228  1289  
1290  1364  1287  
1694  1760  1681  
1612  1694  1610  
1695  1773  1694  
2096  2176  2091  
2088  2005  2089  
1927  1849  1930  
2005  1927  2006  
2091  2005  2006  
2003  2002  1921  
2005  2003  1923  
2088  2002  2003  
1845  1849  1927  
1839  1760  1772  
1840  1839  1920  
1840  1761  1839  
1615  1616  1614  
1934  1933  1854  
1697  1616  1698  
1776  1775  1698  
1771  1693  1697  
1851  1771  1850  
1931  1851  1850  
1849  1772  1851  
1693  1609  1616  
1695  1693  1771  
1695  1611  1693  
1245  1307  1306  
1448  1447  1371  
1456  1381  1380  
1447  1456  1380  
1534  1457  1526  
1535  1456  1457  
1614  1535  1534  
1536  1529  1458  
1458  1529  1454  
1456  1458  1383  
1535  1536  1458  
1616  1536  1614  
1609  1531  1529  
1762  1841  1763  
1680  1761  1682  
2002  2088  2004  
2010  1927  1930  
1839  1845  1920  
1772  1773  1851  
1839  1772  1845  
1760  1773  1772  
1610  1694  1681  
1772  1849  1845  
1694  1773  1760  
1695  1771  1773  
2085  2086  2171  
2031  2085  2112  
2001  2086  2085  
1841  1921  1922  
2087  2090  2086  
2088  2087  2004  
2088  2089  2173  
1923  1927  2005  
2476  2405  2403  
1923  1845  1927  
2088  2003  2005  
1920  1845  1923  
2096  2010  2014  
1402  1401  1481  
1404  1402  1482  
1325  1401  1402  
1260  1258  1325  
1259  1260  1327  
1259  1204  1260  
1257  1200  1199  
1327  1260  1325  
1201  1198  1256  
1362  1285  1361  
1484  1482  1558  
1326  1404  1403  
1327  1325  1402  
1201  1258  1260  
1327  1402  1404  
1441  1481  1401  
1366  1440  1442  
1290  1366  1365  
1288  1363  1366  
1520  1601  1595  
1516  1595  1557  
1481  1516  1557  
1441  1520  1516  
1599  1600  1683  
1759  1792  1717  
1837  1918  1871  
1842  1838  1764  
1919  2001  2000  
1842  1919  1838  
1842  1922  1919  
1952  1953  1874  
1873  1952  1874  
1797  1873  1874  
1795  1793  1870  
1950  2032  1952  
1949  2032  1950  
1871  1949  1950  
1718  1792  1793  
1918  2000  1949  
1837  1838  1918  
1792  1837  1871  
1759  1717  1679  
1793  1792  1871  
1679  1601  1684  
1759  1679  1684  
1764  1759  1684  
1837  1792  1759  
1717  1637  1679  
1838  1919  1918  
1871  1918  1949  
2031  2113  2032  
1719  1721  1642  
1718  1719  1640  
1795  1721  1719  
1440  1439  1519  
1442  1440  1518  
1363  1362  1439  
1366  1363  1440  
1288  1362  1363  
1286  1224  1285  
1289  1286  1288  
1225  1224  1286  
1600  1680  1682  
1596  1597  1680  
1519  1596  1599  
1518  1519  1599  
1439  1517  1519  
1439  1438  1517  
1530  1610  1597  
1596  1517  1597  
1362  1438  1439  
1452  1455  1532  
1361  1304  1378  
1362  1361  1438  
1285  1304  1361  
1379  1455  1378  
1681  1680  1597  
1683  1600  1682  
1601  1683  1684  
1598  1599  1683  
1638  1718  1640  
1557  1637  1558  
1717  1718  1638  
1326  1259  1327  
901  924  949  
922  921  873  
949  972  998  
968  924  921  
996  1048  1000  
996  997  1048  
898  900  947  
949  997  948  
826  805  779  
829  826  779  
872  852  826  
902  852  901  
949  902  901  
948  900  902  
902  853  852  
924  972  949  
998  1049  997  
949  998  997  
971  972  924  
1020  998  972  
1020  1050  998  
902  900  853  
1164  1106  1107  
1164  1225  1163  
1001  952  1000  
834  880  881  
755  784  786  
784  808  833  
803  802  851  
756  803  804  
754  802  803  
850  898  851  
981  950  999  
1029  980  1032  
931  903  932  
879  931  930  
877  879  928  
836  881  879  
905  952  950  
903  905  950  
904  951  905  
831  832  783  
877  831  830  
877  878  831  
1299  1373  1300  
1457  1534  1535  
1374  1449  1448  
1527  1607  1526  
1450  1527  1449  
1445  1451  1375  
1524  1528  1451  
1606  1608  1692  
1450  1528  1527  
1767  1846  1768  
1765  1685  1687  
1765  1686  1685  
1844  1843  1766  
1843  1767  1765  
2007  1928  1924  
1769  1691  1770  
1688  1605  1604  
1612  1695  1694  
1612  1611  1695  
1532  1612  1610  
1530  1532  1610  
1455  1453  1533  
1532  1533  1612  
1529  1531  1454  
1382  1383  1458  
1453  1382  1454  
1308  1381  1382  
1536  1609  1529  
1609  1611  1531  
1609  1693  1611  
1458  1456  1535  
1454  1382  1458  
1381  1456  1383  
1616  1697  1693  
1691  1696  1613  
2015  2014  2010  
1774  1698  1696  
1854  1776  1852  
1854  1933  1853  
1932  1854  1852  
1853  1931  1850  
2017  1933  1934  
2015  1930  1931  
2017  2099  2015  
1447  1457  1456  
1371  1447  1380  
1448  1526  1447  
1449  1527  1526  
1448  1449  1526  
1374  1373  1450  
1613  1696  1614  
1760  1839  1761  
1371  1297  1372  
1526  1457  1447  
1114  1172  1171  
1005  1010  1058  
1174  1173  1235  
1011  1010  964  
965  1011  964  
918  965  964  
920  966  965  
1013  1062  1011  
1118  1062  1064  
1120  1061  1062  
1174  1235  1233  
1377  1303  1302  
1308  1376  1302  
1379  1305  1377  
1050  1107  1106  
1049  1050  1106  
1020  1070  1050  
1182  1125  1128  
971  1016  1019  
1125  1071  1128  
1124  1125  1181  
1124  1068  1125  
1126  1107  1070  
1019  1068  1070  
1184  1164  1127  
1164  1184  1224  
1052  1000  1048  
873  872  826  
869  870  825  
763  715  762  
723  672  724  
1016  1068  1019  
922  970  968  
1018  1068  1016  
1018  1069  1068  
968  970  1016  
1017  1069  1018  
970  969  1018  
913  863  912  
959  1007  960  
1004  1056  1017  
1057  1071  1069  
1164  1107  1127  
1163  1106  1164  
1227  1166  1225  
1052  1053  1001  
1105  1052  1048  
1109  1053  1052  
1166  1110  1109  
1139  1199  1140  
1108  1139  1083  
1108  1165  1139  
1167  1165  1110  
1257  1287  1324  
1167  1226  1165  
1167  1228  1226  
769  768  721  
923  874  908  
733  778  757  
811  777  761  
827  874  829  
811  828  777  
811  858  828  
627  606  660  
680  627  660  
657  603  627  
758  759  710  
652  598  603  
705  653  651  
753  704  754  
753  706  704  
603  553  606  
652  603  657  
551  553  603  
651  598  652  
492  439  491  
704  654  653  
756  706  753  
708  656  706  
528  470  496  
550  528  496  
531  473  528  
582  530  529  
635  687  634  
682  628  636  
579  629  631  
579  576  629  
418  415  367  
471  418  419  
471  472  468  
251  225  226  
325  322  285  
248  223  249  
218  217  240  
312  278  280  
279  314  280  
356  311  312  
312  311  278  
504  513  558  
449  396  405  
502  448  503  
502  450  448  
458  513  504  
449  458  504  
457  514  458  
356  406  405  
514  515  458  
461  516  459  
515  513  458  
310  302  275  
448  504  503  
347  396  397  
449  504  448  
396  449  448  
405  457  449  
302  268  275  
397  348  347  
268  304  270  
347  348  302  
305  349  303  
304  305  270  
304  350  305  
398  350  348  
397  398  348  
451  403  399  
398  451  399  
123  111  112  
123  122  111  
124  123  112  
137  138  122  
139  137  123  
140  155  137  
139  124  135  
173  154  169  
139  135  154  
137  139  140  
123  124  139  
124  134  135  
154  135  151  
172  156  173  
156  139  154  
171  192  168  
170  171  153  
170  190  194  
137  155  138  
140  157  155  
122  123  137  
135  134  151  
175  199  177  
140  139  156  
174  199  176  
151  168  169  
224  236  250  
189  213  199  
189  212  213  
168  152  171  
191  169  192  
150  152  168  
366  340  389  
325  321  366  
370  325  366  
417  370  366  
419  368  370  
283  248  249  
296  259  295  
325  286  321  
250  236  260  
223  225  249  
295  258  294  
224  199  213  
236  224  213  
201  177  199  
226  201  224  
226  202  201  
286  251  250  
202  179  201  
341  386  337  
386  387  338  
493  438  439  
493  440  438  
492  493  439  
494  440  493  
339  296  295  
388  339  387  
388  340  339  
295  294  338  
259  258  295  
265  262  298  
301  265  298  
266  243  265  
235  243  258  
235  212  220  
258  243  266  
239  218  240  
242  238  262  
216  218  239  
238  219  215  
262  238  239  
242  219  238  
265  242  262  
243  220  242  
192  171  193  
215  192  216  
174  176  172  
169  168  192  
195  172  173  
151  150  168  
169  154  151  
191  173  169  
156  157  140  
173  156  154  
172  176  156  
134  150  151  
152  153  171  
158  177  179  
136  155  141  
175  177  158  
155  175  158  
157  176  175  
189  174  196  
235  213  212  
199  174  189  
250  226  224  
199  175  176  
179  177  201  
178  179  202  
159  141  158  
179  159  158  
194  171  170  
216  193  218  
216  192  193  
300  298  344  
155  136  138  
175  155  157  
158  141  155  
221  222  247  
202  200  178  
159  179  178  
213  235  236  
247  246  221  
440  441  388  
438  440  387  
494  441  440  
547  548  494  
546  547  492  
600  651  653  
548  600  599  
546  598  600  
495  441  494  
470  442  496  
260  282  250  
259  260  236  
259  296  260  
200  202  225  
262  241  263  
271  246  273  
342  299  297  
307  342  297  
343  392  342  
261  237  246  
297  261  271  
264  240  261  
241  240  264  
261  246  271  
217  237  240  
217  214  237  
193  194  218  
221  198  222  
237  221  246  
237  214  221  
194  214  217  
197  198  221  
247  274  273  
224  201  199  
247  222  244  
272  303  308  
247  272  274  
245  267  272  
473  470  528  
471  473  529  
471  419  420  
225  202  226  
282  321  286  
223  200  225  
338  294  337  
386  438  387  
337  386  338  
341  390  386  
301  346  337  
390  439  438  
391  390  341  
391  444  390  
259  236  235  
258  259  235  
296  339  321  
387  339  338  
339  340  321  
389  340  388  
417  389  442  
417  366  389  
296  321  282  
260  296  282  
295  338  339  
441  389  388  
369  419  418  
367  369  418  
324  368  369  
369  368  419  
284  324  323  
285  249  251  
284  283  324  
284  248  283  
325  370  368  
340  366  321  
417  470  420  
470  417  442  
267  303  272  
285  283  249  
368  322  325  
368  324  322  
324  283  322  
285  286  325  
283  285  322  
251  286  285  
225  251  249  
226  250  251  
250  282  286  
528  581  531  
399  349  350  
398  399  350  
403  353  399  
404  400  354  
456  404  403  
453  400  404  
354  309  353  
403  404  353  
400  352  351  
303  269  305  
472  529  530  
415  418  468  
420  370  417  
471  420  473  
419  370  420  
367  323  369  
420  470  473  
323  324  369  
348  350  304  
472  530  523  
468  472  523  
471  529  472  
617  663  610  
764  720  716  
355  405  396  
616  564  611  
716  669  665  
668  614  615  
506  451  450  
512  507  559  
507  456  452  
559  507  505  
512  456  507  
999  1001  1051  
1031  999  1051  
1081  1032  1084  
981  999  1031  
903  950  932  
881  880  931  
855  905  903  
952  999  950  
828  827  778  
827  829  779  
778  827  779  
828  874  827  
908  874  858  
875  829  874  
1020  1019  1070  
1049  998  1050  
1105  1049  1106  
1105  1048  1049  
1166  1227  1167  
1110  1166  1167  
1163  1225  1166  
996  951  947  
997  996  948  
1000  951  996  
921  922  968  
875  922  873  
955  908  913  
922  923  970  
875  874  923  
1050  1070  1107  
1058  1006  1005  
1116  1058  1061  
1119  1116  1061  
1115  1113  1116  
1116  1113  1059  
1007  1006  1059  
1069  1017  1057  
769  818  768  
766  769  720  
766  816  769  
765  815  764  
816  863  818  
815  816  766  
862  863  816  
815  862  816  
764  815  766  
765  814  815  
911  959  912  
957  1005  1006  
1071  1125  1069  
1183  1181  1240  
1125  1068  1069  
1126  1124  1181  
1126  1070  1124  
901  921  924  
948  902  949  
872  873  921  
852  872  901  
852  805  826  
875  873  829  
971  1019  1020  
972  971  1020  
968  1016  971  
924  968  971  
923  922  875  
955  969  923  
908  955  923  
913  960  955  
1018  1016  970  
904  947  951  
1028  1029  1080  
879  930  928  
931  932  980  
1001  999  952  
1029  1081  1080  
981  1032  980  
981  1031  1032  
950  981  932  
1031  1084  1032  
802  754  752  
803  851  804  
759  802  752  
850  851  802  
546  492  491  
598  546  551  
603  598  551  
651  600  598  
600  653  599  
703  705  652  
657  658  652  
752  754  703  
546  600  547  
705  704  653  
652  705  651  
754  704  705  
601  602  550  
548  599  549  
654  602  601  
686  635  633  
655  686  633  
602  656  633  
655  707  689  
738  688  687  
548  495  494  
654  601  653  
550  496  549  
951  1000  952  
905  951  952  
947  948  996  
510  512  563  
455  510  511  
562  509  511  
402  400  453  
456  512  510  
453  456  510  
402  453  455  
404  354  353  
393  352  402  
308  349  353  
299  344  298  
263  299  298  
262  263  298  
241  264  263  
237  261  240  
271  307  297  
342  307  343  
264  297  299  
264  261  297  
306  307  271  
309  306  273  
309  354  351  
342  344  299  
352  343  307  
393  446  392  
305  269  270  
274  272  308  
267  269  303  
452  505  507  
403  452  456  
451  505  452  
275  276  310  
310  276  277  
347  310  355  
347  302  310  
310  277  311  
575  530  582  
629  575  628  
629  576  575  
580  579  631  
580  527  579  
526  524  576  
523  530  575  
416  468  469  
468  418  471  
469  468  523  
416  415  468  
502  557  508  
557  609  560  
508  557  560  
503  504  558  
565  617  610  
515  565  513  
515  568  565  
666  714  717  
609  663  612  
617  664  663  
663  664  714  
558  565  610  
618  671  617  
671  715  664  
612  611  560  
634  582  583  
635  634  583  
636  628  634  
734  682  688  
628  582  634  
682  629  628  
688  682  636  
683  631  682  
575  582  628  
576  525  575  
529  531  582  
469  523  525  
3952  3934  3958  
3952  3926  3934  
3960  3959  3969  
3958  3960  3969  
3933  3935  3960  
3903  3926  3927  
3960  3935  3959  
3875  3852  3874  
3875  3853  3852  
3783  3759  3760  
3806  3783  3811  
3806  3779  3783  
3896  3879  3904  
3935  3943  3956  
3881  3906  3905  
3954  3943  3947  
3935  3956  3959  
3912  3935  3933  
3922  3947  3943  
3912  3922  3935  
3929  3906  3928  
3899  3905  3922  
3899  3887  3905  
3928  3921  3944  
3954  3929  3953  
3929  3922  3905  
3926  3952  3927  
3911  3926  3903  
3911  3910  3934  
3906  3898  3921  
3929  3905  3906  
3953  3929  3928  
3947  3922  3929  
3881  3880  3906  
3811  3829  3806  
3761  3785  3784  
3910  3912  3933  
3910  3894  3912  
3934  3910  3933  
3911  3886  3910  
3934  3926  3911  
3960  3934  3933  
3960  3958  3934  
3895  3879  3873  
3872  3863  3887  
3811  3812  3837  
3887  3899  3912  
3872  3887  3894  
3863  3881  3887  
3922  3912  3899  
3879  3903  3904  
3874  3879  3896  
3875  3874  3896  
3852  3856  3874  
3873  3851  3862  
3911  3895  3886  
3856  3851  3873  
3829  3851  3832  
3806  3829  3832  
3813  3786  3808  
3833  3834  3808  
3812  3785  3804  
3828  3812  3804  
3862  3838  3850  
3894  3886  3872  
3851  3837  3862  
3837  3812  3838  
3862  3837  3838  
3886  3873  3862  
3856  3832  3851  
3829  3811  3837  
3811  3784  3812  
3903  3927  3904  
3856  3873  3879  
3886  3894  3910  
3895  3873  3886  
3903  3895  3911  
3903  3879  3895  
3862  3872  3886  
3797  3796  3820  
3803  3781  3797  
3849  3835  3827  
3823  3802  3800  
3835  3860  3846  
3827  3835  3809  
3849  3859  3835  
3758  3777  3782  
3754  3755  3731  
3729  3753  3730  
3803  3797  3820  
3809  3803  3827  
3809  3781  3803  
3800  3776  3781  
3823  3800  3809  
3802  3778  3800  
3757  3773  3781  
3754  3753  3776  
3732  3726  3750  
3874  3856  3879  
3845  3830  3853  
3832  3856  3852  
3922  3943  3935  
3821  3845  3822  
3805  3821  3798  
3830  3845  3821  
3832  3830  3805  
3852  3853  3830  
3869  3861  3846  
3884  3869  3860  
3885  3861  3869  
3909  3932  3930  
3885  3909  3897  
3884  3908  3909  
3930  3955  3946  
3909  3930  3920  
3932  3945  3930  
3924  3923  3948  
3876  3897  3900  
3877  3876  3900  
3901  3877  3900  
3878  3855  3877  
3854  3861  3876  
3885  3884  3909  
3908  3932  3909  
3946  3923  3930  
3923  3924  3901  
3930  3923  3920  
3946  3948  3923  
3860  3883  3884  
3877  3902  3878  
3920  3900  3897  
3901  3902  3877  
3923  3901  3900  
3924  3925  3901  
3923  3900  3920  
3949  3924  3948  
3925  3902  3901  
3925  3924  3949  
3930  3945  3955  
3897  3909  3920  
3908  3931  3932  
3925  3949  3950  
3921  3902  3925  
3951  3928  3944  
3898  3878  3902  
3928  3906  3921  
3880  3878  3898  
3885  3876  3861  
3944  3921  3925  
3877  3855  3854  
3944  3925  3950  
3883  3882  3907  
3944  3950  3951  
3953  3928  3951  
3932  3931  3957  
3945  3932  3957  
3884  3883  3908  
3869  3884  3885  
3883  3907  3908  
3859  3883  3860  
3907  3931  3908  
3954  3947  3929  
3837  3851  3829  
3708  3707  3729  
3855  3878  3857  
3854  3855  3831  
3854  3876  3877  
3836  3854  3831  
3876  3885  3897  
3835  3859  3860  
3848  3849  3827  
3848  3871  3849  
3859  3871  3882  
3883  3859  3882  
3846  3860  3869  
3831  3810  3836  
3823  3835  3846  
3823  3809  3835  
3802  3777  3778  
3810  3801  3824  
3836  3810  3824  
3846  3836  3824  
3861  3854  3836  
3831  3833  3807  
3782  3808  3780  
3803  3826  3827  
3849  3871  3859  
3775  3798  3799  
3826  3848  3827  
3828  3804  3813  
3850  3828  3839  
3838  3812  3828  
3902  3921  3898  
3828  3813  3839  
3898  3906  3880  
3887  3912  3894  
3805  3779  3806  
3852  3830  3832  
3821  3822  3798  
3734  3711  3712  
3735  3734  3712  
3761  3760  3734  
3826  3803  3820  
3799  3794  3775  
3797  3773  3796  
3770  3794  3771  
3774  3795  3798  
3751  3774  3752  
3756  3779  3774  
3795  3805  3798  
3773  3757  3750  
3772  3773  3750  
3797  3781  3773  
3730  3731  3709  
3729  3730  3708  
3710  3729  3707  
3732  3757  3753  
3703  3726  3710  
3800  3781  3809  
3754  3776  3778  
3757  3781  3776  
3824  3823  3846  
3777  3802  3801  
3778  3776  3800  
3755  3778  3777  
3753  3729  3732  
3776  3753  3757  
3754  3730  3753  
3747  3748  3769  
3746  3747  3769  
3723  3724  3747  
3728  3705  3706  
3747  3724  3748  
3723  3701  3724  
3726  3703  3725  
3772  3750  3749  
3732  3710  3726  
3750  3757  3732  
3749  3750  3726  
3772  3796  3773  
3685  3682  3660  
3732  3729  3710  
3708  3682  3707  
3697  3684  3709  
3702  3678  3677  
3678  3659  3652  
3707  3685  3710  
3707  3682  3685  
3660  3634  3659  
3724  3701  3705  
3722  3723  3746  
3700  3699  3675  
3735  3737  3762  
3686  3688  3712  
3687  3713  3714  
3697  3713  3687  
3671  3684  3687  
3709  3713  3697  
3709  3731  3713  
3784  3811  3783  
3749  3726  3725  
3699  3700  3722  
3678  3685  3659  
3677  3678  3652  
3703  3685  3678  
3725  3703  3702  
3710  3685  3703  
3647  3625  3650  
3637  3636  3662  
3657  3683  3658  
3659  3685  3660  
3708  3683  3682  
3708  3709  3683  
3675  3699  3696  
3650  3675  3672  
3676  3701  3700  
3607  3634  3635  
3598  3619  3592  
3633  3634  3604  
3651  3633  3626  
3652  3659  3633  
3677  3652  3651  
3678  3702  3703  
3633  3659  3634  
3576  3606  3574  
3538  3575  3539  
3607  3606  3576  
3657  3682  3683  
3605  3635  3632  
3660  3682  3657  
3735  3714  3737  
3761  3735  3762  
3712  3714  3735  
3686  3712  3711  
3686  3661  3688  
3672  3696  3673  
3625  3649  3650  
3622  3625  3647  
3624  3649  3625  
3604  3619  3633  
3501  3502  3463  
3575  3576  3539  
3563  3575  3538  
3604  3607  3575  
3540  3502  3539  
3592  3619  3604  
3858  3881  3863  
3783  3760  3784  
3779  3756  3759  
3832  3805  3806  
3798  3822  3799  
3774  3798  3775  
3752  3774  3775  
3779  3805  3795  
3805  3830  3821  
3748  3771  3769  
3705  3728  3724  
3795  3774  3779  
3770  3752  3775  
3728  3727  3751  
3724  3728  3745  
3706  3704  3727  
3833  3831  3855  
3880  3857  3878  
3807  3810  3831  
3808  3807  3833  
3808  3782  3807  
3813  3804  3787  
3857  3858  3834  
3839  3863  3850  
3834  3839  3813  
3808  3834  3813  
3858  3880  3881  
3833  3857  3834  
3833  3855  3857  
3850  3872  3862  
3828  3850  3838  
3863  3872  3850  
3858  3863  3839  
3834  3858  3839  
3857  3880  3858  
3881  3905  3887  
3754  3731  3730  
3778  3755  3754  
3824  3801  3802  
3823  3824  3802  
3846  3861  3836  
3801  3782  3777  
3758  3763  3736  
3786  3780  3808  
3736  3737  3713  
3731  3736  3713  
3758  3780  3763  
3755  3758  3736  
3755  3777  3758  
3786  3763  3780  
3787  3804  3785  
3763  3787  3762  
3786  3813  3787  
3785  3762  3787  
3784  3785  3812  
3761  3734  3735  
3763  3737  3736  
3762  3737  3763  
3786  3787  3763  
3785  3761  3762  
3760  3761  3784  
3760  3733  3734  
3782  3780  3758  
3810  3782  3801  
3810  3807  3782  
3736  3731  3755  
3709  3708  3730  
3675  3696  3672  
3651  3652  3633  
3647  3673  3646  
3626  3633  3619  
3622  3646  3645  
3619  3598  3626  
3700  3701  3723  
3722  3700  3723  
3675  3676  3700  
3650  3676  3675  
3647  3650  3672  
3649  3676  3650  
3628  3649  3624  
3597  3594  3567  
3609  3578  3608  
3632  3658  3636  
3623  3599  3609  
3591  3599  3571  
3609  3591  3578  
3609  3599  3591  
3661  3648  3637  
3630  3631  3603  
3571  3599  3602  
3653  3656  3630  
3573  3536  3571  
3572  3557  3537  
3603  3572  3573  
3603  3601  3572  
3628  3601  3629  
3600  3570  3601  
3557  3522  3523  
3572  3601  3570  
3602  3603  3573  
3631  3629  3603  
3570  3535  3557  
3572  3570  3557  
3569  3596  3566  
3624  3600  3628  
3624  3597  3596  
3504  3465  3503  
3542  3504  3541  
3499  3465  3504  
3537  3499  3536  
3485  3465  3499  
3486  3485  3523  
3522  3486  3523  
3484  3448  3450  
3450  3405  3421  
3485  3450  3449  
3486  3484  3450  
3536  3542  3571  
3655  3654  3629  
3701  3680  3705  
3670  3654  3680  
3723  3747  3746  
3676  3680  3701  
3649  3670  3676  
3681  3706  3705  
3631  3656  3655  
3704  3706  3681  
3655  3656  3681  
3721  3711  3733  
3679  3698  3704  
3681  3679  3704  
3648  3623  3637  
3674  3648  3661  
3674  3653  3648  
3656  3653  3679  
3656  3631  3630  
3686  3711  3698  
3649  3654  3670  
3602  3627  3630  
3578  3591  3571  
3623  3627  3599  
3661  3686  3674  
3655  3629  3631  
3628  3629  3654  
3628  3600  3601  
3779  3759  3783  
3770  3748  3752  
3794  3770  3775  
3771  3748  3770  
3745  3748  3724  
3752  3745  3728  
3752  3748  3745  
3756  3733  3759  
3676  3670  3680  
3721  3704  3698  
3751  3727  3744  
3774  3751  3756  
3752  3728  3751  
3728  3706  3727  
3680  3681  3705  
3744  3721  3733  
3751  3744  3756  
3727  3721  3744  
3711  3734  3733  
3635  3606  3607  
3657  3635  3660  
3657  3632  3635  
3658  3632  3657  
3684  3658  3683  
3671  3662  3658  
3605  3606  3635  
3608  3605  3632  
3608  3577  3605  
3421  3465  3449  
3464  3503  3465  
3420  3464  3419  
3463  3503  3464  
3502  3541  3503  
3577  3540  3574  
3536  3504  3542  
3502  3540  3541  
3463  3502  3503  
3418  3443  3420  
3462  3417  3461  
3529  3495  3533  
3461  3417  3416  
3529  3500  3492  
3500  3462  3461  
3539  3501  3538  
3443  3418  3462  
3463  3443  3462  
3463  3420  3443  
3461  3416  3457  
3577  3608  3578  
3539  3576  3540  
3606  3605  3574  
3660  3635  3634  
3504  3536  3499  
3577  3542  3541  
3578  3571  3542  
3592  3563  3568  
3598  3592  3568  
3575  3607  3576  
3634  3607  3604  
3529  3492  3495  
3568  3563  3533  
3538  3500  3529  
3604  3575  3592  
3539  3502  3501  
3595  3621  3620  
3593  3595  3620  
3565  3564  3595  
3622  3647  3646  
3621  3622  3645  
3620  3621  3645  
3594  3597  3621  
3597  3625  3622  
3523  3537  3557  
3537  3536  3573  
3572  3537  3573  
3523  3499  3537  
3484  3486  3522  
3485  3499  3523  
3421  3464  3465  
3269  3326  3268  
3243  3269  3208  
3304  3326  3269  
3405  3355  3369  
3354  3300  3326  
3418  3366  3417  
3563  3529  3533  
3575  3563  3592  
3538  3529  3563  
3464  3420  3463  
3419  3368  3420  
3656  3679  3681  
3627  3623  3648  
3630  3627  3653  
3602  3573  3571  
3627  3602  3599  
3630  3603  3602  
3674  3686  3698  
3679  3674  3698  
3653  3627  3648  
3504  3503  3541  
3684  3671  3658  
3709  3684  3683  
3697  3687  3684  
3737  3714  3713  
3688  3661  3662  
3714  3688  3687  
3714  3712  3688  
3733  3760  3759  
3649  3628  3654  
3687  3688  3662  
3721  3727  3704  
3711  3721  3698  
3733  3756  3744  
3608  3632  3636  
3687  3662  3671  
3661  3637  3662  
3655  3680  3654  
3601  3603  3629  
3681  3680  3655  
3636  3637  3609  
3608  3636  3609  
3658  3662  3636  
3653  3674  3679  
3623  3609  3637  
3672  3673  3647  
3577  3578  3542  
3540  3577  3541  
3574  3605  3577  
3595  3593  3565  
3576  3574  3540  
3597  3624  3625  
3589  3590  3560  
3562  3590  3561  
3530  3560  3528  
3565  3589  3560  
3492  3457  3495  
3492  3461  3457  
3462  3501  3463  
3417  3462  3418  
3500  3501  3462  
3492  3500  3461  
3538  3501  3500  
3367  3418  3420  
3367  3366  3418  
3366  3301  3365  
3302  3366  3367  
3365  3416  3417  
3366  3365  3417  
3301  3353  3365  
3445  3457  3416  
3416  3365  3402  
3445  3416  3402  
3047  3112  3110  
3048  3114  3047  
3117  3113  3050  
3151  3208  3209  
3239  3209  3268  
3298  3363  3362  
3296  3237  3297  
3148  3151  3113  
3300  3239  3268  
3176  3112  3114  
3238  3176  3239  
3238  3175  3176  
3562  3560  3590  
3527  3562  3561  
3527  3528  3562  
3493  3530  3528  
3455  3412  3456  
3491  3455  3456  
3454  3411  3455  
3297  3362  3360  
3459  3496  3458  
3415  3460  3414  
3498  3496  3459  
3460  3497  3498  
3414  3460  3459  
3415  3448  3460  
3497  3535  3498  
3522  3497  3484  
3535  3534  3498  
3557  3535  3522  
3569  3600  3596  
3493  3494  3531  
3414  3363  3364  
3459  3413  3414  
3456  3458  3494  
3456  3412  3458  
3412  3362  3413  
3534  3496  3498  
3569  3534  3535  
3566  3532  3534  
3567  3532  3566  
3494  3458  3496  
3565  3593  3589  
3564  3565  3530  
3594  3621  3595  
3534  3532  3496  
3569  3566  3534  
3570  3569  3535  
3570  3600  3569  
3596  3567  3566  
3597  3622  3621  
3301  3291  3353  
3402  3365  3353  
3177  3239  3176  
3151  3209  3177  
3113  3151  3177  
3148  3180  3151  
3208  3269  3209  
3243  3304  3269  
3239  3299  3238  
3364  3299  3300  
3298  3237  3238  
3117  3148  3113  
3115  3049  3116  
3117  3115  3179  
3051  3049  3115  
2988  3051  3050  
2986  2988  3050  
2922  2923  2988  
2987  2985  3049  
2988  2987  3051  
2923  2921  2987  
3179  3180  3117  
3180  3208  3151  
3117  3180  3148  
3179  3242  3180  
3169  3178  3116  
3178  3231  3240  
3366  3302  3301  
3421  3419  3464  
3450  3421  3449  
3369  3419  3421  
3404  3355  3405  
3368  3367  3420  
3369  3368  3419  
3304  3243  3303  
3562  3528  3560  
3559  3525  3558  
3525  3490  3527  
2987  2988  2923  
3300  3354  3364  
3299  3239  3300  
3298  3238  3299  
3175  3112  3176  
3268  3326  3300  
3497  3460  3484  
3363  3414  3413  
3460  3448  3484  
3364  3415  3414  
3364  3354  3404  
3299  3364  3363  
3364  3404  3415  
3360  3361  3297  
3532  3567  3531  
3624  3596  3600  
3567  3564  3531  
3450  3485  3486  
3369  3421  3405  
3465  3485  3449  
3494  3493  3456  
3532  3531  3494  
3597  3567  3596  
3594  3564  3567  
3564  3530  3531  
3595  3564  3594  
3530  3493  3531  
3171  3172  3234  
3227  3171  3223  
3107  3172  3171  
3101  3107  3165  
3108  3173  3172  
3043  3108  3107  
3043  3044  3108  
3236  3237  3296  
3232  3236  3292  
3235  3232  3292  
3170  3111  3174  
3173  3170  3232  
3173  3108  3109  
3175  3237  3236  
3174  3175  3236  
3177  3114  3113  
3239  3177  3209  
3176  3114  3177  
3296  3361  3357  
3456  3493  3491  
3490  3455  3491  
3412  3413  3458  
3362  3412  3411  
3362  3363  3413  
3295  3336  3294  
3292  3295  3235  
3292  3357  3295  
3358  3356  3293  
3525  3527  3558  
3488  3525  3526  
3490  3491  3527  
3488  3490  3525  
3488  3453  3454  
3240  3291  3301  
3525  3559  3526  
3207  3242  3179  
3178  3207  3179  
3241  3242  3207  
3301  3241  3240  
3302  3242  3241  
3453  3489  3452  
3488  3526  3489  
3491  3528  3527  
3527  3561  3558  
3491  3493  3528  
3455  3411  3412  
3488  3454  3490  
3410  3411  3454  
3411  3360  3362  
3490  3454  3455  
3410  3361  3411  
3530  3565  3560  
3559  3524  3526  
3448  3405  3450  
3496  3532  3494  
3413  3459  3458  
3497  3522  3535  
3326  3355  3354  
3209  3269  3268  
3304  3355  3326  
3303  3368  3304  
3242  3303  3243  
3367  3368  3303  
3369  3355  3304  
3404  3354  3355  
3448  3404  3405  
3448  3415  3404  
3363  3298  3299  
3459  3460  3498  
3362  3297  3298  
3051  3115  3117  
3369  3304  3368  
3180  3243  3208  
3302  3367  3303  
3487  3489  3524  
3240  3231  3291  
3302  3241  3301  
3178  3169  3231  
3241  3178  3240  
3116  3049  3106  
3179  3116  3178  
3179  3115  3116  
3489  3526  3524  
3451  3452  3487  
3411  3361  3360  
3453  3410  3454  
3489  3453  3488  
3409  3408  3453  
3408  3357  3361  
3453  3408  3410  
3359  3358  3336  
3241  3207  3178  
3303  3242  3302  
3243  3180  3242  
3452  3409  3453  
3487  3452  3489  
3451  3406  3407  
3407  3406  3356  
3049  2985  3042  
3106  3049  3042  
3117  3050  3051  
3106  3169  3116  
2919  2920  2984  
3406  3394  3356  
3049  3051  2987  
3396  3345  3394  
3048  2986  3050  
2986  2984  2920  
3112  3047  3114  
2984  2982  2919  
3110  3045  3047  
3110  3111  3045  
2832  2790  2793  
2919  2855  2920  
2919  2854  2855  
2854  2919  2917  
2852  2854  2917  
2789  2728  2791  
2923  2857  2856  
2858  2855  2832  
2790  2731  2793  
3407  3358  3409  
3451  3407  3452  
3356  3358  3407  
3403  3398  3442  
3225  3286  3285  
3398  3397  3442  
3287  3349  3348  
3330  3347  3349  
3349  3347  3397  
3285  3286  3348  
3294  3234  3295  
3358  3294  3336  
3233  3234  3294  
3347  3284  3283  
3233  3171  3234  
3346  3391  3347  
3283  3233  3293  
3345  3283  3293  
3171  3165  3107  
3283  3223  3233  
3227  3287  3226  
3283  3284  3223  
3287  3286  3226  
3330  3287  3284  
3330  3349  3287  
2976  3036  2975  
3046  3045  3111  
2983  2982  3046  
2986  2920  2922  
2988  2986  2922  
3020  2984  2986  
3048  3020  2986  
3048  3047  3020  
3045  2984  3047  
3045  2982  2984  
3100  3099  3036  
3043  3101  3037  
3164  3163  3100  
3037  3101  3100  
3283  3346  3347  
3347  3391  3397  
3330  3284  3347  
3345  3396  3346  
3403  3442  3446  
3471  3428  3447  
3398  3349  3397  
3376  3398  3403  
3376  3348  3398  
3407  3409  3452  
3233  3294  3293  
3358  3359  3409  
3295  3357  3359  
3173  3232  3235  
3296  3357  3292  
3174  3110  3112  
3232  3174  3236  
3232  3170  3174  
3297  3361  3296  
3361  3410  3408  
3295  3234  3235  
3359  3336  3295  
3408  3359  3357  
3408  3409  3359  
3358  3293  3294  
3345  3293  3356  
3345  3346  3283  
3394  3345  3356  
3396  3391  3346  
3101  3164  3100  
3107  3101  3043  
3165  3164  3101  
2852  2789  2854  
2916  2918  2852  
2983  2916  2917  
2983  2918  2916  
2853  2788  2852  
2918  2853  2852  
2933  2911  2976  
2933  2870  2911  
2870  2805  2853  
2806  2745  2804  
2539  2540  2467  
2677  2612  2611  
2663  2677  2611  
2662  2663  2611  
2729  2728  2663  
2726  2768  2744  
2676  2620  2610  
2678  2676  2613  
2743  2686  2676  
2750  2812  2752  
2665  2598  2597  
2663  2662  2727  
2611  2598  2662  
2791  2729  2790  
2855  2791  2790  
2854  2789  2791  
3227  3284  3287  
3403  3428  3376  
3251  3189  3188  
3285  3251  3225  
3189  3127  3188  
3252  3189  3251  
3252  3250  3189  
3062  3036  3099  
2934  2870  2933  
2935  2934  2936  
2869  2870  2934  
2975  3036  2998  
2998  2934  2933  
3237  3175  3238  
3297  3237  3298  
3296  3292  3236  
3175  3174  3112  
3174  3111  3110  
3172  3173  3235  
3172  3107  3108  
3046  3111  3109  
3234  3172  3235  
3171  3233  3223  
3037  2976  2981  
2982  2917  2919  
3170  3109  3111  
3044  2983  3046  
3109  3108  3044  
3046  3109  3044  
3170  3173  3109  
3043  3037  2981  
3045  3046  2982  
2981  2976  2918  
2791  2728  2729  
2983  2917  2982  
2981  2983  3044  
2918  2911  2853  
2917  2916  2852  
2983  2981  2918  
3043  2981  3044  
2976  2911  2918  
3036  2976  3037  
2934  2998  2936  
2853  2911  2870  
2975  2998  2933  
3252  3313  3312  
3187  3189  3250  
3251  3313  3252  
3483  3447  3446  
3483  3521  3510  
3379  3431  3378  
3379  3428  3431  
3337  3376  3313  
3285  3337  3313  
3285  3348  3337  
3348  3349  3398  
3403  3447  3428  
3483  3471  3447  
3511  3548  3549  
2950  2952  2887  
2822  2885  2884  
2951  3010  2950  
3009  3010  2951  
3011  2952  3010  
2950  3010  2952  
2875  2886  2822  
2948  3009  2951  
2886  2948  2951  
2885  2886  2951  
2875  2874  2940  
2949  3007  3009  
3074  3077  3012  
3076  3074  3011  
3136  3077  3074  
3008  2952  3011  
3008  2947  2952  
2950  2887  2883  
3013  3078  3072  
3076  3136  3074  
3138  3078  3077  
2882  2824  2818  
2883  2882  2818  
2947  2888  2882  
2953  2888  2947  
2889  2881  2825  
2757  2756  2693  
2696  2759  2694  
2819  2756  2757  
2883  2819  2884  
2883  2818  2819  
2816  2880  2872  
2702  2763  2701  
2825  2881  2817  
3124  3185  3186  
3059  3065  3123  
2996  3059  3060  
2995  2938  3001  
3129  3185  3123  
3066  3064  3128  
3129  3066  3128  
3066  3001  3000  
3060  3059  3123  
3000  3064  3066  
3065  3001  3066  
2937  2945  3000  
3128  3134  3190  
3006  2954  3013  
3000  3006  3064  
2946  2889  2954  
3000  2945  3006  
2881  2889  2946  
3191  3253  3249  
3013  3077  3078  
3382  3316  3318  
3427  3375  3380  
3432  3427  3380  
3469  3435  3426  
3314  3316  3380  
3309  3310  3374  
3262  3309  3320  
3262  3200  3248  
3194  3133  3139  
3256  3194  3198  
3253  3190  3194  
2865  2866  2801  
2865  2930  2866  
2816  2873  2807  
2872  2938  2873  
2938  2995  2930  
3001  2938  2937  
2995  2996  2931  
2697  2630  2628  
2759  2696  2760  
2821  2759  2760  
2820  2757  2759  
2694  2627  2696  
3447  3403  3446  
3255  3192  3250  
3311  3255  3250  
3254  3193  3255  
3258  3254  3257  
3195  3135  3193  
3063  3069  3070  
2998  3062  2999  
3126  3069  3063  
3163  3188  3126  
3100  3163  3099  
3224  3188  3163  
3226  3224  3164  
3225  3188  3224  
3286  3225  3224  
3226  3286  3224  
3165  3226  3164  
3227  3223  3284  
3165  3227  3226  
3165  3171  3227  
3287  3348  3286  
3285  3313  3251  
3130  3192  3132  
3070  3131  3130  
3005  3070  3068  
3005  3063  3070  
3187  3250  3192  
3127  3187  3131  
3127  3189  3187  
3188  3127  3126  
3099  3163  3126  
3225  3251  3188  
3187  3192  3131  
3315  3254  3255  
3433  3383  3381  
3257  3254  3315  
3381  3383  3317  
3377  3381  3315  
3377  3429  3381  
3193  3135  3132  
3132  3135  3073  
3255  3193  3192  
3254  3195  3193  
3195  3196  3137  
3259  3260  3197  
3137  3136  3076  
3195  3137  3135  
3196  3136  3137  
2999  3005  2944  
3005  3068  3004  
2942  2944  3004  
2998  2999  2936  
3062  3099  3126  
2999  3062  3063  
2998  3036  3062  
3163  3164  3224  
3063  3062  3126  
3036  3037  3100  
2753  2811  2749  
2879  2815  2814  
2813  2878  2814  
2943  3003  2941  
2876  2811  2815  
2879  2876  2815  
2814  2878  2879  
3004  3068  3003  
3002  2949  2940  
2939  3002  2940  
3003  3067  3002  
3069  3126  3127  
3070  3069  3131  
3005  2999  3063  
2821  2822  2884  
2747  2809  2758  
2875  2822  2810  
2809  2875  2810  
2876  2874  2811  
2939  2941  3002  
2874  2939  2940  
2876  2941  2939  
2949  2948  2886  
3007  2949  3002  
3071  3007  3067  
3073  3009  3007  
3010  3076  3011  
2949  3009  2948  
3075  3137  3076  
3073  3075  3009  
3073  3135  3075  
3431  3471  3473  
3378  3431  3430  
3428  3471  3431  
2812  2877  2878  
2752  2812  2813  
2814  2752  2813  
2688  2685  2750  
2806  2871  2812  
2805  2869  2804  
2788  2805  2768  
2870  2869  2805  
2788  2853  2805  
2726  2788  2768  
2789  2852  2788  
2976  2975  2933  
2934  2935  2871  
3069  3127  3131  
3071  3073  3007  
3130  3071  3067  
3132  3073  3071  
3068  3130  3067  
3192  3193  3132  
3130  3131  3192  
3071  3130  3132  
3068  3070  3130  
3311  3377  3315  
3255  3311  3315  
3250  3252  3311  
3137  3075  3135  
3074  3008  3011  
3139  3078  3138  
3133  3134  3072  
3194  3256  3253  
3196  3197  3138  
3260  3256  3198  
3256  3316  3314  
3197  3260  3198  
3139  3197  3198  
3196  3259  3197  
3136  3196  3138  
3077  3136  3138  
3076  3009  3075  
3258  3257  3317  
3196  3258  3259  
3195  3254  3258  
3259  3258  3317  
3470  3427  3432  
3374  3375  3426  
3320  3374  3385  
3310  3375  3374  
3310  3314  3375  
3134  3128  3072  
3076  3010  3009  
2940  2886  2875  
2876  2939  2874  
2949  2886  2940  
2882  2888  2824  
2887  2947  2882  
2884  2950  2883  
2952  2947  2887  
3008  3012  2953  
2543  2559  2489  
2680  2617  2681  
2629  2680  2695  
2615  2617  2680  
2629  2697  2628  
2628  2630  2560  
2489  2559  2558  
2697  2760  2696  
2630  2697  2696  
2629  2695  2697  
2821  2884  2820  
2696  2627  2630  
2820  2819  2757  
2758  2821  2760  
2884  2819  2820  
2693  2634  2626  
2694  2693  2626  
2756  2700  2693  
2694  2759  2757  
2818  2824  2762  
2627  2557  2561  
2855  2858  2920  
2790  2832  2855  
2793  2857  2858  
2858  2922  2920  
2793  2858  2832  
2857  2923  2858  
2921  2923  2856  
2921  2985  2987  
3048  3113  3114  
2984  3020  3047  
3050  3113  3048  
4100  4090  4092  
4090  4100  4101  
4089  4090  4101  
4076  4089  4087  
4076  4077  4089  
4068  4077  4066  
4078  4082  4081  
4077  4078  4081  
4068  4071  4078  
4093  4081  4082  
4092  4090  4081  
4101  4099  4089  
4109  4101  4100  
4109  4111  4108  
4110  4105  4104  
4104  4106  4110  
4095  4094  4105  
4085  4091  4096  
4094  4104  4105  
4085  4094  4083  
4085  4096  4094  
4079  4083  4084  
4098  4086  4088  
4099  4098  4088  
4107  4097  4098  
4083  4094  4095  
4086  4091  4080  
4097  4102  4096  
4069  4079  4072  
4097  4103  4102  
4106  4104  4096  
4086  4098  4097  
4097  4107  4103  
4085  4080  4091  
4096  4104  4094  
4097  4096  4091  
4102  4106  4096  
4083  4073  4085  
4084  4083  4095  
4079  4073  4083  
4072  4079  4084  
4069  4067  4073  
4059  4051  4049  
4108  4111  4107  
4099  4108  4098  
4099  4101  4108  
4107  4098  4108  
4021  4022  4033  
4033  4034  4044  
4025  4033  4035  
4025  4021  4033  
4063  4054  4065  
4041  4053  4052  
4041  4042  4053  
4043  4055  4044  
4068  4060  4071  
4081  4093  4092  
4077  4081  4090  
4077  4068  4078  
4055  4048  4058  
4044  4055  4056  
4048  4050  4058  
4089  4077  4090  
4065  4076  4074  
4065  4066  4076  
4076  4066  4077  
4063  4065  4074  
4064  4063  4074  
4053  4054  4063  
4054  4056  4065  
4078  4071  4082  
4058  4068  4066  
4058  4060  4068  
4075  4086  4080  
4074  4076  4087  
4059  4067  4069  
4061  4059  4069  
4049  4047  4057  
4040  4049  4051  
4057  4052  4062  
4047  4046  4057  
4038  4047  4049  
4036  4046  4047  
4036  4041  4046  
4055  4066  4056  
4099  4087  4089  
4109  4108  4101  
4088  4087  4099  
4088  4075  4087  
4058  4066  4055  
4038  4049  4040  
4029  4038  4040  
4046  4041  4052  
4037  4036  4047  
4028  4037  4038  
4026  4036  4037  
4026  4020  4031  
4045  4044  4056  
4042  4045  4054  
4035  4044  4045  
4069  4072  4061  
4038  4037  4047  
4042  4054  4053  
4075  4088  4086  
4070  4075  4080  
4073  4070  4080  
4062  4064  4070  
4074  4087  4075  
4091  4086  4097  
4067  4062  4073  
4061  4051  4059  
4073  4080  4085  
4069  4073  4079  
4062  4070  4073  
4057  4062  4067  
4064  4074  4075  
4052  4064  4062  
4052  4053  4064  
4070  4064  4075  
4048  4039  4050  
4060  4058  4050  
4042  4041  4031  
4035  4042  4030  
4025  4035  4030  
4045  4056  4054  
4053  4063  4064  
4035  4045  4042  
4056  4066  4065  
4037  4028  4027  
4039  4048  4043  
4043  4048  4055  
4034  4043  4044  
4034  4032  4043  
4028  4029  4018  
4027  4028  4024  
4026  4027  4017  
4026  4037  4027  
4010  4020  4017  
4057  4046  4052  
4059  4057  4067  
4059  4049  4057  
4038  4029  4028  
4024  4028  4018  
4014  4024  4018  
4016  4027  4024  
4034  4022  4023  
4039  4043  4032  
4044  4035  4033  
4014  4018  4008  
4012  4011  4002  
4023  4022  4013  
4002  4001  3993  
4012  4002  4003  
4011  4001  4002  
4022  4021  4012  
4005  4015  4009  
4015  4025  4019  
4012  4021  4011  
4022  4034  4033  
4013  4022  4012  
4023  4032  4034  
4020  4026  4017  
4019  4020  4010  
4009  4019  4010  
4025  4030  4019  
4030  4031  4020  
3986  3995  3988  
4031  4036  4026  
4042  4031  4030  
4041  4036  4031  
3987  3995  3986  
3998  4009  3999  
4030  4020  4019  
4017  4016  4007  
4012  4003  4013  
4005  4001  4011  
4009  3998  4005  
3996  3991  4000  
3990  3989  3999  
3976  3975  3967  
3984  3976  3977  
3983  3975  3976  
3992  3983  3984  
3989  3981  3983  
3994  4003  4002  
4009  4010  4000  
3999  4009  4000  
4015  4021  4025  
4009  4015  4019  
4005  4011  4015  
4001  4005  3998  
4011  4021  4015  
3986  3988  3980  
3972  3970  3978  
4006  3996  4007  
4007  3996  4000  
4014  4006  4016  
4004  3997  3995  
4014  4004  4006  
4014  4008  4004  
3995  3987  3996  
3978  3971  3979  
3986  3978  3979  
3980  3972  3978  
3991  3999  4000  
3987  3991  3996  
3990  3999  3991  
3993  3994  4002  
3995  4006  4004  
4007  4016  4006  
4010  4007  4000  
4010  4017  4007  
4017  4027  4016  
3992  3984  3993  
4001  3992  3993  
3998  3999  3989  
3991  3987  3982  
4006  3995  3996  
4024  4014  4016  
4008  3997  4004  
3997  3988  3995  
3978  3970  3971  
3984  3977  3985  
3993  3985  3994  
3998  3992  4001  
3984  3985  3993  
3989  3983  3992  
3998  3989  3992  
3990  3981  3989  
3983  3976  3984  
3970  3972  3963  
3938  3936  3961  
3979  3987  3986  
3980  3978  3986  
3971  3965  3974  
3962  3939  3965  
3971  3962  3965  
3961  3936  3962  
3974  3982  3979  
3971  3974  3979  
3973  3981  3974  
3940  3917  3918  
3966  3940  3941  
3939  3916  3940  
3937  3916  3939  
3962  3937  3939  
3936  3915  3937  
3962  3936  3937  
3963  3961  3970  
3963  3938  3961  
3938  3915  3936  
3913  3888  3891  
3937  3913  3916  
3915  3890  3913  
3981  3990  3982  
3974  3981  3982  
3975  3983  3981  
3968  3977  3976  
3913  3891  3916  
3966  3975  3973  
3968  3967  3942  
3968  3976  3967  
3982  3987  3979  
3975  3981  3973  
3990  3991  3982  
3966  3967  3975  
3965  3964  3973  
3941  3967  3966  
3915  3913  3937  
3941  3942  3967  
3964  3940  3966  
3973  3964  3966  
3965  3939  3964  
3918  3919  3941  
3940  3918  3941  
3917  3892  3918  
3866  3888  3890  
3841  3866  3865  
3843  3867  3866  
3892  3891  3870  
3917  3916  3891  
3942  3941  3919  
3961  3962  3970  
3917  3940  3916  
3962  3971  3970  
3940  3964  3939  
3973  3974  3965  
3914  3915  3938  
3914  3889  3890  
3893  3919  3918  
3841  3865  3864  
3892  3870  3868  
3918  3892  3893  
3917  3891  3892  
3815  3841  3840  
3867  3891  3888  
3868  3870  3847  
3868  3893  3892  
3890  3889  3865  
3843  3842  3818  
3844  3847  3825  
3867  3888  3866  
3825  3847  3843  
3870  3891  3867  
3817  3791  3790  
3841  3815  3817  
3840  3814  3815  
3841  3864  3840  
3816  3842  3817  
3865  3889  3864  
3842  3866  3841  
3890  3915  3914  
3866  3890  3865  
3888  3913  3890  
3788  3814  3789  
3766  3791  3788  
3792  3816  3790  
3768  3792  3767  
3793  3818  3792  
3825  3818  3819  
3790  3816  3817  
3793  3819  3818  
3815  3814  3791  
3792  3790  3767  
3842  3841  3817  
3818  3842  3816  
3792  3818  3816  
3847  3844  3868  
3867  3847  3870  
3867  3843  3847  
3818  3825  3843  
3819  3844  3825  
3843  3866  3842  
3815  3791  3817  
3765  3789  3764  
3767  3743  3768  
3793  3792  3768  
3788  3789  3765  
3740  3766  3765  
3791  3814  3788  
3765  3764  3739  
3716  3738  3715  
3689  3690  3715  
3740  3741  3766  
3717  3740  3739  
3720  3741  3740  
3742  3743  3719  
3739  3764  3738  
3740  3765  3739  
3743  3741  3720  
3767  3790  3766  
3766  3790  3791  
3765  3766  3788  
3741  3767  3766  
3742  3768  3743  
3695  3720  3717  
3719  3695  3694  
3742  3719  3718  
3720  3695  3719  
3767  3741  3743  
3717  3691  3692  
3740  3717  3720  
3739  3716  3717  
3690  3689  3664  
3665  3641  3640  
3644  3665  3640  
3664  3689  3663  
3691  3690  3666  
3691  3716  3690  
3665  3692  3666  
3718  3719  3694  
3719  3743  3720  
3716  3715  3690  
3717  3716  3691  
3739  3738  3716  
3664  3641  3666  
3690  3664  3666  
3663  3639  3664  
3616  3642  3643  
3587  3616  3618  
3614  3584  3615  
3585  3614  3616  
3582  3584  3614  
3611  3639  3638  
3586  3553  3555  
3556  3588  3555  
3612  3581  3586  
3639  3613  3641  
3664  3639  3641  
3638  3610  3611  
3581  3553  3586  
3611  3581  3613  
3639  3611  3613  
3610  3579  3580  
3611  3610  3580  
3580  3579  3544  
3507  3545  3544  
3581  3611  3580  
3506  3543  3505  
3425  3468  3467  
3580  3545  3581  
3543  3544  3579  
3506  3507  3544  
3467  3468  3506  
3466  3467  3505  
3466  3425  3467  
3517  3481  3519  
3545  3515  3553  
3479  3481  3517  
3477  3479  3515  
3477  3437  3479  
3506  3477  3507  
3479  3440  3481  
3468  3437  3477  
3468  3423  3437  
3479  3437  3440  
3505  3467  3506  
3423  3372  3371  
3425  3424  3468  
3425  3373  3424  
3422  3425  3466  
3373  3370  3308  
3424  3373  3372  
3422  3370  3373  
3481  3480  3519  
3372  3373  3308  
2990  2928  2925  
3053  2990  2989  
2992  2994  2928  
2891  2826  2830  
2635  2692  2691  
2625  2635  2691  
2636  2699  2702  
2568  2636  2635  
2568  2563  2632  
2761  2823  2763  
2755  2816  2754  
2763  2755  2701  
2817  2816  2755  
2865  2807  2873  
2638  2637  2703  
2500  2499  2569  
2535  2607  2573  
2672  2673  2608  
2742  2802  2803  
2675  2742  2741  
2740  2801  2802  
2742  2740  2802  
2739  2738  2800  
2866  2867  2802  
2830  2826  2767  
2690  2691  2754  
2738  2679  2746  
2625  2567  2635  
2624  2625  2690  
2624  2555  2625  
2635  2567  2568  
2746  2690  2754  
2690  2625  2691  
3374  3320  3309  
3314  3380  3375  
3476  3478  3436  
3190  3191  3129  
3309  3248  3249  
3200  3186  3248  
3199  3186  3200  
3201  3146  3205  
3140  3186  3199  
3124  3061  3060  
3140  3125  3186  
3140  3079  3125  
3012  2954  2953  
3006  3013  3072  
2953  2954  2889  
2888  2953  2889  
2947  3008  2953  
3012  3013  2954  
3074  3012  3008  
3077  3013  3012  
3072  3064  3006  
3133  3072  3078  
2945  2937  2880  
2946  2945  2881  
2946  3006  2945  
3128  3064  3072  
3066  3129  3065  
3119  3120  3055  
3053  3119  3054  
3082  3145  3119  
3081  3142  3082  
3015  3081  3014  
3015  3018  3080  
3322  3265  3264  
3263  3321  3264  
3386  3387  3322  
3388  3439  3440  
3324  3388  3389  
3323  3322  3387  
3477  3506  3468  
3515  3507  3477  
3545  3580  3544  
3515  3545  3507  
3553  3581  3545  
3371  3307  3306  
3389  3423  3371  
3425  3422  3373  
3308  3307  3372  
3305  3308  3370  
3305  3247  3308  
3203  3204  3145  
3202  3203  3144  
3142  3202  3144  
3201  3263  3202  
3264  3265  3203  
3246  3245  3306  
3246  3183  3245  
3247  3305  3244  
3181  3184  3244  
3246  3307  3247  
3122  3184  3181  
3182  3245  3183  
3119  3182  3120  
3145  3204  3182  
3307  3308  3247  
3266  3306  3245  
3388  3440  3389  
3371  3306  3324  
3423  3424  3372  
3440  3423  3389  
3468  3424  3423  
3372  3307  3371  
3325  3390  3386  
3325  3384  3390  
3321  3267  3325  
3322  3321  3386  
3322  3264  3321  
3319  3320  3384  
3267  3319  3325  
3262  3320  3319  
3426  3435  3385  
3427  3426  3375  
3427  3469  3426  
3249  3253  3310  
3262  3248  3309  
3191  3185  3129  
3253  3191  3190  
3248  3185  3191  
3253  3256  3314  
3309  3249  3310  
3134  3133  3194  
3139  3133  3078  
3197  3139  3138  
3198  3194  3139  
3316  3256  3260  
3314  3310  3253  
3476  3514  3478  
3436  3385  3435  
3441  3436  3478  
3441  3390  3436  
3469  3509  3508  
3435  3469  3476  
3436  3435  3476  
3385  3374  3426  
3470  3509  3469  
3427  3470  3469  
3432  3434  3474  
3382  3434  3432  
3380  3382  3432  
3318  3317  3383  
3260  3318  3316  
3383  3433  3434  
3382  3383  3434  
3317  3315  3381  
3259  3317  3318  
3260  3259  3318  
3196  3195  3258  
3257  3315  3317  
3547  3582  3546  
3474  3513  3509  
3470  3474  3509  
3434  3433  3475  
3550  3551  3547  
3506  3544  3543  
3515  3517  3553  
3480  3482  3519  
3440  3439  3481  
3441  3478  3482  
3438  3441  3480  
3436  3384  3385  
3518  3556  3519  
3482  3518  3519  
3384  3320  3385  
3643  3618  3616  
3518  3554  3556  
3516  3514  3552  
3478  3514  3516  
3480  3441  3482  
3436  3390  3384  
3585  3582  3614  
3587  3585  3616  
3552  3582  3585  
3516  3552  3554  
3514  3508  3546  
3482  3478  3516  
3546  3582  3552  
3514  3546  3552  
3475  3474  3434  
3508  3509  3547  
3508  3476  3469  
3476  3508  3514  
3470  3432  3474  
3587  3588  3556  
3552  3585  3554  
3618  3588  3587  
3640  3617  3644  
3612  3586  3617  
3692  3695  3717  
3666  3692  3691  
3669  3695  3692  
3643  3668  3644  
3694  3695  3669  
3668  3694  3669  
3693  3718  3694  
3517  3519  3556  
3553  3517  3555  
3515  3479  3517  
3588  3617  3586  
3554  3587  3556  
3618  3617  3588  
3554  3585  3587  
3643  3644  3618  
3667  3643  3642  
3644  3617  3618  
3517  3556  3555  
3518  3516  3554  
3184  3247  3244  
3121  3183  3122  
3246  3247  3184  
3639  3663  3638  
3640  3641  3613  
3612  3640  3613  
3581  3612  3613  
3586  3555  3588  
3694  3668  3693  
3612  3617  3640  
3668  3667  3693  
3644  3668  3669  
3643  3667  3668  
3665  3644  3669  
3692  3665  3669  
3666  3641  3665  
3200  3261  3199  
3185  3248  3186  
3261  3267  3205  
3262  3261  3200  
3262  3319  3261  
3190  3134  3194  
3248  3191  3249  
3129  3128  3190  
3319  3384  3325  
3183  3120  3182  
3184  3183  3246  
3184  3122  3183  
3118  3122  3181  
3121  3057  3055  
3118  3058  3122  
3118  3052  3058  
3058  3052  3056  
3516  3518  3482  
3510  3471  3483  
3548  3510  3521  
3511  3473  3510  
3547  3546  3508  
3430  3431  3473  
3472  3475  3433  
3473  3472  3430  
3512  3475  3472  
3475  3513  3474  
3429  3472  3433  
3512  3513  3475  
3520  3549  3550  
3471  3510  3473  
3510  3548  3511  
3550  3513  3512  
3473  3511  3512  
3551  3582  3547  
3584  3551  3550  
3584  3582  3551  
3547  3509  3513  
3380  3316  3382  
3512  3472  3473  
3382  3318  3383  
3429  3430  3472  
3381  3429  3433  
3377  3312  3378  
3376  3337  3348  
3379  3312  3313  
3429  3378  3430  
3429  3377  3378  
3312  3377  3311  
3379  3378  3312  
3376  3379  3313  
3376  3428  3379  
3312  3311  3252  
3614  3642  3616  
3056  2991  2993  
3642  3614  3615  
2993  2991  2926  
3584  3583  3615  
3550  3547  3513  
3549  3583  3584  
2799  2864  2798  
2795  2794  2859  
2735  2795  2797  
2733  2794  2795  
2990  3053  3054  
3549  3584  3550  
3520  3511  3549  
3512  3520  3550  
3512  3511  3520  
3548  3583  3549  
2861  2796  2797  
2737  2799  2798  
2737  2671  2736  

